Extragradient methods for mean field games of controls and mean field type FBSDEs

In this paper we present a numerical scheme to solve coupled mean field forward-backward stochastic differential equations driven by monotone vector fields. This is based on an adaptation of so called extragradient methods by characterizing solutions as zeros of monotone variational inequalities in a Hilbert space. We first introduce the procedure in the context of mean field games of controls and highlight its connection to the fictitious play. Under sufficiently strong monotonicity assumptions, we demonstrate that the sequence of approximate solutions converges exponentially fast. Then we extend the method and main results to general forward backward systems of stochastic differential equations that do not necessarily stem from optimal control.

==> _config.yml <==
title: Author support for IMS journal AAP
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-cayman


==> csv_files/error_log.csv <==
0.000000000000000000e+00 2.362346120855784104e+00
1.000000000000000000e+00 2.092311491587521388e+00
2.000000000000000000e+00 1.837308621634623940e+00
3.000000000000000000e+00 1.605694557304995218e+00
4.000000000000000000e+00 1.404088304725556569e+00
5.000000000000000000e+00 1.234373671267078976e+00
6.000000000000000000e+00 1.093243509542613845e+00
7.000000000000000000e+00 9.743944545066479668e-01
8.000000000000000000e+00 8.711629476849890308e-01
9.000000000000000000e+00 7.780806552463765957e-01
1.000000000000000000e+01 6.912523406208082033e-01
1.100000000000000000e+01 6.081140784924234932e-01
1.200000000000000000e+01 5.270546288643004340e-01
1.300000000000000000e+01 4.470915631554985281e-01
1.400000000000000000e+01 3.676412901012867662e-01
1.500000000000000000e+01 2.883684112161407631e-01
1.600000000000000000e+01 2.090903403045030751e-01
1.700000000000000000e+01 1.297176128813204710e-01
1.800000000000000000e+01 5.021658802036779029e-02
1.900000000000000000e+01 -2.941389704004997857e-02
2.000000000000000000e+01 -1.091571408872338417e-01
2.100000000000000000e+01 -1.889876774469618770e-01
2.200000000000000000e+01 -2.688768592000974622e-01
2.300000000000000000e+01 -3.487961834711600928e-01
2.400000000000000000e+01 -4.287191686071697427e-01
2.500000000000000000e+01 -5.086223044972987273e-01
2.600000000000000000e+01 -5.884854218421992078e-01
2.700000000000000000e+01 -6.682917073361678284e-01
2.800000000000000000e+01 -7.480275142013016465e-01
2.900000000000000000e+01 -8.276820654050135451e-01
3.000000000000000000e+01 -9.072471117718987621e-01
3.100000000000000000e+01 -9.867165835205136126e-01
3.200000000000000000e+01 -1.066086257864500286e+00
3.300000000000000000e+01 -1.145353454973123464e+00
3.400000000000000000e+01 -1.224516767688895058e+00
3.500000000000000000e+01 -1.303575826277299399e+00
3.600000000000000000e+01 -1.382531096941862936e+00
3.700000000000000000e+01 -1.461383711374079963e+00
3.800000000000000000e+01 -1.540135324078707901e+00
3.900000000000000000e+01 -1.618787993933567426e+00
4.000000000000000000e+01 -1.697344086578799871e+00
4.100000000000000000e+01 -1.775806194496074575e+00
4.200000000000000000e+01 -1.854177071932936682e+00
4.300000000000000000e+01 -1.932459582182457947e+00
4.400000000000000000e+01 -2.010656655098034484e+00
4.500000000000000000e+01 -2.088771253059114485e+00
4.600000000000000000e+01 -2.166806343824992709e+00
4.700000000000000000e+01 -2.244764878980868517e+00
4.800000000000000000e+01 -2.322649777070876720e+00
4.900000000000000000e+01 -2.400463910333092254e+00
5.000000000000000000e+01 -2.478210094527351526e+00
5.100000000000000000e+01 -2.555891081171290047e+00
5.200000000000000000e+01 -2.633509551830946815e+00
5.300000000000000000e+01 -2.711068113827026949e+00
5.400000000000000000e+01 -2.788569297399392077e+00
5.500000000000000000e+01 -2.866015553802355065e+00
5.600000000000000000e+01 -2.943409254329312219e+00
5.700000000000000000e+01 -3.020752689864266038e+00
5.800000000000000000e+01 -3.098048071104377854e+00
5.900000000000000000e+01 -3.175297529209886171e+00
6.000000000000000000e+01 -3.252503116656458193e+00
6.100000000000000000e+01 -3.329666808572781189e+00
6.200000000000000000e+01 -3.406790504177981127e+00
6.300000000000000000e+01 -3.483876028379548018e+00
6.400000000000000000e+01 -3.560925133545169707e+00
6.500000000000000000e+01 -3.637939501409519494e+00
6.600000000000000000e+01 -3.714920745004086200e+00
6.700000000000000000e+01 -3.791870410684296200e+00
6.800000000000000000e+01 -3.868789980143760410e+00
6.900000000000000000e+01 -3.945680872490583635e+00
7.000000000000000000e+01 -4.022544446405440510e+00
7.100000000000000000e+01 -4.099382001940033327e+00
7.200000000000000000e+01 -4.176194783138511113e+00
7.300000000000000000e+01 -4.252983979399362013e+00
7.400000000000000000e+01 -4.329750728013254779e+00
7.500000000000000000e+01 -4.406496116073120639e+00
7.600000000000000000e+01 -4.483221182025889817e+00
7.700000000000000000e+01 -4.559926918231862913e+00
7.800000000000000000e+01 -4.636614272384844249e+00
7.900000000000000000e+01 -4.713284149288687885e+00
8.000000000000000000e+01 -4.789937413157025148e+00
8.100000000000000000e+01 -4.866574888336558935e+00
8.200000000000000000e+01 -4.943197362647000048e+00
8.300000000000000000e+01 -5.019805586858987922e+00
8.400000000000000000e+01 -5.096400278339223711e+00
8.500000000000000000e+01 -5.172982120916233661e+00
8.600000000000000000e+01 -5.249551767401936075e+00
8.700000000000000000e+01 -5.326109840415334418e+00
8.800000000000000000e+01 -5.402656933901655023e+00
8.900000000000000000e+01 -5.479193614875738305e+00
9.000000000000000000e+01 -5.555720423589549206e+00
9.100000000000000000e+01 -5.632237875912635694e+00
9.200000000000000000e+01 -5.708746463991411169e+00
9.300000000000000000e+01 -5.785246656722574876e+00
9.400000000000000000e+01 -5.861738901837095561e+00
9.500000000000000000e+01 -5.938223626178235293e+00
9.600000000000000000e+01 -6.014701237265839495e+00
9.700000000000000000e+01 -6.091172123664279070e+00
9.800000000000000000e+01 -6.167636655917513977e+00
9.900000000000000000e+01 -6.244095187862769514e+00
1.000000000000000000e+02 -6.320548056108592938e+00
1.010000000000000000e+02 -6.396995582359269683e+00
1.020000000000000000e+02 -6.473438074134671538e+00
1.030000000000000000e+02 -6.549875824369181032e+00
1.040000000000000000e+02 -6.626309110853408235e+00
1.050000000000000000e+02 -6.702738200854159167e+00
1.060000000000000000e+02 -6.779163349393662052e+00
1.070000000000000000e+02 -6.855584796600926900e+00
1.080000000000000000e+02 -6.932002774904705511e+00
1.090000000000000000e+02 -7.008417505430896810e+00
1.100000000000000000e+02 -7.084829196742248314e+00
1.110000000000000000e+02 -7.161238048152211988e+00
1.120000000000000000e+02 -7.237644256182567126e+00
1.130000000000000000e+02 -7.314047994825055632e+00
1.140000000000000000e+02 -7.390449444913235411e+00
1.150000000000000000e+02 -7.466848765529468857e+00
1.160000000000000000e+02 -7.543246117108404647e+00
1.170000000000000000e+02 -7.619641651265864901e+00
1.180000000000000000e+02 -7.696035507045780655e+00
1.190000000000000000e+02 -7.772427823462016327e+00
1.200000000000000000e+02 -7.848818729006666217e+00
1.210000000000000000e+02 -7.925208347821816268e+00
1.220000000000000000e+02 -8.001596797312043208e+00
1.230000000000000000e+02 -8.077984185324833533e+00
1.240000000000000000e+02 -8.154370617336619276e+00
1.250000000000000000e+02 -8.230756199969555098e+00
1.260000000000000000e+02 -8.307141021492762789e+00
1.270000000000000000e+02 -8.383525177053051891e+00
1.280000000000000000e+02 -8.459908757942772084e+00
1.290000000000000000e+02 -8.536291830843357076e+00
1.300000000000000000e+02 -8.612674485027337568e+00
1.310000000000000000e+02 -8.689056789656822488e+00
1.320000000000000000e+02 -8.765438818518521913e+00
1.330000000000000000e+02 -8.841820627449916259e+00
1.340000000000000000e+02 -8.918202287049869170e+00
1.350000000000000000e+02 -8.994583850682328574e+00
1.360000000000000000e+02 -9.070965373737960746e+00
1.370000000000000000e+02 -9.147346916929684824e+00
1.380000000000000000e+02 -9.223728515817468221e+00
1.390000000000000000e+02 -9.300110225648886342e+00
1.400000000000000000e+02 -9.376492083837732139e+00
1.410000000000000000e+02 -9.452874145202729395e+00
1.420000000000000000e+02 -9.529256430697135016e+00
1.430000000000000000e+02 -9.605638972518773855e+00
1.440000000000000000e+02 -9.682021822081111395e+00
1.450000000000000000e+02 -9.758405002434500375e+00
1.460000000000000000e+02 -9.834788541548856955e+00
1.470000000000000000e+02 -9.911172458659599727e+00
1.480000000000000000e+02 -9.987556797439580691e+00
1.490000000000000000e+02 -1.006394160319488940e+01
1.500000000000000000e+02 -1.014032681555804238e+01
1.510000000000000000e+02 -1.021671251927953783e+01
1.520000000000000000e+02 -1.029309871973952184e+01
1.530000000000000000e+02 -1.036948541993409734e+01
1.540000000000000000e+02 -1.044587266534000314e+01
1.550000000000000000e+02 -1.052226044958906748e+01
1.560000000000000000e+02 -1.059864878068993832e+01
1.570000000000000000e+02 -1.067503768810827047e+01
1.580000000000000000e+02 -1.075142710660721868e+01
1.590000000000000000e+02 -1.082781715842129344e+01
1.600000000000000000e+02 -1.090420781592392885e+01
1.610000000000000000e+02 -1.098059906517977780e+01
1.620000000000000000e+02 -1.105699092603982692e+01
1.630000000000000000e+02 -1.113338330442136304e+01
1.640000000000000000e+02 -1.120977633470330659e+01
1.650000000000000000e+02 -1.128617010167176637e+01
1.660000000000000000e+02 -1.136256437344115611e+01
1.670000000000000000e+02 -1.143895925132433433e+01
1.680000000000000000e+02 -1.151535476579224593e+01
1.690000000000000000e+02 -1.159175089069213449e+01
1.700000000000000000e+02 -1.166814772918007925e+01
1.710000000000000000e+02 -1.174454501729746703e+01
1.720000000000000000e+02 -1.182094314811121549e+01
1.730000000000000000e+02 -1.189734167602861881e+01
1.740000000000000000e+02 -1.197374087317699676e+01
1.750000000000000000e+02 -1.205014070748733523e+01
1.760000000000000000e+02 -1.212654097277494003e+01
1.770000000000000000e+02 -1.220294189768572579e+01
1.780000000000000000e+02 -1.227934347847824270e+01
1.790000000000000000e+02 -1.235574571947996603e+01
1.800000000000000000e+02 -1.243214812684160187e+01
1.810000000000000000e+02 -1.250855183822595507e+01
1.820000000000000000e+02 -1.258495580986636497e+01
1.830000000000000000e+02 -1.266136026123442093e+01
1.840000000000000000e+02 -1.273776520283872316e+01
1.850000000000000000e+02 -1.281417075173867204e+01
1.860000000000000000e+02 -1.289057671221576662e+01
1.870000000000000000e+02 -1.296698314339660563e+01
1.880000000000000000e+02 -1.304339097089044230e+01
1.890000000000000000e+02 -1.311979808015387228e+01
1.900000000000000000e+02 -1.319620655087651961e+01
1.910000000000000000e+02 -1.327261536920912199e+01
1.920000000000000000e+02 -1.334902379055008304e+01
1.930000000000000000e+02 -1.342543381026870364e+01
1.940000000000000000e+02 -1.350184357662423373e+01
1.950000000000000000e+02 -1.357825414739411407e+01
1.960000000000000000e+02 -1.365466499688558422e+01
1.970000000000000000e+02 -1.373107689282068122e+01
1.980000000000000000e+02 -1.380748777192237498e+01
1.990000000000000000e+02 -1.388389983698972685e+01


==> csv_files/linear_regression.csv <==
0.000000000000000000e+00 1.319724567804769100e+00 -7.639957723820510471e-02
1.000000000000000000e+00 1.243324990566563981e+00 1.319724567804769100e+00
2.000000000000000000e+00 1.166925413328358863e+00 nan
3.000000000000000000e+00 1.090525836090153744e+00 nan
4.000000000000000000e+00 1.014126258851948625e+00 nan
5.000000000000000000e+00 9.377266816137435068e-01 nan
6.000000000000000000e+00 8.613271043755384992e-01 nan
7.000000000000000000e+00 7.849275271373333807e-01 nan
8.000000000000000000e+00 7.085279498991282621e-01 nan
9.000000000000000000e+00 6.321283726609231435e-01 nan
1.000000000000000000e+01 5.557287954227180249e-01 nan
1.100000000000000000e+01 4.793292181845129063e-01 nan
1.200000000000000000e+01 4.029296409463078987e-01 nan
1.300000000000000000e+01 3.265300637081027801e-01 nan
1.400000000000000000e+01 2.501304864698976616e-01 nan
1.500000000000000000e+01 1.737309092316925430e-01 nan
1.600000000000000000e+01 9.733133199348742437e-02 nan
1.700000000000000000e+01 2.093175475528230578e-02 nan
1.800000000000000000e+01 -5.546782248292281281e-02 nan
1.900000000000000000e+01 -1.318673997211279314e-01 nan
2.000000000000000000e+01 -2.082669769593330500e-01 nan
2.100000000000000000e+01 -2.846665541975381686e-01 nan
2.200000000000000000e+01 -3.610661314357432872e-01 nan
2.300000000000000000e+01 -4.374657086739484058e-01 nan
2.400000000000000000e+01 -5.138652859121533023e-01 nan
2.500000000000000000e+01 -5.902648631503584209e-01 nan
2.600000000000000000e+01 -6.666644403885635395e-01 nan
2.700000000000000000e+01 -7.430640176267686581e-01 nan
2.800000000000000000e+01 -8.194635948649737767e-01 nan
2.900000000000000000e+01 -8.958631721031788953e-01 nan
3.000000000000000000e+01 -9.722627493413840138e-01 nan
3.100000000000000000e+01 -1.048662326579589132e+00 nan
3.200000000000000000e+01 -1.125061903817794251e+00 nan
3.300000000000000000e+01 -1.201461481055999370e+00 nan
3.400000000000000000e+01 -1.277861058294204488e+00 nan
3.500000000000000000e+01 -1.354260635532409607e+00 nan
3.600000000000000000e+01 -1.430660212770614725e+00 nan
3.700000000000000000e+01 -1.507059790008819844e+00 nan
3.800000000000000000e+01 -1.583459367247024963e+00 nan
3.900000000000000000e+01 -1.659858944485230081e+00 nan
4.000000000000000000e+01 -1.736258521723435200e+00 nan
4.100000000000000000e+01 -1.812658098961640318e+00 nan
4.200000000000000000e+01 -1.889057676199845437e+00 nan
4.300000000000000000e+01 -1.965457253438050556e+00 nan
4.400000000000000000e+01 -2.041856830676255896e+00 nan
4.500000000000000000e+01 -2.118256407914461015e+00 nan
4.600000000000000000e+01 -2.194655985152666133e+00 nan
4.700000000000000000e+01 -2.271055562390871252e+00 nan
4.800000000000000000e+01 -2.347455139629075482e+00 nan
4.900000000000000000e+01 -2.423854716867280601e+00 nan
5.000000000000000000e+01 -2.500254294105485720e+00 nan
5.100000000000000000e+01 -2.576653871343690838e+00 nan
5.200000000000000000e+01 -2.653053448581895957e+00 nan
5.300000000000000000e+01 -2.729453025820101075e+00 nan
5.400000000000000000e+01 -2.805852603058306194e+00 nan
5.500000000000000000e+01 -2.882252180296511312e+00 nan
5.600000000000000000e+01 -2.958651757534716431e+00 nan
5.700000000000000000e+01 -3.035051334772921550e+00 nan
5.800000000000000000e+01 -3.111450912011126668e+00 nan
5.900000000000000000e+01 -3.187850489249331787e+00 nan
6.000000000000000000e+01 -3.264250066487536905e+00 nan
6.100000000000000000e+01 -3.340649643725742024e+00 nan
6.200000000000000000e+01 -3.417049220963947143e+00 nan
6.300000000000000000e+01 -3.493448798202152261e+00 nan
6.400000000000000000e+01 -3.569848375440357380e+00 nan
6.500000000000000000e+01 -3.646247952678562498e+00 nan
6.600000000000000000e+01 -3.722647529916767617e+00 nan
6.700000000000000000e+01 -3.799047107154972736e+00 nan
6.800000000000000000e+01 -3.875446684393177854e+00 nan
6.900000000000000000e+01 -3.951846261631382973e+00 nan
7.000000000000000000e+01 -4.028245838869588091e+00 nan
7.100000000000000000e+01 -4.104645416107793210e+00 nan
7.200000000000000000e+01 -4.181044993345998328e+00 nan
7.300000000000000000e+01 -4.257444570584203447e+00 nan
7.400000000000000000e+01 -4.333844147822408566e+00 nan
7.500000000000000000e+01 -4.410243725060613684e+00 nan
7.600000000000000000e+01 -4.486643302298818803e+00 nan
7.700000000000000000e+01 -4.563042879537023921e+00 nan
7.800000000000000000e+01 -4.639442456775229040e+00 nan
7.900000000000000000e+01 -4.715842034013434159e+00 nan
8.000000000000000000e+01 -4.792241611251639277e+00 nan
8.100000000000000000e+01 -4.868641188489844396e+00 nan
8.200000000000000000e+01 -4.945040765728049514e+00 nan
8.300000000000000000e+01 -5.021440342966254633e+00 nan
8.400000000000000000e+01 -5.097839920204459752e+00 nan
8.500000000000000000e+01 -5.174239497442664870e+00 nan
8.600000000000000000e+01 -5.250639074680869989e+00 nan
8.700000000000000000e+01 -5.327038651919075107e+00 nan
8.800000000000000000e+01 -5.403438229157280226e+00 nan
8.900000000000000000e+01 -5.479837806395485345e+00 nan
9.000000000000000000e+01 -5.556237383633690463e+00 nan
9.100000000000000000e+01 -5.632636960871895582e+00 nan
9.200000000000000000e+01 -5.709036538110100700e+00 nan
9.300000000000000000e+01 -5.785436115348305819e+00 nan
9.400000000000000000e+01 -5.861835692586510937e+00 nan
9.500000000000000000e+01 -5.938235269824716056e+00 nan
9.600000000000000000e+01 -6.014634847062920286e+00 nan
9.700000000000000000e+01 -6.091034424301125405e+00 nan
9.800000000000000000e+01 -6.167434001539330524e+00 nan
9.900000000000000000e+01 -6.243833578777535642e+00 nan
1.000000000000000000e+02 -6.320233156015740761e+00 nan
1.010000000000000000e+02 -6.396632733253945879e+00 nan
1.020000000000000000e+02 -6.473032310492150998e+00 nan
1.030000000000000000e+02 -6.549431887730356117e+00 nan
1.040000000000000000e+02 -6.625831464968561235e+00 nan
1.050000000000000000e+02 -6.702231042206767242e+00 nan
1.060000000000000000e+02 -6.778630619444971472e+00 nan
1.070000000000000000e+02 -6.855030196683177479e+00 nan
1.080000000000000000e+02 -6.931429773921381710e+00 nan
1.090000000000000000e+02 -7.007829351159587716e+00 nan
1.100000000000000000e+02 -7.084228928397791947e+00 nan
1.110000000000000000e+02 -7.160628505635997954e+00 nan
1.120000000000000000e+02 -7.237028082874202184e+00 nan
1.130000000000000000e+02 -7.313427660112408191e+00 nan
1.140000000000000000e+02 -7.389827237350612421e+00 nan
1.150000000000000000e+02 -7.466226814588818428e+00 nan
1.160000000000000000e+02 -7.542626391827022658e+00 nan
1.170000000000000000e+02 -7.619025969065228665e+00 nan
1.180000000000000000e+02 -7.695425546303432895e+00 nan
1.190000000000000000e+02 -7.771825123541638902e+00 nan
1.200000000000000000e+02 -7.848224700779843133e+00 nan
1.210000000000000000e+02 -7.924624278018049139e+00 nan
1.220000000000000000e+02 -8.001023855256253370e+00 nan
1.230000000000000000e+02 -8.077423432494459377e+00 nan
1.240000000000000000e+02 -8.153823009732663607e+00 nan
1.250000000000000000e+02 -8.230222586970869614e+00 nan
1.260000000000000000e+02 -8.306622164209073844e+00 nan
1.270000000000000000e+02 -8.383021741447279851e+00 nan
1.280000000000000000e+02 -8.459421318685484081e+00 nan
1.290000000000000000e+02 -8.535820895923688312e+00 nan
1.300000000000000000e+02 -8.612220473161894319e+00 nan
1.310000000000000000e+02 -8.688620050400098549e+00 nan
1.320000000000000000e+02 -8.765019627638304556e+00 nan
1.330000000000000000e+02 -8.841419204876508786e+00 nan
1.340000000000000000e+02 -8.917818782114714793e+00 nan
1.350000000000000000e+02 -8.994218359352919023e+00 nan
1.360000000000000000e+02 -9.070617936591125030e+00 nan
1.370000000000000000e+02 -9.147017513829329260e+00 nan
1.380000000000000000e+02 -9.223417091067535267e+00 nan
1.390000000000000000e+02 -9.299816668305739498e+00 nan
1.400000000000000000e+02 -9.376216245543945504e+00 nan
1.410000000000000000e+02 -9.452615822782149735e+00 nan
1.420000000000000000e+02 -9.529015400020355742e+00 nan
1.430000000000000000e+02 -9.605414977258559972e+00 nan
1.440000000000000000e+02 -9.681814554496765979e+00 nan
1.450000000000000000e+02 -9.758214131734970209e+00 nan
1.460000000000000000e+02 -9.834613708973176216e+00 nan
1.470000000000000000e+02 -9.911013286211380446e+00 nan
1.480000000000000000e+02 -9.987412863449586453e+00 nan
1.490000000000000000e+02 -1.006381244068779068e+01 nan
1.500000000000000000e+02 -1.014021201792599669e+01 nan
1.510000000000000000e+02 -1.021661159516420092e+01 nan
1.520000000000000000e+02 -1.029301117240240693e+01 nan
1.530000000000000000e+02 -1.036941074964061116e+01 nan
1.540000000000000000e+02 -1.044581032687881716e+01 nan
1.550000000000000000e+02 -1.052220990411702140e+01 nan
1.560000000000000000e+02 -1.059860948135522740e+01 nan
1.570000000000000000e+02 -1.067500905859343163e+01 nan
1.580000000000000000e+02 -1.075140863583163764e+01 nan
1.590000000000000000e+02 -1.082780821306984187e+01 nan
1.600000000000000000e+02 -1.090420779030804788e+01 nan
1.610000000000000000e+02 -1.098060736754625211e+01 nan
1.620000000000000000e+02 -1.105700694478445811e+01 nan
1.630000000000000000e+02 -1.113340652202266234e+01 nan
1.640000000000000000e+02 -1.120980609926086835e+01 nan
1.650000000000000000e+02 -1.128620567649907258e+01 nan
1.660000000000000000e+02 -1.136260525373727859e+01 nan
1.670000000000000000e+02 -1.143900483097548282e+01 nan
1.680000000000000000e+02 -1.151540440821368882e+01 nan
1.690000000000000000e+02 -1.159180398545189306e+01 nan
1.700000000000000000e+02 -1.166820356269009906e+01 nan
1.710000000000000000e+02 -1.174460313992830329e+01 nan
1.720000000000000000e+02 -1.182100271716650930e+01 nan
1.730000000000000000e+02 -1.189740229440471353e+01 nan
1.740000000000000000e+02 -1.197380187164291954e+01 nan
1.750000000000000000e+02 -1.205020144888112377e+01 nan
1.760000000000000000e+02 -1.212660102611932977e+01 nan
1.770000000000000000e+02 -1.220300060335753400e+01 nan
1.780000000000000000e+02 -1.227940018059574001e+01 nan
1.790000000000000000e+02 -1.235579975783394424e+01 nan
1.800000000000000000e+02 -1.243219933507215025e+01 nan
1.810000000000000000e+02 -1.250859891231035448e+01 nan
1.820000000000000000e+02 -1.258499848954856049e+01 nan
1.830000000000000000e+02 -1.266139806678676472e+01 nan
1.840000000000000000e+02 -1.273779764402497072e+01 nan
1.850000000000000000e+02 -1.281419722126317495e+01 nan
1.860000000000000000e+02 -1.289059679850138096e+01 nan
1.870000000000000000e+02 -1.296699637573958519e+01 nan
1.880000000000000000e+02 -1.304339595297779120e+01 nan
1.890000000000000000e+02 -1.311979553021599543e+01 nan
1.900000000000000000e+02 -1.319619510745420143e+01 nan
1.910000000000000000e+02 -1.327259468469240566e+01 nan
1.920000000000000000e+02 -1.334899426193060989e+01 nan
1.930000000000000000e+02 -1.342539383916881590e+01 nan
1.940000000000000000e+02 -1.350179341640702013e+01 nan
1.950000000000000000e+02 -1.357819299364522614e+01 nan
1.960000000000000000e+02 -1.365459257088343037e+01 nan
1.970000000000000000e+02 -1.373099214812163638e+01 nan
1.980000000000000000e+02 -1.380739172535984061e+01 nan
1.990000000000000000e+02 -1.388379130259804661e+01 nan


==> csv_files/observed_eta.csv <==
1.000000000000000056e-01 9.487091807313476066e-02
2.000000000000000111e-01 9.647297210110614141e-02
3.000000000000000444e-01 9.724658048741996463e-02
4.000000000000000222e-01 9.802170664265608124e-02
5.000000000000000000e-01 9.846703737299597470e-02
6.000000000000000888e-01 9.973535281351117443e-02
7.000000000000000666e-01 1.015544905454529717e-01
8.000000000000000444e-01 1.023355821356426165e-01
9.000000000000000222e-01 1.034498503443454509e-01
1.000000000000000000e+00 1.051904970302674908e-01
1.100000000000000089e+00 1.067406793402682630e-01
1.200000000000000178e+00 1.074630934992817366e-01
1.300000000000000044e+00 1.082906702392350123e-01
1.400000000000000133e+00 1.096066787345946897e-01
1.500000000000000000e+00 1.105346956222645477e-01
1.600000000000000089e+00 1.116055635111591199e-01
1.700000000000000178e+00 1.121364602848538145e-01
1.800000000000000044e+00 1.133369977541868884e-01
1.900000000000000133e+00 1.145658128378132662e-01
2.000000000000000000e+00 1.157963916596247977e-01
2.100000000000000089e+00 1.170455176253046015e-01
2.200000000000000178e+00 1.182982066607620314e-01
2.300000000000000266e+00 1.201196946229048934e-01
2.400000000000000355e+00 1.221676599948865044e-01
2.500000000000000000e+00 1.242745542681857746e-01
2.600000000000000089e+00 1.257082135071874995e-01
2.700000000000000178e+00 1.272657957770445825e-01
2.800000000000000266e+00 1.287877633506222808e-01
2.900000000000000355e+00 1.302574051864314464e-01
3.000000000000000000e+00 1.316829131579213830e-01
3.100000000000000089e+00 1.334530110828769933e-01
3.200000000000000178e+00 1.350008354895363694e-01
3.300000000000000266e+00 1.364844749501804289e-01
3.400000000000000355e+00 1.387582899268879344e-01
3.500000000000000000e+00 1.401333242503674803e-01
3.600000000000000089e+00 1.422213292641096583e-01
3.700000000000000178e+00 1.439274694184653203e-01
3.800000000000000266e+00 1.460334690327197149e-01
3.900000000000000355e+00 1.481440068251314024e-01
4.000000000000000000e+00 1.503591953243286206e-01
4.100000000000000533e+00 1.522430922338711135e-01
4.200000000000000178e+00 1.544718007659337256e-01
4.299999999999999822e+00 1.564912229217714501e-01
4.400000000000000355e+00 1.583783296610351554e-01
4.500000000000000000e+00 1.610921241059433684e-01
4.600000000000000533e+00 1.631531410433277041e-01
4.700000000000000178e+00 1.650150571047123427e-01
4.800000000000000711e+00 1.681627833282959839e-01
4.900000000000000355e+00 1.704091538510849047e-01
5.000000000000000000e+00 1.732624467326783213e-01
5.100000000000000533e+00 1.764204289003463433e-01
5.200000000000000178e+00 1.795543033104914921e-01
5.300000000000000711e+00 1.828783848927662825e-01
5.400000000000000355e+00 1.859406360815074599e-01
5.500000000000000000e+00 1.884234157331543813e-01
5.600000000000000533e+00 1.910517120247418599e-01
5.700000000000000178e+00 1.941608345263369784e-01
5.800000000000000711e+00 1.980317392634531881e-01
5.900000000000000355e+00 2.022157015681141368e-01
6.000000000000000000e+00 2.061957653832112713e-01
6.100000000000000533e+00 2.102574747350621776e-01
6.200000000000000178e+00 2.151449597136232961e-01
6.300000000000000711e+00 2.193883976671798242e-01
6.400000000000000355e+00 2.230126751950389785e-01
6.500000000000000000e+00 2.281667530881054395e-01
6.600000000000000533e+00 2.328267402374958606e-01
6.700000000000000178e+00 2.385300396943387247e-01
6.800000000000000711e+00 2.440658296954386630e-01
6.900000000000000355e+00 2.499935962021995473e-01
7.000000000000000000e+00 2.566965410869254671e-01
7.100000000000000533e+00 2.638325040510733355e-01
7.200000000000000178e+00 2.699262066184464626e-01
7.300000000000000711e+00 2.777984488079894287e-01
7.400000000000000355e+00 2.855570050716300656e-01
7.500000000000000000e+00 2.932149288760167449e-01
7.600000000000000533e+00 3.008335372374381089e-01
7.700000000000000178e+00 3.082613756663306059e-01
7.800000000000000711e+00 3.173217633373190960e-01
7.900000000000000355e+00 3.278413766849778144e-01
8.000000000000000000e+00 3.388449583211154414e-01
8.099999999999999645e+00 3.506292736902910101e-01
8.200000000000001066e+00 3.631153638775304615e-01
8.300000000000000711e+00 3.762462169334387374e-01
8.400000000000000355e+00 3.912452712262285970e-01
8.500000000000000000e+00 4.079981963605682771e-01
8.599999999999999645e+00 4.247551188699222879e-01
8.700000000000001066e+00 4.451087750400828380e-01
8.800000000000000711e+00 4.654004439616579170e-01
8.900000000000000355e+00 4.866585417190839036e-01
9.000000000000000000e+00 5.120253505888338053e-01
9.099999999999999645e+00 5.385517395523867767e-01
9.200000000000001066e+00 5.659756969273677107e-01
9.300000000000000711e+00 5.991343748030275584e-01
9.400000000000000355e+00 6.371212467307592053e-01
9.500000000000000000e+00 6.814469142422694414e-01
9.600000000000001421e+00 7.277396639838499270e-01
9.700000000000001066e+00 7.803910353814088596e-01
9.800000000000000711e+00 8.396876734707957590e-01
9.900000000000000355e+00 9.128747200600393352e-01
1.000000000000000000e+01 9.999999999999992228e-01


==> csv_files/observed_theta.csv <==
1.000000000000000056e-01 -2.471899963773554365e+00
2.000000000000000111e-01 -2.425279267779361092e+00
3.000000000000000444e-01 -2.380014162918612453e+00
4.000000000000000222e-01 -2.339196595586668259e+00
5.000000000000000000e-01 -2.299169485097152243e+00
6.000000000000000888e-01 -2.262268924782750545e+00
7.000000000000000666e-01 -2.227556770161156940e+00
8.000000000000000444e-01 -2.191353776682680277e+00
9.000000000000000222e-01 -2.157400663597364154e+00
1.000000000000000000e+00 -2.124288524076518581e+00
1.100000000000000089e+00 -2.092436461531312464e+00
1.200000000000000178e+00 -2.061898906755473604e+00
1.300000000000000044e+00 -2.030358148007180841e+00
1.400000000000000133e+00 -2.002083794060109501e+00
1.500000000000000000e+00 -1.973306460034910170e+00
1.600000000000000089e+00 -1.947840010325120552e+00
1.700000000000000178e+00 -1.920442318299536266e+00
1.800000000000000044e+00 -1.896173773312535227e+00
1.900000000000000133e+00 -1.871154558917549782e+00
2.000000000000000000e+00 -1.846437260228746879e+00
2.100000000000000089e+00 -1.820545164557805240e+00
2.200000000000000178e+00 -1.797535420500988135e+00
2.300000000000000266e+00 -1.772526724170581991e+00
2.400000000000000355e+00 -1.749141884239217681e+00
2.500000000000000000e+00 -1.726421174422596128e+00
2.600000000000000089e+00 -1.703088729895290809e+00
2.700000000000000178e+00 -1.679370827326500448e+00
2.800000000000000266e+00 -1.659249501217581413e+00
2.900000000000000355e+00 -1.635715355590135367e+00
3.000000000000000000e+00 -1.611853566313050656e+00
3.100000000000000089e+00 -1.590873364316177874e+00
3.200000000000000178e+00 -1.569730847684053021e+00
3.300000000000000266e+00 -1.550415953865538876e+00
3.400000000000000355e+00 -1.527914078238057360e+00
3.500000000000000000e+00 -1.506990188991226276e+00
3.600000000000000089e+00 -1.485581744587619601e+00
3.700000000000000178e+00 -1.462952952785596672e+00
3.800000000000000266e+00 -1.443630164118672399e+00
3.900000000000000355e+00 -1.422021198439691103e+00
4.000000000000000000e+00 -1.400158534724330606e+00
4.100000000000000533e+00 -1.378244434841467081e+00
4.200000000000000178e+00 -1.359544460854751780e+00
4.299999999999999822e+00 -1.339413401072175214e+00
4.400000000000000355e+00 -1.318860421295060315e+00
4.500000000000000000e+00 -1.298345872769040676e+00
4.600000000000000533e+00 -1.276917768729278979e+00
4.700000000000000178e+00 -1.259091650727697909e+00
4.800000000000000711e+00 -1.242426522307608305e+00
4.900000000000000355e+00 -1.224852318781841864e+00
5.000000000000000000e+00 -1.205358923159399964e+00
5.100000000000000533e+00 -1.184804962516658122e+00
5.200000000000000178e+00 -1.169544021341825779e+00
5.300000000000000711e+00 -1.150722573750753375e+00
5.400000000000000355e+00 -1.131189576034805855e+00
5.500000000000000000e+00 -1.117710057271500412e+00
5.600000000000000533e+00 -1.098802267599735982e+00
5.700000000000000178e+00 -1.080621891755706887e+00
5.800000000000000711e+00 -1.059641554138721853e+00
5.900000000000000355e+00 -1.036808841989245611e+00
6.000000000000000000e+00 -1.016856107890215855e+00
6.100000000000000533e+00 -1.002177555838215550e+00
6.200000000000000178e+00 -9.785611614190127261e-01
6.300000000000000711e+00 -9.601202384559803793e-01
6.400000000000000355e+00 -9.385401942713894607e-01
6.500000000000000000e+00 -9.226792047201055613e-01
6.600000000000000533e+00 -9.035090206091312970e-01
6.700000000000000178e+00 -8.821207099579868594e-01
6.800000000000000711e+00 -8.666101092014676377e-01
6.900000000000000355e+00 -8.532809655888569100e-01
7.000000000000000000e+00 -8.347503266050330106e-01
7.100000000000000533e+00 -8.095867310440515441e-01
7.200000000000000178e+00 -7.927965998995725183e-01
7.300000000000000711e+00 -7.737032315577827557e-01
7.400000000000000355e+00 -7.535390271015335317e-01
7.500000000000000000e+00 -7.288201575505138807e-01
7.600000000000000533e+00 -7.113268690976757291e-01
7.700000000000000178e+00 -6.889792064917572567e-01
7.800000000000000711e+00 -6.650194474282740131e-01
7.900000000000000355e+00 -6.506997282783615333e-01
8.000000000000000000e+00 -6.338533500866498915e-01
8.099999999999999645e+00 -6.066394699633760323e-01
8.200000000000001066e+00 -5.827691567322715871e-01
8.300000000000000711e+00 -5.657509144860659589e-01
8.400000000000000355e+00 -5.397755623906329570e-01
8.500000000000000000e+00 -5.130590098878424765e-01
8.599999999999999645e+00 -4.819504587118021433e-01
8.700000000000001066e+00 -4.576548032247755304e-01
8.800000000000000711e+00 -4.345482238906746009e-01
8.900000000000000355e+00 -4.049007467332367827e-01
9.000000000000000000e+00 -3.744586296386043234e-01
9.099999999999999645e+00 -3.417914656603608936e-01
9.200000000000001066e+00 -3.042018338027017710e-01
9.300000000000000711e+00 -2.842834809529669604e-01
9.400000000000000355e+00 -2.478424437288049009e-01
9.500000000000000000e+00 -2.065293117951859381e-01
9.600000000000001421e+00 -1.688903381330187636e-01
9.700000000000001066e+00 -1.347686534244150469e-01
9.800000000000000711e+00 -9.747221290091409585e-02
9.900000000000000355e+00 -5.478103083396880513e-02
1.000000000000000000e+01 1.200973924033843545e-16


==> csv_files/true_eta.csv <==
1.000000000000000056e-01 9.174311926605503709e-02
2.000000000000000111e-01 9.259259259259258745e-02
3.000000000000000444e-01 9.345794392523365524e-02
4.000000000000000222e-01 9.433962264150944077e-02
5.000000000000000000e-01 9.523809523809523281e-02
6.000000000000000888e-01 9.615384615384614531e-02
7.000000000000000666e-01 9.708737864077669755e-02
8.000000000000000444e-01 9.803921568627452232e-02
9.000000000000000222e-01 9.900990099009901457e-02
1.000000000000000000e+00 1.000000000000000056e-01
1.100000000000000089e+00 1.010101010101010083e-01
1.200000000000000178e+00 1.020408163265306006e-01
1.300000000000000044e+00 1.030927835051546476e-01
1.400000000000000133e+00 1.041666666666666713e-01
1.500000000000000000e+00 1.052631578947368363e-01
1.600000000000000089e+00 1.063829787234042562e-01
1.700000000000000178e+00 1.075268817204300953e-01
1.800000000000000044e+00 1.086956521739130543e-01
1.900000000000000133e+00 1.098901098901098883e-01
2.000000000000000000e+00 1.111111111111111049e-01
2.100000000000000089e+00 1.123595505617977497e-01
2.200000000000000178e+00 1.136363636363636326e-01
2.300000000000000266e+00 1.149425287356321962e-01
2.400000000000000355e+00 1.162790697674418589e-01
2.500000000000000000e+00 1.176470588235294101e-01
2.600000000000000089e+00 1.190476190476190410e-01
2.700000000000000178e+00 1.204819277108433589e-01
2.800000000000000266e+00 1.219512195121951331e-01
2.900000000000000355e+00 1.234567901234567971e-01
3.000000000000000000e+00 1.250000000000000000e-01
3.100000000000000089e+00 1.265822784810126389e-01
3.200000000000000178e+00 1.282051282051282215e-01
3.300000000000000266e+00 1.298701298701298856e-01
3.400000000000000355e+00 1.315789473684210453e-01
3.500000000000000000e+00 1.333333333333333315e-01
3.600000000000000089e+00 1.351351351351351149e-01
3.700000000000000178e+00 1.369863013698630061e-01
3.800000000000000266e+00 1.388888888888888951e-01
3.900000000000000355e+00 1.408450704225352179e-01
4.000000000000000000e+00 1.428571428571428492e-01
4.100000000000000533e+00 1.449275362318840632e-01
4.200000000000000178e+00 1.470588235294117696e-01
4.299999999999999822e+00 1.492537313432835688e-01
4.400000000000000355e+00 1.515151515151515194e-01
4.500000000000000000e+00 1.538461538461538547e-01
4.600000000000000533e+00 1.562500000000000000e-01
4.700000000000000178e+00 1.587301587301587213e-01
4.800000000000000711e+00 1.612903225806451846e-01
4.900000000000000355e+00 1.639344262295082122e-01
5.000000000000000000e+00 1.666666666666666574e-01
5.100000000000000533e+00 1.694915254237288338e-01
5.200000000000000178e+00 1.724137931034482873e-01
5.300000000000000711e+00 1.754385964912280882e-01
5.400000000000000355e+00 1.785714285714285754e-01
5.500000000000000000e+00 1.818181818181818232e-01
5.600000000000000533e+00 1.851851851851852027e-01
5.700000000000000178e+00 1.886792452830188815e-01
5.800000000000000711e+00 1.923076923076923461e-01
5.900000000000000355e+00 1.960784313725490446e-01
6.000000000000000000e+00 2.000000000000000111e-01
6.100000000000000533e+00 2.040816326530612568e-01
6.200000000000000178e+00 2.083333333333333426e-01
6.300000000000000711e+00 2.127659574468085402e-01
6.400000000000000355e+00 2.173913043478261087e-01
6.500000000000000000e+00 2.222222222222222099e-01
6.600000000000000533e+00 2.272727272727272929e-01
6.700000000000000178e+00 2.325581395348837177e-01
6.800000000000000711e+00 2.380952380952381375e-01
6.900000000000000355e+00 2.439024390243902662e-01
7.000000000000000000e+00 2.500000000000000000e-01
7.100000000000000533e+00 2.564102564102564430e-01
7.200000000000000178e+00 2.631578947368420907e-01
7.300000000000000711e+00 2.702702702702703408e-01
7.400000000000000355e+00 2.777777777777777901e-01
7.500000000000000000e+00 2.857142857142856984e-01
7.600000000000000533e+00 2.941176470588235947e-01
7.700000000000000178e+00 3.030303030303030387e-01
7.800000000000000711e+00 3.125000000000000555e-01
7.900000000000000355e+00 3.225806451612903691e-01
8.000000000000000000e+00 3.333333333333333148e-01
8.099999999999999645e+00 3.448275862068965192e-01
8.200000000000001066e+00 3.571428571428572618e-01
8.300000000000000711e+00 3.703703703703704608e-01
8.400000000000000355e+00 3.846153846153846922e-01
8.500000000000000000e+00 4.000000000000000222e-01
8.599999999999999645e+00 4.166666666666666297e-01
8.700000000000001066e+00 4.347826086956523839e-01
8.800000000000000711e+00 4.545454545454546968e-01
8.900000000000000355e+00 4.761904761904762751e-01
9.000000000000000000e+00 5.000000000000000000e-01
9.099999999999999645e+00 5.263157894736840703e-01
9.200000000000001066e+00 5.555555555555559133e-01
9.300000000000000711e+00 5.882352941176473005e-01
9.400000000000000355e+00 6.250000000000001110e-01
9.500000000000000000e+00 6.666666666666666297e-01
9.600000000000001421e+00 7.142857142857149677e-01
9.700000000000001066e+00 7.692307692307698286e-01
9.800000000000000711e+00 8.333333333333338144e-01
9.900000000000000355e+00 9.090909090909093937e-01
1.000000000000000000e+01 1.000000000000000000e+00


==> csv_files/true_theta.csv <==
0.000000000000000000e+00 -2.516028055269354358e+00
1.000000000000000021e-03 -2.515471619156517402e+00
2.000000000000000042e-03 -2.514915653169224719e+00
3.000000000000000062e-03 -2.514360157231501081e+00
4.000000000000000083e-03 -2.513805131252433434e+00
5.000000000000000104e-03 -2.513250575126203312e+00
6.000000000000000125e-03 -2.512696488732157007e+00
7.000000000000000146e-03 -2.512142871934861965e+00
8.000000000000000167e-03 -2.511589724584179173e+00
9.000000000000001055e-03 -2.511037046515352422e+00
1.000000000000000021e-02 -2.510484837549102455e+00
1.100000000000000110e-02 -2.509933097491740650e+00
1.200000000000000025e-02 -2.509381826135274718e+00
1.300000000000000114e-02 -2.508831023257525938e+00
1.400000000000000029e-02 -2.508280688622285037e+00
1.500000000000000118e-02 -2.507730821979428537e+00
1.600000000000000033e-02 -2.507181423065071968e+00
1.700000000000000122e-02 -2.506632491601732404e+00
1.800000000000000211e-02 -2.506084027298490113e+00
1.900000000000000300e-02 -2.505536029851148427e+00
2.000000000000000042e-02 -2.504988498942406494e+00
2.100000000000000130e-02 -2.504441434242052011e+00
2.200000000000000219e-02 -2.503894835407125985e+00
2.300000000000000308e-02 -2.503348702082127453e+00
2.400000000000000050e-02 -2.502803033899194229e+00
2.500000000000000139e-02 -2.502257830478308520e+00
2.600000000000000228e-02 -2.501713091427482993e+00
2.700000000000000316e-02 -2.501168816342974832e+00
2.800000000000000058e-02 -2.500625004809479801e+00
2.900000000000000147e-02 -2.500081656400346741e+00
3.000000000000000236e-02 -2.499538770677779631e+00
3.100000000000000325e-02 -2.498996347193046308e+00
3.200000000000000067e-02 -2.498454385486691187e+00
3.300000000000000155e-02 -2.497912885088741319e+00
3.400000000000000244e-02 -2.497371845518927991e+00
3.500000000000000333e-02 -2.496831266286877238e+00
3.600000000000000422e-02 -2.496291146892342550e+00
3.700000000000000511e-02 -2.495751486825399823e+00
3.800000000000000600e-02 -2.495212285566672517e+00
3.899999999999999994e-02 -2.494673542587521720e+00
4.000000000000000083e-02 -2.494135257350268642e+00
4.100000000000000172e-02 -2.493597429308395341e+00
4.200000000000000261e-02 -2.493060057906747673e+00
4.300000000000000350e-02 -2.492523142581752449e+00
4.400000000000000439e-02 -2.491986682761602623e+00
4.500000000000000527e-02 -2.491450677866467345e+00
4.600000000000000616e-02 -2.490915127308690025e+00
4.700000000000000705e-02 -2.490380030492983288e+00
4.800000000000000100e-02 -2.489845386816622597e+00
4.900000000000000189e-02 -2.489311195669638543e+00
5.000000000000000278e-02 -2.488777456435010915e+00
5.100000000000000366e-02 -2.488244168488853436e+00
5.200000000000000455e-02 -2.487711331200595843e+00
5.300000000000000544e-02 -2.487178943933174846e+00
5.400000000000000633e-02 -2.486647006043199326e+00
5.500000000000000722e-02 -2.486115516881149290e+00
5.600000000000000117e-02 -2.485584475791530856e+00
5.700000000000000205e-02 -2.485053882113060109e+00
5.800000000000000294e-02 -2.484523735178830517e+00
5.900000000000000383e-02 -2.483994034316476363e+00
6.000000000000000472e-02 -2.483464778848343713e+00
6.100000000000000561e-02 -2.482935968091641410e+00
6.200000000000000649e-02 -2.482407601358613380e+00
6.300000000000000044e-02 -2.481879677956686958e+00
6.400000000000000133e-02 -2.481352197188622988e+00
6.500000000000000222e-02 -2.480825158352676585e+00
6.600000000000000311e-02 -2.480298560742737912e+00
6.700000000000000400e-02 -2.479772403648479173e+00
6.800000000000000488e-02 -2.479246686355497609e+00
6.900000000000000577e-02 -2.478721408145456273e+00
7.000000000000000666e-02 -2.478196568296219482e+00
7.100000000000000755e-02 -2.477672166081989147e+00
7.200000000000000844e-02 -2.477148200773436670e+00
7.300000000000000933e-02 -2.476624671637831732e+00
7.400000000000001021e-02 -2.476101577939175513e+00
7.500000000000001110e-02 -2.475578918938315276e+00
7.600000000000001199e-02 -2.475056693893070925e+00
7.700000000000001288e-02 -2.474534902058359354e+00
7.799999999999999989e-02 -2.474013542686303246e+00
7.900000000000000078e-02 -2.473492615026350983e+00
8.000000000000000167e-02 -2.472972118325387214e+00
8.100000000000000255e-02 -2.472452051827845221e+00
8.200000000000000344e-02 -2.471932414775814824e+00
8.300000000000000433e-02 -2.471413206409142749e+00
8.400000000000000522e-02 -2.470894425965541874e+00
8.500000000000000611e-02 -2.470376072680688484e+00
8.600000000000000699e-02 -2.469858145788323966e+00
8.700000000000000788e-02 -2.469340644520351180e+00
8.800000000000000877e-02 -2.468823568106926380e+00
8.900000000000000966e-02 -2.468306915776553812e+00
9.000000000000001055e-02 -2.467790686756177188e+00
9.100000000000001144e-02 -2.467274880271264070e+00
9.200000000000001232e-02 -2.466759495545901792e+00
9.300000000000001321e-02 -2.466244531802868067e+00
9.400000000000001410e-02 -2.465729988263726025e+00
9.500000000000000111e-02 -2.465215864148903258e+00
9.600000000000000200e-02 -2.464702158677761101e+00
9.700000000000000289e-02 -2.464188871068682563e+00
9.800000000000000377e-02 -2.463676000539144706e+00
9.900000000000000466e-02 -2.463163546305796814e+00
1.000000000000000056e-01 -2.462651507584515898e+00
1.010000000000000064e-01 -2.462139883590499068e+00
1.020000000000000073e-01 -2.461628673538320378e+00
1.030000000000000082e-01 -2.461117876641992552e+00
1.040000000000000091e-01 -2.460607492115049588e+00
1.050000000000000100e-01 -2.460097519170592939e+00
1.060000000000000109e-01 -2.459587957021363458e+00
1.070000000000000118e-01 -2.459078804879802682e+00
1.080000000000000127e-01 -2.458570061958110564e+00
1.090000000000000135e-01 -2.458061727468297875e+00
1.100000000000000144e-01 -2.457553800622255480e+00
1.110000000000000153e-01 -2.457046280631798307e+00
1.120000000000000023e-01 -2.456539166708725297e+00
1.130000000000000032e-01 -2.456032458064869584e+00
1.140000000000000041e-01 -2.455526153912152676e+00
1.150000000000000050e-01 -2.455020253462626201e+00
1.160000000000000059e-01 -2.454514755928535408e+00
1.170000000000000068e-01 -2.454009660522355585e+00
1.180000000000000077e-01 -2.453504966456835135e+00
1.190000000000000085e-01 -2.453000672945056415e+00
1.200000000000000094e-01 -2.452496779200468602e+00
1.210000000000000103e-01 -2.451993284436923659e+00
1.220000000000000112e-01 -2.451490187868739401e+00
1.230000000000000121e-01 -2.450987488710723028e+00
1.240000000000000130e-01 -2.450485186178215979e+00
1.250000000000000000e-01 -2.449983279487130794e+00
1.260000000000000009e-01 -2.449481767853995073e+00
1.270000000000000018e-01 -2.448980650495979905e+00
1.280000000000000027e-01 -2.448479926630945158e+00
1.290000000000000036e-01 -2.447979595477465242e+00
1.300000000000000044e-01 -2.447479656254869074e+00
1.310000000000000053e-01 -2.446980108183270275e+00
1.320000000000000062e-01 -2.446480950483597816e+00
1.330000000000000071e-01 -2.445982182377636427e+00
1.340000000000000080e-01 -2.445483803088046582e+00
1.350000000000000089e-01 -2.444985811838392031e+00
1.360000000000000098e-01 -2.444488207853182438e+00
1.370000000000000107e-01 -2.443990990357891135e+00
1.380000000000000115e-01 -2.443494158578987996e+00
1.390000000000000124e-01 -2.442997711743953637e+00
1.400000000000000133e-01 -2.442501649081327386e+00
1.410000000000000142e-01 -2.442005969820710387e+00
1.420000000000000151e-01 -2.441510673192801129e+00
1.430000000000000160e-01 -2.441015758429417648e+00
1.440000000000000169e-01 -2.440521224763519292e+00
1.450000000000000178e-01 -2.440027071429226702e+00
1.460000000000000187e-01 -2.439533297661855116e+00
1.470000000000000195e-01 -2.439039902697917483e+00
1.480000000000000204e-01 -2.438546885775159989e+00
1.490000000000000213e-01 -2.438054246132573599e+00
1.500000000000000222e-01 -2.437561983010420263e+00
1.510000000000000231e-01 -2.437070095650239576e+00
1.520000000000000240e-01 -2.436578583294877642e+00
1.530000000000000249e-01 -2.436087445188516387e+00
1.540000000000000258e-01 -2.435596680576648687e+00
1.549999999999999989e-01 -2.435106288706138322e+00
1.559999999999999998e-01 -2.434616268825223973e+00
1.570000000000000007e-01 -2.434126620183518774e+00
1.580000000000000016e-01 -2.433637342032048512e+00
1.590000000000000024e-01 -2.433148433623248064e+00
1.600000000000000033e-01 -2.432659894210981832e+00
1.610000000000000042e-01 -2.432171723050561507e+00
1.620000000000000051e-01 -2.431683919398754501e+00
1.630000000000000060e-01 -2.431196482513795942e+00
1.640000000000000069e-01 -2.430709411655408658e+00
1.650000000000000078e-01 -2.430222706084803175e+00
1.660000000000000087e-01 -2.429736365064696813e+00
1.670000000000000095e-01 -2.429250387859324789e+00
1.680000000000000104e-01 -2.428764773734455318e+00
1.690000000000000113e-01 -2.428279521957382503e+00
1.700000000000000122e-01 -2.427794631796959646e+00
1.710000000000000131e-01 -2.427310102523590363e+00
1.720000000000000140e-01 -2.426825933409245906e+00
1.730000000000000149e-01 -2.426342123727478928e+00
1.740000000000000158e-01 -2.425858672753415490e+00
1.750000000000000167e-01 -2.425375579763784373e+00
1.760000000000000175e-01 -2.424892844036912631e+00
1.770000000000000184e-01 -2.424410464852736258e+00
1.780000000000000193e-01 -2.423928441492804176e+00
1.790000000000000202e-01 -2.423446773240290675e+00
1.800000000000000211e-01 -2.422965459379993192e+00
1.810000000000000220e-01 -2.422484499198358954e+00
1.820000000000000229e-01 -2.422003891983461887e+00
1.830000000000000238e-01 -2.421523637025033260e+00
1.840000000000000246e-01 -2.421043733614457238e+00
1.850000000000000255e-01 -2.420564181044775331e+00
1.860000000000000264e-01 -2.420084978610698379e+00
1.870000000000000273e-01 -2.419606125608600333e+00
1.880000000000000282e-01 -2.419127621336538692e+00
1.890000000000000291e-01 -2.418649465094233619e+00
1.900000000000000022e-01 -2.418171656183106144e+00
1.910000000000000031e-01 -2.417694193906250177e+00
1.920000000000000040e-01 -2.417217077568459604e+00
1.930000000000000049e-01 -2.416740306476218958e+00
1.940000000000000058e-01 -2.416263879937712300e+00
1.950000000000000067e-01 -2.415787797262822334e+00
1.960000000000000075e-01 -2.415312057763137954e+00
1.970000000000000084e-01 -2.414836660751954245e+00
1.980000000000000093e-01 -2.414361605544274259e+00
1.990000000000000102e-01 -2.413886891456817008e+00
2.000000000000000111e-01 -2.413412517808008140e+00
2.010000000000000120e-01 -2.412938483917997701e+00
2.020000000000000129e-01 -2.412464789108645036e+00
2.030000000000000138e-01 -2.411991432703539218e+00
2.040000000000000147e-01 -2.411518414027981283e+00
2.050000000000000155e-01 -2.411045732409000664e+00
2.060000000000000164e-01 -2.410573387175348525e+00
2.070000000000000173e-01 -2.410101377657505761e+00
2.080000000000000182e-01 -2.409629703187669669e+00
2.090000000000000191e-01 -2.409158363099772160e+00
2.100000000000000200e-01 -2.408687356729472651e+00
2.110000000000000209e-01 -2.408216683414153625e+00
2.120000000000000218e-01 -2.407746342492933955e+00
2.130000000000000226e-01 -2.407276333306649363e+00
2.140000000000000235e-01 -2.406806655197874623e+00
2.150000000000000244e-01 -2.406337307510906687e+00
2.160000000000000253e-01 -2.405868289591778897e+00
2.170000000000000262e-01 -2.405399600788248549e+00
2.180000000000000271e-01 -2.404931240449801333e+00
2.190000000000000280e-01 -2.404463207927649560e+00
2.200000000000000289e-01 -2.403995502574733933e+00
2.210000000000000298e-01 -2.403528123745720890e+00
2.220000000000000306e-01 -2.403061070797004373e+00
2.230000000000000315e-01 -2.402594343086705386e+00
2.240000000000000047e-01 -2.402127939974660009e+00
2.250000000000000056e-01 -2.401661860822436267e+00
2.260000000000000064e-01 -2.401196104993316371e+00
2.270000000000000073e-01 -2.400730671852309150e+00
2.280000000000000082e-01 -2.400265560766141615e+00
2.290000000000000091e-01 -2.399800771103250963e+00
2.300000000000000100e-01 -2.399336302233801010e+00
2.310000000000000109e-01 -2.398872153529662210e+00
2.320000000000000118e-01 -2.398408324364420086e+00
2.330000000000000127e-01 -2.397944814113368128e+00
2.340000000000000135e-01 -2.397481622153514458e+00
2.350000000000000144e-01 -2.397018747863572496e+00
2.360000000000000153e-01 -2.396556190623959637e+00
2.370000000000000162e-01 -2.396093949816793245e+00
2.380000000000000171e-01 -2.395632024825894213e+00
2.390000000000000180e-01 -2.395170415036778078e+00
2.400000000000000189e-01 -2.394709119836664790e+00
2.410000000000000198e-01 -2.394248138614459176e+00
2.420000000000000207e-01 -2.393787470760765590e+00
2.430000000000000215e-01 -2.393327115667870153e+00
2.440000000000000224e-01 -2.392867072729746525e+00
2.450000000000000233e-01 -2.392407341342057681e+00
2.460000000000000242e-01 -2.391947920902140812e+00
2.470000000000000251e-01 -2.391488810809012655e+00
2.480000000000000260e-01 -2.391030010463368605e+00
2.490000000000000269e-01 -2.390571519267574718e+00
2.500000000000000000e-01 -2.390113336625661944e+00
2.510000000000000009e-01 -2.389655461943334558e+00
2.520000000000000018e-01 -2.389197894627959950e+00
2.530000000000000027e-01 -2.388740634088559300e+00
2.540000000000000036e-01 -2.388283679735820897e+00
2.550000000000000044e-01 -2.387827030982081045e+00
2.560000000000000053e-01 -2.387370687241326284e+00
2.570000000000000062e-01 -2.386914647929198718e+00
2.580000000000000071e-01 -2.386458912462977366e+00
2.590000000000000080e-01 -2.386003480261585263e+00
2.600000000000000089e-01 -2.385548350745581914e+00
2.610000000000000098e-01 -2.385093523337164623e+00
2.620000000000000107e-01 -2.384638997460154730e+00
2.630000000000000115e-01 -2.384184772540008712e+00
2.640000000000000124e-01 -2.383730848003805747e+00
2.650000000000000133e-01 -2.383277223280239721e+00
2.660000000000000142e-01 -2.382823897799626334e+00
2.670000000000000151e-01 -2.382370870993896883e+00
2.680000000000000160e-01 -2.381918142296587160e+00
2.690000000000000169e-01 -2.381465711142838781e+00
2.700000000000000178e-01 -2.381013576969397416e+00
2.710000000000000187e-01 -2.380561739214608785e+00
2.720000000000000195e-01 -2.380110197318410226e+00
2.730000000000000204e-01 -2.379658950722332911e+00
2.740000000000000213e-01 -2.379207998869488083e+00
2.750000000000000222e-01 -2.378757341204579046e+00
2.760000000000000231e-01 -2.378306977173879844e+00
2.770000000000000240e-01 -2.377856906225247258e+00
2.780000000000000249e-01 -2.377407127808107479e+00
2.790000000000000258e-01 -2.376957641373451668e+00
2.800000000000000266e-01 -2.376508446373835515e+00
2.810000000000000275e-01 -2.376059542263373014e+00
2.820000000000000284e-01 -2.375610928497731589e+00
2.830000000000000293e-01 -2.375162604534134747e+00
2.840000000000000302e-01 -2.374714569831352318e+00
2.850000000000000311e-01 -2.374266823849692898e+00
2.860000000000000320e-01 -2.373819366051006075e+00
2.870000000000000329e-01 -2.373372195898677983e+00
2.880000000000000338e-01 -2.372925312857622426e+00
2.890000000000000346e-01 -2.372478716394284870e+00
2.900000000000000355e-01 -2.372032405976628233e+00
2.910000000000000364e-01 -2.371586381074135552e+00
2.920000000000000373e-01 -2.371140641157804207e+00
2.930000000000000382e-01 -2.370695185700138374e+00
2.940000000000000391e-01 -2.370250014175149467e+00
2.950000000000000400e-01 -2.369805126058348144e+00
2.960000000000000409e-01 -2.369360520826744310e+00
2.970000000000000417e-01 -2.368916197958843117e+00
2.980000000000000426e-01 -2.368472156934631201e+00
2.990000000000000435e-01 -2.368028397235583782e+00
3.000000000000000444e-01 -2.367584918344656231e+00
3.010000000000000453e-01 -2.367141719746274742e+00
3.020000000000000462e-01 -2.366698800926340773e+00
3.030000000000000471e-01 -2.366256161372222167e+00
3.040000000000000480e-01 -2.365813800572744263e+00
3.050000000000000488e-01 -2.365371718018195679e+00
3.060000000000000497e-01 -2.364929913200320311e+00
3.070000000000000506e-01 -2.364488385612306232e+00
3.080000000000000515e-01 -2.364047134748787915e+00
3.090000000000000524e-01 -2.363606160105838239e+00
3.099999999999999978e-01 -2.363165461180968929e+00
3.109999999999999987e-01 -2.362725037473122569e+00
3.119999999999999996e-01 -2.362284888482670375e+00
3.130000000000000004e-01 -2.361845013711403318e+00
3.140000000000000013e-01 -2.361405412662529013e+00
3.150000000000000022e-01 -2.360966084840681045e+00
3.160000000000000031e-01 -2.360527029751886996e+00
3.170000000000000040e-01 -2.360088246903588427e+00
3.180000000000000049e-01 -2.359649735804626225e+00
3.190000000000000058e-01 -2.359211495965235272e+00
3.200000000000000067e-01 -2.358773526897044004e+00
3.210000000000000075e-01 -2.358335828113069077e+00
3.220000000000000084e-01 -2.357898399127707822e+00
3.230000000000000093e-01 -2.357461239456738245e+00
3.240000000000000102e-01 -2.357024348617309695e+00
3.250000000000000111e-01 -2.356587726127945537e+00
3.260000000000000120e-01 -2.356151371508529824e+00
3.270000000000000129e-01 -2.355715284280313071e+00
3.280000000000000138e-01 -2.355279463965894493e+00
3.290000000000000147e-01 -2.354843910089229109e+00
3.300000000000000155e-01 -2.354408622175621080e+00
3.310000000000000164e-01 -2.353973599751713497e+00
3.320000000000000173e-01 -2.353538842345489268e+00
3.330000000000000182e-01 -2.353104349486270230e+00
3.340000000000000191e-01 -2.352670120704700274e+00
3.350000000000000200e-01 -2.352236155532756445e+00
3.360000000000000209e-01 -2.351802453503727630e+00
3.370000000000000218e-01 -2.351369014152225212e+00
3.380000000000000226e-01 -2.350935837014172414e+00
3.390000000000000235e-01 -2.350502921626800301e+00
3.400000000000000244e-01 -2.350070267528637569e+00
3.410000000000000253e-01 -2.349637874259519865e+00
3.420000000000000262e-01 -2.349205741360571142e+00
3.430000000000000271e-01 -2.348773868374209872e+00
3.440000000000000280e-01 -2.348342254844137056e+00
3.450000000000000289e-01 -2.347910900315335336e+00
3.460000000000000298e-01 -2.347479804334062781e+00
3.470000000000000306e-01 -2.347048966447851104e+00
3.480000000000000315e-01 -2.346618386205503892e+00
3.490000000000000324e-01 -2.346188063157080173e+00
3.500000000000000333e-01 -2.345757996853905070e+00
3.510000000000000342e-01 -2.345328186848560037e+00
3.520000000000000351e-01 -2.344898632694871754e+00
3.530000000000000360e-01 -2.344469333947916123e+00
3.540000000000000369e-01 -2.344040290164005835e+00
3.550000000000000377e-01 -2.343611500900699252e+00
3.560000000000000386e-01 -2.343182965716783084e+00
3.570000000000000395e-01 -2.342754684172276392e+00
3.580000000000000404e-01 -2.342326655828415927e+00
3.590000000000000413e-01 -2.341898880247669901e+00
3.600000000000000422e-01 -2.341471356993714892e+00
3.610000000000000431e-01 -2.341044085631441618e+00
3.620000000000000440e-01 -2.340617065726945167e+00
3.630000000000000449e-01 -2.340190296847527218e+00
3.640000000000000457e-01 -2.339763778561689378e+00
3.650000000000000466e-01 -2.339337510439126078e+00
3.660000000000000475e-01 -2.338911492050721908e+00
3.670000000000000484e-01 -2.338485722968548952e+00
3.680000000000000493e-01 -2.338060202765863238e+00
3.690000000000000502e-01 -2.337634931017092743e+00
3.700000000000000511e-01 -2.337209907297845390e+00
3.710000000000000520e-01 -2.336785131184899278e+00
3.720000000000000528e-01 -2.336360602256188912e+00
3.730000000000000537e-01 -2.335936320090816309e+00
3.740000000000000546e-01 -2.335512284269045669e+00
3.750000000000000555e-01 -2.335088494372283829e+00
3.760000000000000564e-01 -2.334664949983090931e+00
3.770000000000000573e-01 -2.334241650685174196e+00
3.780000000000000582e-01 -2.333818596063377271e+00
3.790000000000000036e-01 -2.333395785703681113e+00
3.800000000000000044e-01 -2.332973219193198666e+00
3.810000000000000053e-01 -2.332550896120175299e+00
3.820000000000000062e-01 -2.332128816073974154e+00
3.830000000000000071e-01 -2.331706978645083250e+00
3.840000000000000080e-01 -2.331285383425103941e+00
3.850000000000000089e-01 -2.330864030006750021e+00
3.860000000000000098e-01 -2.330442917983839735e+00
3.870000000000000107e-01 -2.330022046951301551e+00
3.880000000000000115e-01 -2.329601416505164391e+00
3.890000000000000124e-01 -2.329181026242544306e+00
3.900000000000000133e-01 -2.328760875761656912e+00
3.910000000000000142e-01 -2.328340964661804513e+00
3.920000000000000151e-01 -2.327921292543368104e+00
3.930000000000000160e-01 -2.327501859007814922e+00
3.940000000000000169e-01 -2.327082663657685568e+00
3.950000000000000178e-01 -2.326663706096590456e+00
3.960000000000000187e-01 -2.326244985929215137e+00
3.970000000000000195e-01 -2.325826502761299430e+00
3.980000000000000204e-01 -2.325408256199653856e+00
3.990000000000000213e-01 -2.324990245852138315e+00
4.000000000000000222e-01 -2.324572471327665646e+00
4.010000000000000231e-01 -2.324154932236201176e+00
4.020000000000000240e-01 -2.323737628188751625e+00
4.030000000000000249e-01 -2.323320558797370872e+00
4.040000000000000258e-01 -2.322903723675137755e+00
4.050000000000000266e-01 -2.322487122436175611e+00
4.060000000000000275e-01 -2.322070754695637174e+00
4.070000000000000284e-01 -2.321654620069690367e+00
4.080000000000000293e-01 -2.321238718175536953e+00
4.090000000000000302e-01 -2.320823048631393437e+00
4.100000000000000311e-01 -2.320407611056488850e+00
4.110000000000000320e-01 -2.319992405071064745e+00
4.120000000000000329e-01 -2.319577430296363652e+00
4.130000000000000338e-01 -2.319162686354644620e+00
4.140000000000000346e-01 -2.318748172869154800e+00
4.150000000000000355e-01 -2.318333889464141429e+00
4.160000000000000364e-01 -2.317919835764844283e+00
4.170000000000000373e-01 -2.317506011397489463e+00
4.180000000000000382e-01 -2.317092415989289389e+00
4.190000000000000391e-01 -2.316679049168443694e+00
4.200000000000000400e-01 -2.316265910564118791e+00
4.210000000000000409e-01 -2.315852999806461643e+00
4.220000000000000417e-01 -2.315440316526589548e+00
4.230000000000000426e-01 -2.315027860356584366e+00
4.240000000000000435e-01 -2.314615630929497847e+00
4.250000000000000444e-01 -2.314203627879331648e+00
4.260000000000000453e-01 -2.313791850841050213e+00
4.270000000000000462e-01 -2.313380299450571442e+00
4.280000000000000471e-01 -2.312968973344759149e+00
4.290000000000000480e-01 -2.312557872161422612e+00
4.300000000000000488e-01 -2.312146995539314798e+00
4.310000000000000497e-01 -2.311736343118128811e+00
4.320000000000000506e-01 -2.311325914538492121e+00
4.330000000000000515e-01 -2.310915709441960786e+00
4.340000000000000524e-01 -2.310505727471022563e+00
4.350000000000000533e-01 -2.310095968269092470e+00
4.360000000000000542e-01 -2.309686431480502122e+00
4.370000000000000551e-01 -2.309277116750504621e+00
4.380000000000000560e-01 -2.308868023725264784e+00
4.390000000000000568e-01 -2.308459152051862695e+00
4.400000000000000577e-01 -2.308050501378282604e+00
4.410000000000000586e-01 -2.307642071353416036e+00
4.420000000000000595e-01 -2.307233861627054239e+00
4.430000000000000604e-01 -2.306825871849886855e+00
4.440000000000000613e-01 -2.306418101673499699e+00
4.450000000000000622e-01 -2.306010550750368537e+00
4.460000000000000631e-01 -2.305603218733859539e+00
4.470000000000000639e-01 -2.305196105278220386e+00
4.480000000000000093e-01 -2.304789210038580283e+00
4.490000000000000102e-01 -2.304382532670948613e+00
4.500000000000000111e-01 -2.303976072832210065e+00
4.510000000000000120e-01 -2.303569830180120626e+00
4.520000000000000129e-01 -2.303163804373304480e+00
4.530000000000000138e-01 -2.302757995071252228e+00
4.540000000000000147e-01 -2.302352401934320447e+00
4.550000000000000155e-01 -2.301947024623713922e+00
4.560000000000000164e-01 -2.301541862801503413e+00
4.570000000000000173e-01 -2.301136916130608778e+00
4.580000000000000182e-01 -2.300732184274800307e+00
4.590000000000000191e-01 -2.300327666898694723e+00
4.600000000000000200e-01 -2.299923363667753407e+00
4.610000000000000209e-01 -2.299519274248274847e+00
4.620000000000000218e-01 -2.299115398307401303e+00
4.630000000000000226e-01 -2.298711735513104593e+00
4.640000000000000235e-01 -2.298308285534186979e+00
4.650000000000000244e-01 -2.297905048040273179e+00
4.660000000000000253e-01 -2.297502022701829461e+00
4.670000000000000262e-01 -2.297099209190131219e+00
4.680000000000000271e-01 -2.296696607177275418e+00
4.690000000000000280e-01 -2.296294216336178362e+00
4.700000000000000289e-01 -2.295892036340568154e+00
4.710000000000000298e-01 -2.295490066864981582e+00
4.720000000000000306e-01 -2.295088307584761900e+00
4.730000000000000315e-01 -2.294686758176056163e+00
4.740000000000000324e-01 -2.294285418315818337e+00
4.750000000000000333e-01 -2.293884287681799972e+00
4.760000000000000342e-01 -2.293483365952539987e+00
4.770000000000000351e-01 -2.293082652807378441e+00
4.780000000000000360e-01 -2.292682147926439651e+00
4.790000000000000369e-01 -2.292281850990642411e+00
4.800000000000000377e-01 -2.291881761681680008e+00
4.810000000000000386e-01 -2.291481879682035316e+00
4.820000000000000395e-01 -2.291082204674961265e+00
4.830000000000000404e-01 -2.290682736344496817e+00
4.840000000000000413e-01 -2.290283474375444772e+00
4.850000000000000422e-01 -2.289884418453381532e+00
4.860000000000000431e-01 -2.289485568264651327e+00
4.870000000000000440e-01 -2.289086923496357784e+00
4.880000000000000449e-01 -2.288688483836373244e+00
4.890000000000000457e-01 -2.288290248973324559e+00
4.900000000000000466e-01 -2.287892218596598859e+00
4.910000000000000475e-01 -2.287494392396332454e+00
4.920000000000000484e-01 -2.287096770063412610e+00
4.930000000000000493e-01 -2.286699351289477100e+00
4.940000000000000502e-01 -2.286302135766911547e+00
4.950000000000000511e-01 -2.285905123188839205e+00
4.960000000000000520e-01 -2.285508313249124956e+00
4.970000000000000528e-01 -2.285111705642368207e+00
4.980000000000000537e-01 -2.284715300063905552e+00
4.990000000000000546e-01 -2.284319096209814326e+00
5.000000000000000000e-01 -2.283923093776885516e+00
5.010000000000000009e-01 -2.283527292462648184e+00
5.020000000000000018e-01 -2.283131691965355259e+00
5.030000000000000027e-01 -2.282736291983974208e+00
5.040000000000000036e-01 -2.282341092218196366e+00
5.050000000000000044e-01 -2.281946092368432044e+00
5.060000000000000053e-01 -2.281551292135802989e+00
5.070000000000000062e-01 -2.281156691222141042e+00
5.080000000000000071e-01 -2.280762289329992587e+00
5.090000000000000080e-01 -2.280368086162603003e+00
5.100000000000000089e-01 -2.279974081423925547e+00
5.110000000000000098e-01 -2.279580274818616914e+00
5.120000000000000107e-01 -2.279186666052033683e+00
5.130000000000000115e-01 -2.278793254830220327e+00
5.140000000000000124e-01 -2.278400040859924758e+00
5.150000000000000133e-01 -2.278007023848579671e+00
5.160000000000000142e-01 -2.277614203504315427e+00
5.170000000000000151e-01 -2.277221579535941842e+00
5.180000000000000160e-01 -2.276829151652955296e+00
5.190000000000000169e-01 -2.276436919565534289e+00
5.200000000000000178e-01 -2.276044882984539885e+00
5.210000000000000187e-01 -2.275653041621504169e+00
5.220000000000000195e-01 -2.275261395188639568e+00
5.230000000000000204e-01 -2.274869943398827310e+00
5.240000000000000213e-01 -2.274478685965626745e+00
5.250000000000000222e-01 -2.274087622603254033e+00
5.260000000000000231e-01 -2.273696753026597683e+00
5.270000000000000240e-01 -2.273306076951206567e+00
5.280000000000000249e-01 -2.272915594093290359e+00
5.290000000000000258e-01 -2.272525304169719096e+00
5.300000000000000266e-01 -2.272135206898018289e+00
5.310000000000000275e-01 -2.271745301996373367e+00
5.320000000000000284e-01 -2.271355589183607915e+00
5.330000000000000293e-01 -2.270966068179206765e+00
5.340000000000000302e-01 -2.270576738703295572e+00
5.350000000000000311e-01 -2.270187600476650136e+00
5.360000000000000320e-01 -2.269798653220687079e+00
5.370000000000000329e-01 -2.269409896657461179e+00
5.380000000000000338e-01 -2.269021330509670253e+00
5.390000000000000346e-01 -2.268632954500646726e+00
5.400000000000000355e-01 -2.268244768354350516e+00
5.410000000000000364e-01 -2.267856771795382365e+00
5.420000000000000373e-01 -2.267468964548967847e+00
5.430000000000000382e-01 -2.267081346340964920e+00
5.440000000000000391e-01 -2.266693916897851047e+00
5.450000000000000400e-01 -2.266306675946728966e+00
5.460000000000000409e-01 -2.265919623215324918e+00
5.470000000000000417e-01 -2.265532758431983318e+00
5.480000000000000426e-01 -2.265146081325660532e+00
5.490000000000000435e-01 -2.264759591625937762e+00
5.500000000000000444e-01 -2.264373289062997063e+00
5.510000000000000453e-01 -2.263987173367637773e+00
5.520000000000000462e-01 -2.263601244271269408e+00
5.530000000000000471e-01 -2.263215501505905891e+00
5.540000000000000480e-01 -2.262829944804161997e+00
5.550000000000000488e-01 -2.262444573899263567e+00
5.560000000000000497e-01 -2.262059388525027526e+00
5.570000000000000506e-01 -2.261674388415876091e+00
5.580000000000000515e-01 -2.261289573306822120e+00
5.590000000000000524e-01 -2.260904942933479767e+00
5.600000000000000533e-01 -2.260520497032051157e+00
5.610000000000000542e-01 -2.260136235339326838e+00
5.620000000000000551e-01 -2.259752157592690658e+00
5.630000000000000560e-01 -2.259368263530109111e+00
5.640000000000000568e-01 -2.258984552890133557e+00
5.650000000000000577e-01 -2.258601025411902885e+00
5.660000000000000586e-01 -2.258217680835130636e+00
5.670000000000000595e-01 -2.257834518900113441e+00
5.680000000000000604e-01 -2.257451539347720804e+00
5.690000000000000613e-01 -2.257068741919395549e+00
5.700000000000000622e-01 -2.256686126357161370e+00
5.710000000000000631e-01 -2.256303692403609507e+00
5.720000000000000639e-01 -2.255921439801895634e+00
5.730000000000000648e-01 -2.255539368295745639e+00
5.740000000000000657e-01 -2.255157477629457397e+00
5.750000000000000666e-01 -2.254775767547883891e+00
5.760000000000000675e-01 -2.254394237796441658e+00
5.770000000000000684e-01 -2.254012888121109004e+00
5.780000000000000693e-01 -2.253631718268420236e+00
5.790000000000000702e-01 -2.253250727985466995e+00
5.800000000000000711e-01 -2.252869917019894253e+00
5.810000000000000719e-01 -2.252489285119902096e+00
5.820000000000000728e-01 -2.252108832034242170e+00
5.830000000000000737e-01 -2.251728557512207907e+00
5.840000000000000746e-01 -2.251348461303649184e+00
5.850000000000000755e-01 -2.250968543158956336e+00
5.860000000000000764e-01 -2.250588802829062818e+00
5.870000000000000773e-01 -2.250209240065444760e+00
5.880000000000000782e-01 -2.249829854620122305e+00
5.890000000000000790e-01 -2.249450646245645835e+00
5.900000000000000799e-01 -2.249071614695107968e+00
5.910000000000000808e-01 -2.248692759722135559e+00
5.920000000000000817e-01 -2.248314081080890148e+00
5.930000000000000826e-01 -2.247935578526063960e+00
5.940000000000000835e-01 -2.247557251812876800e+00
5.950000000000000844e-01 -2.247179100697074272e+00
5.960000000000000853e-01 -2.246801124934937555e+00
5.970000000000000862e-01 -2.246423324283265632e+00
5.980000000000000870e-01 -2.246045698499380183e+00
5.990000000000000879e-01 -2.245668247341128687e+00
6.000000000000000888e-01 -2.245290970566874211e+00
6.010000000000000897e-01 -2.244913867935496743e+00
6.020000000000000906e-01 -2.244536939206399850e+00
6.030000000000000915e-01 -2.244160184139495584e+00
6.040000000000000924e-01 -2.243783602495209806e+00
6.050000000000000933e-01 -2.243407194034482188e+00
6.060000000000000941e-01 -2.243030958518759110e+00
6.070000000000000950e-01 -2.242654895709997653e+00
6.080000000000000959e-01 -2.242279005370663381e+00
6.090000000000000968e-01 -2.241903287263722344e+00
6.100000000000000977e-01 -2.241527741152646858e+00
6.110000000000000986e-01 -2.241152366801408391e+00
6.120000000000000995e-01 -2.240777163974486896e+00
6.130000000000001004e-01 -2.240402132436847271e+00
6.140000000000001013e-01 -2.240027271953966448e+00
6.150000000000001021e-01 -2.239652582291809857e+00
6.160000000000001030e-01 -2.239278063216833647e+00
6.170000000000001039e-01 -2.238903714495993125e+00
6.180000000000001048e-01 -2.238529535896729872e+00
6.190000000000001057e-01 -2.238155527186978411e+00
6.199999999999999956e-01 -2.237781688135157321e+00
6.209999999999999964e-01 -2.237408018510176344e+00
6.219999999999999973e-01 -2.237034518081427947e+00
6.229999999999999982e-01 -2.236661186618789987e+00
6.239999999999999991e-01 -2.236288023892617716e+00
6.250000000000000000e-01 -2.235915029673749110e+00
6.260000000000000009e-01 -2.235542203733503097e+00
6.270000000000000018e-01 -2.235169545843675998e+00
6.280000000000000027e-01 -2.234797055776534425e+00
6.290000000000000036e-01 -2.234424733304829491e+00
6.300000000000000044e-01 -2.234052578201779049e+00
6.310000000000000053e-01 -2.233680590241070796e+00
6.320000000000000062e-01 -2.233308769196868049e+00
6.330000000000000071e-01 -2.232937114843802640e+00
6.340000000000000080e-01 -2.232565626956970029e+00
6.350000000000000089e-01 -2.232194305311935523e+00
6.360000000000000098e-01 -2.231823149684724505e+00
6.370000000000000107e-01 -2.231452159851828654e+00
6.380000000000000115e-01 -2.231081335590202830e+00
6.390000000000000124e-01 -2.230710676677255755e+00
6.400000000000000133e-01 -2.230340182890864220e+00
6.410000000000000142e-01 -2.229969854009353547e+00
6.420000000000000151e-01 -2.229599689811515351e+00
6.430000000000000160e-01 -2.229229690076591108e+00
6.440000000000000169e-01 -2.228859854584272604e+00
6.450000000000000178e-01 -2.228490183114705925e+00
6.460000000000000187e-01 -2.228120675448491017e+00
6.470000000000000195e-01 -2.227751331366670140e+00
6.480000000000000204e-01 -2.227382150650743853e+00
6.490000000000000213e-01 -2.227013133082654139e+00
6.500000000000000222e-01 -2.226644278444787517e+00
6.510000000000000231e-01 -2.226275586519972371e+00
6.520000000000000240e-01 -2.225907057091485619e+00
6.530000000000000249e-01 -2.225538689943042936e+00
6.540000000000000258e-01 -2.225170484858799202e+00
6.550000000000000266e-01 -2.224802441623349836e+00
6.560000000000000275e-01 -2.224434560021725460e+00
6.570000000000000284e-01 -2.224066839839395904e+00
6.580000000000000293e-01 -2.223699280862264871e+00
6.590000000000000302e-01 -2.223331882876670385e+00
6.600000000000000311e-01 -2.222964645669382122e+00
6.610000000000000320e-01 -2.222597569027596975e+00
6.620000000000000329e-01 -2.222230652738953705e+00
6.630000000000000338e-01 -2.221863896591506737e+00
6.640000000000000346e-01 -2.221497300373743489e+00
6.650000000000000355e-01 -2.221130863874575034e+00
6.660000000000000364e-01 -2.220764586883343217e+00
6.670000000000000373e-01 -2.220398469189807766e+00
6.680000000000000382e-01 -2.220032510584151630e+00
6.690000000000000391e-01 -2.219666710856978309e+00
6.700000000000000400e-01 -2.219301069799316295e+00
6.710000000000000409e-01 -2.218935587202608861e+00
6.720000000000000417e-01 -2.218570262858719389e+00
6.730000000000000426e-01 -2.218205096559922040e+00
6.740000000000000435e-01 -2.217840088098912865e+00
6.750000000000000444e-01 -2.217475237268796917e+00
6.760000000000000453e-01 -2.217110543863095806e+00
6.770000000000000462e-01 -2.216746007675744590e+00
6.780000000000000471e-01 -2.216381628501077561e+00
6.790000000000000480e-01 -2.216017406133848677e+00
6.800000000000000488e-01 -2.215653340369219126e+00
6.810000000000000497e-01 -2.215289431002752885e+00
6.820000000000000506e-01 -2.214925677830419826e+00
6.830000000000000515e-01 -2.214562080648598830e+00
6.840000000000000524e-01 -2.214198639254070677e+00
6.850000000000000533e-01 -2.213835353444015386e+00
6.860000000000000542e-01 -2.213472223016016649e+00
6.870000000000000551e-01 -2.213109247768055177e+00
6.880000000000000560e-01 -2.212746427498515356e+00
6.890000000000000568e-01 -2.212383762006176369e+00
6.900000000000000577e-01 -2.212021251090216634e+00
6.910000000000000586e-01 -2.211658894550205368e+00
6.920000000000000595e-01 -2.211296692186113244e+00
6.930000000000000604e-01 -2.210934643798293298e+00
6.940000000000000613e-01 -2.210572749187502239e+00
6.950000000000000622e-01 -2.210211008154882251e+00
6.960000000000000631e-01 -2.209849420501962758e+00
6.970000000000000639e-01 -2.209487986030669759e+00
6.980000000000000648e-01 -2.209126704543309394e+00
6.990000000000000657e-01 -2.208765575842576823e+00
7.000000000000000666e-01 -2.208404599731554896e+00
7.010000000000000675e-01 -2.208043776013714599e+00
7.020000000000000684e-01 -2.207683104492904835e+00
7.030000000000000693e-01 -2.207322584973353763e+00
7.040000000000000702e-01 -2.206962217259676340e+00
7.050000000000000711e-01 -2.206602001156866777e+00
7.060000000000000719e-01 -2.206241936470302534e+00
7.070000000000000728e-01 -2.205882023005730552e+00
7.080000000000000737e-01 -2.205522260569278359e+00
7.090000000000000746e-01 -2.205162648967451400e+00
7.100000000000000755e-01 -2.204803188007135262e+00
7.110000000000000764e-01 -2.204443877495578796e+00
7.120000000000000773e-01 -2.204084717240407887e+00
7.130000000000000782e-01 -2.203725707049625449e+00
7.140000000000000790e-01 -2.203366846731597217e+00
7.150000000000000799e-01 -2.203008136095070402e+00
7.160000000000000808e-01 -2.202649574949148814e+00
7.170000000000000817e-01 -2.202291163103308858e+00
7.180000000000000826e-01 -2.201932900367395973e+00
7.190000000000000835e-01 -2.201574786551619312e+00
7.200000000000000844e-01 -2.201216821466558837e+00
7.210000000000000853e-01 -2.200859004923148898e+00
7.220000000000000862e-01 -2.200501336732691993e+00
7.230000000000000870e-01 -2.200143816706854771e+00
7.240000000000000879e-01 -2.199786444657660489e+00
7.250000000000000888e-01 -2.199429220397492113e+00
7.260000000000000897e-01 -2.199072143739099428e+00
7.270000000000000906e-01 -2.198715214495578607e+00
7.280000000000000915e-01 -2.198358432480393532e+00
7.290000000000000924e-01 -2.198001797507360688e+00
7.300000000000000933e-01 -2.197645309390647839e+00
7.310000000000000941e-01 -2.197288967944781568e+00
7.320000000000000950e-01 -2.196932772984642845e+00
7.330000000000000959e-01 -2.196576724325462138e+00
7.340000000000000968e-01 -2.196220821782821186e+00
7.350000000000000977e-01 -2.195865065172654784e+00
7.360000000000000986e-01 -2.195509454311245889e+00
7.370000000000000995e-01 -2.195153989015223850e+00
7.380000000000001004e-01 -2.194798669101571065e+00
7.390000000000001013e-01 -2.194443494387609217e+00
7.400000000000001021e-01 -2.194088464691013485e+00
7.410000000000001030e-01 -2.193733579829803659e+00
7.420000000000001039e-01 -2.193378839622334819e+00
7.430000000000001048e-01 -2.193024243887315095e+00
7.440000000000001057e-01 -2.192669792443791454e+00
7.450000000000001066e-01 -2.192315485111152373e+00
7.460000000000001075e-01 -2.191961321709121169e+00
7.470000000000001084e-01 -2.191607302057772433e+00
7.480000000000001092e-01 -2.191253425977509384e+00
7.490000000000001101e-01 -2.190899693289080297e+00
7.500000000000001110e-01 -2.190546103813562961e+00
7.510000000000001119e-01 -2.190192657372377560e+00
7.520000000000001128e-01 -2.189839353787274234e+00
7.530000000000001137e-01 -2.189486192880344184e+00
7.540000000000001146e-01 -2.189133174474004129e+00
7.550000000000001155e-01 -2.188780298391007850e+00
7.560000000000001164e-01 -2.188427564454440866e+00
7.570000000000001172e-01 -2.188074972487718650e+00
7.580000000000000071e-01 -2.187722522314587081e+00
7.590000000000000080e-01 -2.187370213759120663e+00
7.600000000000000089e-01 -2.187018046645722968e+00
7.610000000000000098e-01 -2.186666020799123977e+00
7.620000000000000107e-01 -2.186314136044379630e+00
7.630000000000000115e-01 -2.185962392206874494e+00
7.640000000000000124e-01 -2.185610789112312879e+00
7.650000000000000133e-01 -2.185259326586732165e+00
7.660000000000000142e-01 -2.184908004456482811e+00
7.670000000000000151e-01 -2.184556822548243460e+00
7.680000000000000160e-01 -2.184205780689016052e+00
7.690000000000000169e-01 -2.183854878706115166e+00
7.700000000000000178e-01 -2.183504116427180897e+00
7.710000000000000187e-01 -2.183153493680174861e+00
7.720000000000000195e-01 -2.182803010293371759e+00
7.730000000000000204e-01 -2.182452666095366922e+00
7.740000000000000213e-01 -2.182102460915075426e+00
7.750000000000000222e-01 -2.181752394581717436e+00
7.760000000000000231e-01 -2.181402466924840855e+00
7.770000000000000240e-01 -2.181052677774296455e+00
7.780000000000000249e-01 -2.180703026960259194e+00
7.790000000000000258e-01 -2.180353514313211338e+00
7.800000000000000266e-01 -2.180004139663946461e+00
7.810000000000000275e-01 -2.179654902843570774e+00
7.820000000000000284e-01 -2.179305803683498244e+00
7.830000000000000293e-01 -2.178956842015457696e+00
7.840000000000000302e-01 -2.178608017671481711e+00
7.850000000000000311e-01 -2.178259330483911071e+00
7.860000000000000320e-01 -2.177910780285397863e+00
7.870000000000000329e-01 -2.177562366908897040e+00
7.880000000000000338e-01 -2.177214090187670870e+00
7.890000000000000346e-01 -2.176865949955284929e+00
7.900000000000000355e-01 -2.176517946045613883e+00
7.910000000000000364e-01 -2.176170078292829047e+00
7.920000000000000373e-01 -2.175822346531405049e+00
7.930000000000000382e-01 -2.175474750596124274e+00
7.940000000000000391e-01 -2.175127290322063978e+00
7.950000000000000400e-01 -2.174779965544605620e+00
7.960000000000000409e-01 -2.174432776099427755e+00
7.970000000000000417e-01 -2.174085721822513584e+00
7.980000000000000426e-01 -2.173738802550136295e+00
7.990000000000000435e-01 -2.173392018118871949e+00
8.000000000000000444e-01 -2.173045368365589258e+00
8.010000000000000453e-01 -2.172698853127457141e+00
8.020000000000000462e-01 -2.172352472241940724e+00
8.030000000000000471e-01 -2.172006225546791569e+00
8.040000000000000480e-01 -2.171660112880063664e+00
8.050000000000000488e-01 -2.171314134080098324e+00
8.060000000000000497e-01 -2.170968288985533512e+00
8.070000000000000506e-01 -2.170622577435297185e+00
8.080000000000000515e-01 -2.170276999268606399e+00
8.090000000000000524e-01 -2.169931554324973533e+00
8.100000000000000533e-01 -2.169586242444191626e+00
8.110000000000000542e-01 -2.169241063466349484e+00
8.120000000000000551e-01 -2.168896017231822793e+00
8.130000000000000560e-01 -2.168551103581271011e+00
8.140000000000000568e-01 -2.168206322355648030e+00
8.150000000000000577e-01 -2.167861673396185740e+00
8.160000000000000586e-01 -2.167517156544408241e+00
8.170000000000000595e-01 -2.167172771642115858e+00
8.180000000000000604e-01 -2.166828518531398462e+00
8.190000000000000613e-01 -2.166484397054627919e+00
8.200000000000000622e-01 -2.166140407054461203e+00
8.210000000000000631e-01 -2.165796548373831953e+00
8.220000000000000639e-01 -2.165452820855958471e+00
8.230000000000000648e-01 -2.165109224344340166e+00
8.240000000000000657e-01 -2.164765758682753560e+00
8.250000000000000666e-01 -2.164422423715255395e+00
8.260000000000000675e-01 -2.164079219286183964e+00
8.270000000000000684e-01 -2.163736145240150677e+00
8.280000000000000693e-01 -2.163393201422042722e+00
8.290000000000000702e-01 -2.163050387677031505e+00
8.300000000000000711e-01 -2.162707703850554886e+00
8.310000000000000719e-01 -2.162365149788333607e+00
8.320000000000000728e-01 -2.162022725336360640e+00
8.330000000000000737e-01 -2.161680430340902070e+00
8.340000000000000746e-01 -2.161338264648493102e+00
8.350000000000000755e-01 -2.160996228105947381e+00
8.360000000000000764e-01 -2.160654320560348562e+00
8.370000000000000773e-01 -2.160312541859051194e+00
8.380000000000000782e-01 -2.159970891849683827e+00
8.390000000000000790e-01 -2.159629370380134805e+00
8.400000000000000799e-01 -2.159287977298573580e+00
8.410000000000000808e-01 -2.158946712453434724e+00
8.420000000000000817e-01 -2.158605575693417045e+00
8.430000000000000826e-01 -2.158264566867489354e+00
8.440000000000000835e-01 -2.157923685824886917e+00
8.450000000000000844e-01 -2.157582932415111898e+00
8.460000000000000853e-01 -2.157242306487928474e+00
8.470000000000000862e-01 -2.156901807893371714e+00
8.480000000000000870e-01 -2.156561436481736038e+00
8.490000000000000879e-01 -2.156221192103581430e+00
8.500000000000000888e-01 -2.155881074609730330e+00
8.510000000000000897e-01 -2.155541083851266748e+00
8.520000000000000906e-01 -2.155201219679539815e+00
8.530000000000000915e-01 -2.154861481946156676e+00
8.540000000000000924e-01 -2.154521870502985603e+00
8.550000000000000933e-01 -2.154182385202154215e+00
8.560000000000000941e-01 -2.153843025896050811e+00
8.570000000000000950e-01 -2.153503792437322595e+00
8.580000000000000959e-01 -2.153164684678874341e+00
8.590000000000000968e-01 -2.152825702473866620e+00
8.600000000000000977e-01 -2.152486845675717575e+00
8.610000000000000986e-01 -2.152148114138107804e+00
8.620000000000000995e-01 -2.151809507714962599e+00
8.630000000000001004e-01 -2.151471026260468378e+00
8.640000000000001013e-01 -2.151132669629069571e+00
8.650000000000001021e-01 -2.150794437675456194e+00
8.660000000000001030e-01 -2.150456330254580717e+00
8.670000000000001039e-01 -2.150118347221640747e+00
8.680000000000001048e-01 -2.149780488432089243e+00
8.690000000000001057e-01 -2.149442753741635403e+00
8.700000000000001066e-01 -2.149105143006229124e+00
8.710000000000001075e-01 -2.148767656082078314e+00
8.720000000000001084e-01 -2.148430292825636911e+00
8.730000000000001092e-01 -2.148093053093613314e+00
8.740000000000001101e-01 -2.147755936742960614e+00
8.750000000000001110e-01 -2.147418943630879706e+00
8.760000000000001119e-01 -2.147082073614820175e+00
8.770000000000001128e-01 -2.146745326552480293e+00
8.780000000000001137e-01 -2.146408702301800364e+00
8.790000000000001146e-01 -2.146072200720972933e+00
8.800000000000001155e-01 -2.145735821668428578e+00
8.810000000000001164e-01 -2.145399565002848341e+00
8.820000000000001172e-01 -2.145063430583150854e+00
8.830000000000001181e-01 -2.144727418268509656e+00
8.840000000000001190e-01 -2.144391527918329654e+00
8.850000000000001199e-01 -2.144055759392265781e+00
8.860000000000001208e-01 -2.143720112550210555e+00
8.870000000000001217e-01 -2.143384587252302520e+00
8.880000000000001226e-01 -2.143049183358915588e+00
8.890000000000001235e-01 -2.142713900730669696e+00
8.900000000000001243e-01 -2.142378739228417484e+00
8.910000000000001252e-01 -2.142043698713258948e+00
8.920000000000001261e-01 -2.141708779046524569e+00
8.930000000000001270e-01 -2.141373980089790408e+00
8.940000000000001279e-01 -2.141039301704864783e+00
8.950000000000000178e-01 -2.140704743753796269e+00
8.960000000000000187e-01 -2.140370306098869246e+00
8.970000000000000195e-01 -2.140035988602601247e+00
8.980000000000000204e-01 -2.139701791127749164e+00
8.990000000000000213e-01 -2.139367713537300375e+00
9.000000000000000222e-01 -2.139033755694482508e+00
9.010000000000000231e-01 -2.138699917462758116e+00
9.020000000000000240e-01 -2.138366198705815346e+00
9.030000000000000249e-01 -2.138032599287583935e+00
9.040000000000000258e-01 -2.137699119072212994e+00
9.050000000000000266e-01 -2.137365757924096776e+00
9.060000000000000275e-01 -2.137032515707853353e+00
9.070000000000000284e-01 -2.136699392288336607e+00
9.080000000000000293e-01 -2.136366387530623356e+00
9.090000000000000302e-01 -2.136033501300028004e+00
9.100000000000000311e-01 -2.135700733462089218e+00
9.110000000000000320e-01 -2.135368083882577928e+00
9.120000000000000329e-01 -2.135035552427487993e+00
9.130000000000000338e-01 -2.134703138963043756e+00
9.140000000000000346e-01 -2.134370843355703595e+00
9.150000000000000355e-01 -2.134038665472140384e+00
9.160000000000000364e-01 -2.133706605179264137e+00
9.170000000000000373e-01 -2.133374662344198924e+00
9.180000000000000382e-01 -2.133042836834303291e+00
9.190000000000000391e-01 -2.132711128517160049e+00
9.200000000000000400e-01 -2.132379537260568725e+00
9.210000000000000409e-01 -2.132048062932559329e+00
9.220000000000000417e-01 -2.131716705401383916e+00
9.230000000000000426e-01 -2.131385464535517471e+00
9.240000000000000435e-01 -2.131054340203654807e+00
9.250000000000000444e-01 -2.130723332274713222e+00
9.260000000000000453e-01 -2.130392440617832062e+00
9.270000000000000462e-01 -2.130061665102372714e+00
9.280000000000000471e-01 -2.129731005597915061e+00
9.290000000000000480e-01 -2.129400461974256586e+00
9.300000000000000488e-01 -2.129070034101420372e+00
9.310000000000000497e-01 -2.128739721849639110e+00
9.320000000000000506e-01 -2.128409525089370646e+00
9.330000000000000515e-01 -2.128079443691290429e+00
9.340000000000000524e-01 -2.127749477526287958e+00
9.350000000000000533e-01 -2.127419626465469893e+00
9.360000000000000542e-01 -2.127089890380167159e+00
9.370000000000000551e-01 -2.126760269141914961e+00
9.380000000000000560e-01 -2.126430762622470994e+00
9.390000000000000568e-01 -2.126101370693803005e+00
9.400000000000000577e-01 -2.125772093228101234e+00
9.410000000000000586e-01 -2.125442930097761085e+00
9.420000000000000595e-01 -2.125113881175397790e+00
9.430000000000000604e-01 -2.124784946333837077e+00
9.440000000000000613e-01 -2.124456125446115617e+00
9.450000000000000622e-01 -2.124127418385487243e+00
9.460000000000000631e-01 -2.123798825025414949e+00
9.470000000000000639e-01 -2.123470345239571788e+00
9.480000000000000648e-01 -2.123141978901839977e+00
9.490000000000000657e-01 -2.122813725886313563e+00
9.500000000000000666e-01 -2.122485586067301533e+00
9.510000000000000675e-01 -2.122157559319316267e+00
9.520000000000000684e-01 -2.121829645517083307e+00
9.530000000000000693e-01 -2.121501844535530257e+00
9.540000000000000702e-01 -2.121174156249800546e+00
9.550000000000000711e-01 -2.120846580535242776e+00
9.560000000000000719e-01 -2.120519117267405385e+00
9.570000000000000728e-01 -2.120191766322050864e+00
9.580000000000000737e-01 -2.119864527575150870e+00
9.590000000000000746e-01 -2.119537400902878677e+00
9.600000000000000755e-01 -2.119210386181610506e+00
9.610000000000000764e-01 -2.118883483287934411e+00
9.620000000000000773e-01 -2.118556692098636063e+00
9.630000000000000782e-01 -2.118230012490705416e+00
9.640000000000000790e-01 -2.117903444341342034e+00
9.650000000000000799e-01 -2.117576987527943988e+00
9.660000000000000808e-01 -2.117250641928113186e+00
9.670000000000000817e-01 -2.116924407419653598e+00
9.680000000000000826e-01 -2.116598283880569475e+00
9.690000000000000835e-01 -2.116272271189072018e+00
9.700000000000000844e-01 -2.115946369223567380e+00
9.710000000000000853e-01 -2.115620577862665552e+00
9.720000000000000862e-01 -2.115294896985173700e+00
9.730000000000000870e-01 -2.114969326470105493e+00
9.740000000000000879e-01 -2.114643866196663780e+00
9.750000000000000888e-01 -2.114318516044259244e+00
9.760000000000000897e-01 -2.113993275892499746e+00
9.770000000000000906e-01 -2.113668145621184546e+00
9.780000000000000915e-01 -2.113343125110318077e+00
9.790000000000000924e-01 -2.113018214240099280e+00
9.800000000000000933e-01 -2.112693412890922495e+00
9.810000000000000941e-01 -2.112368720943378353e+00
9.820000000000000950e-01 -2.112044138278252881e+00
9.830000000000000959e-01 -2.111719664776531058e+00
9.840000000000000968e-01 -2.111395300319393264e+00
9.850000000000000977e-01 -2.111071044788210838e+00
9.860000000000000986e-01 -2.110746898064548738e+00
9.870000000000000995e-01 -2.110422860030169545e+00
9.880000000000001004e-01 -2.110098930567029463e+00
9.890000000000001013e-01 -2.109775109557276540e+00
9.900000000000001021e-01 -2.109451396883244456e+00
9.910000000000001030e-01 -2.109127792427472947e+00
9.920000000000001039e-01 -2.108804296072684714e+00
9.930000000000001048e-01 -2.108480907701792528e+00
9.940000000000001057e-01 -2.108157627197905892e+00
9.950000000000001066e-01 -2.107834454444320382e+00
9.960000000000001075e-01 -2.107511389324523865e+00
9.970000000000001084e-01 -2.107188431722192057e+00
9.980000000000001092e-01 -2.106865581521195185e+00
9.990000000000001101e-01 -2.106542838605586443e+00
1.000000000000000000e+00 -2.106220202859611312e+00
1.001000000000000112e+00 -2.105897674167702238e+00
1.002000000000000002e+00 -2.105575252414477738e+00
1.003000000000000114e+00 -2.105252937484748621e+00
1.004000000000000004e+00 -2.104930729263508216e+00
1.005000000000000115e+00 -2.104608627635939033e+00
1.006000000000000005e+00 -2.104286632487409658e+00
1.007000000000000117e+00 -2.103964743703470752e+00
1.008000000000000007e+00 -2.103642961169862158e+00
1.009000000000000119e+00 -2.103321284772509792e+00
1.010000000000000009e+00 -2.102999714397519426e+00
1.011000000000000121e+00 -2.102678249931189569e+00
1.012000000000000011e+00 -2.102356891259989702e+00
1.013000000000000123e+00 -2.102035638270582929e+00
1.014000000000000012e+00 -2.101714490849813544e+00
1.015000000000000124e+00 -2.101393448884712356e+00
1.016000000000000014e+00 -2.101072512262482483e+00
1.017000000000000126e+00 -2.100751680870517113e+00
1.018000000000000016e+00 -2.100430954596393285e+00
1.019000000000000128e+00 -2.100110333327857237e+00
1.020000000000000018e+00 -2.099789816952847499e+00
1.021000000000000130e+00 -2.099469405359479346e+00
1.022000000000000020e+00 -2.099149098436047911e+00
1.023000000000000131e+00 -2.098828896071029959e+00
1.024000000000000021e+00 -2.098508798153076782e+00
1.025000000000000133e+00 -2.098188804571022636e+00
1.026000000000000023e+00 -2.097868915213880747e+00
1.027000000000000135e+00 -2.097549129970841530e+00
1.028000000000000025e+00 -2.097229448731274370e+00
1.029000000000000137e+00 -2.096909871384722734e+00
1.030000000000000027e+00 -2.096590397820911722e+00
1.031000000000000139e+00 -2.096271027929740960e+00
1.032000000000000028e+00 -2.095951761601285046e+00
1.033000000000000140e+00 -2.095632598725797546e+00
1.034000000000000030e+00 -2.095313539193706998e+00
1.035000000000000142e+00 -2.094994582895616020e+00
1.036000000000000032e+00 -2.094675729722303981e+00
1.037000000000000144e+00 -2.094356979564723442e+00
1.038000000000000034e+00 -2.094038332314002382e+00
1.039000000000000146e+00 -2.093719787861440640e+00
1.040000000000000036e+00 -2.093401346098513027e+00
1.041000000000000147e+00 -2.093083006916870215e+00
1.042000000000000037e+00 -2.092764770208329850e+00
1.043000000000000149e+00 -2.092446635864885884e+00
1.044000000000000039e+00 -2.092128603778704576e+00
1.045000000000000151e+00 -2.091810673842122270e+00
1.046000000000000041e+00 -2.091492845947649393e+00
1.047000000000000153e+00 -2.091175119987962017e+00
1.048000000000000043e+00 -2.090857495855912962e+00
1.049000000000000155e+00 -2.090539973444523802e+00
1.050000000000000044e+00 -2.090222552646984422e+00
1.051000000000000156e+00 -2.089905233356655234e+00
1.052000000000000046e+00 -2.089588015467067184e+00
1.053000000000000158e+00 -2.089270898871915971e+00
1.054000000000000048e+00 -2.088953883465072714e+00
1.055000000000000160e+00 -2.088636969140571065e+00
1.056000000000000050e+00 -2.088320155792615651e+00
1.057000000000000162e+00 -2.088003443315576746e+00
1.058000000000000052e+00 -2.087686831603993376e+00
1.059000000000000163e+00 -2.087370320552571101e+00
1.060000000000000053e+00 -2.087053910056181572e+00
1.061000000000000165e+00 -2.086737600009863858e+00
1.062000000000000055e+00 -2.086421390308819568e+00
1.063000000000000167e+00 -2.086105280848421728e+00
1.064000000000000057e+00 -2.085789271524204569e+00
1.065000000000000169e+00 -2.085473362231866190e+00
1.066000000000000059e+00 -2.085157552867273001e+00
1.067000000000000171e+00 -2.084841843326453059e+00
1.068000000000000060e+00 -2.084526233505600068e+00
1.069000000000000172e+00 -2.084210723301068047e+00
1.070000000000000062e+00 -2.083895312609377104e+00
1.071000000000000174e+00 -2.083580001327208553e+00
1.072000000000000064e+00 -2.083264789351411128e+00
1.073000000000000176e+00 -2.082949676578988552e+00
1.074000000000000066e+00 -2.082634662907111078e+00
1.075000000000000178e+00 -2.082319748233107504e+00
1.076000000000000068e+00 -2.082004932454471380e+00
1.077000000000000179e+00 -2.081690215468855687e+00
1.078000000000000069e+00 -2.081375597174074166e+00
1.079000000000000181e+00 -2.081061077468097764e+00
1.080000000000000071e+00 -2.080746656249063520e+00
1.081000000000000183e+00 -2.080432333415262125e+00
1.082000000000000073e+00 -2.080118108865146809e+00
1.083000000000000185e+00 -2.079803982497330228e+00
1.084000000000000075e+00 -2.079489954210582248e+00
1.085000000000000187e+00 -2.079176023903831272e+00
1.086000000000000076e+00 -2.078862191476163357e+00
1.087000000000000188e+00 -2.078548456826822655e+00
1.088000000000000078e+00 -2.078234819855212745e+00
1.089000000000000190e+00 -2.077921280460892195e+00
1.090000000000000080e+00 -2.077607838543575891e+00
1.091000000000000192e+00 -2.077294494003136816e+00
1.092000000000000082e+00 -2.076981246739600717e+00
1.093000000000000194e+00 -2.076668096653153661e+00
1.094000000000000083e+00 -2.076355043644135812e+00
1.095000000000000195e+00 -2.076042087613040987e+00
1.096000000000000085e+00 -2.075729228460517994e+00
1.097000000000000197e+00 -2.075416466087372402e+00
1.098000000000000087e+00 -2.075103800394562992e+00
1.099000000000000199e+00 -2.074791231283201753e+00
1.100000000000000089e+00 -2.074478758654554778e+00
1.101000000000000201e+00 -2.074166382410043141e+00
1.102000000000000091e+00 -2.073854102451236248e+00
1.102999999999999980e+00 -2.073541918679862484e+00
1.104000000000000092e+00 -2.073229830997798118e+00
1.104999999999999982e+00 -2.072917839307075294e+00
1.106000000000000094e+00 -2.072605943509871818e+00
1.106999999999999984e+00 -2.072294143508522257e+00
1.108000000000000096e+00 -2.071982439205513060e+00
1.108999999999999986e+00 -2.071670830503478111e+00
1.110000000000000098e+00 -2.071359317305204506e+00
1.110999999999999988e+00 -2.071047899513627666e+00
1.112000000000000099e+00 -2.070736577031833114e+00
1.112999999999999989e+00 -2.070425349763058698e+00
1.114000000000000101e+00 -2.070114217610688367e+00
1.114999999999999991e+00 -2.069803180478258398e+00
1.116000000000000103e+00 -2.069492238269451612e+00
1.116999999999999993e+00 -2.069181390888099603e+00
1.118000000000000105e+00 -2.068870638238184956e+00
1.118999999999999995e+00 -2.068559980223832806e+00
1.120000000000000107e+00 -2.068249416749318836e+00
1.120999999999999996e+00 -2.067938947719068832e+00
1.122000000000000108e+00 -2.067628573037651574e+00
1.122999999999999998e+00 -2.067318292609785502e+00
1.124000000000000110e+00 -2.067008106340332940e+00
1.125000000000000000e+00 -2.066698014134303651e+00
1.126000000000000112e+00 -2.066388015896855279e+00
1.127000000000000002e+00 -2.066078111533287132e+00
1.128000000000000114e+00 -2.065768300949045955e+00
1.129000000000000004e+00 -2.065458584049723267e+00
1.130000000000000115e+00 -2.065148960741056250e+00
1.131000000000000005e+00 -2.064839430928927300e+00
1.132000000000000117e+00 -2.064529994519360034e+00
1.133000000000000007e+00 -2.064220651418523733e+00
1.134000000000000119e+00 -2.063911401532732004e+00
1.135000000000000009e+00 -2.063602244768437455e+00
1.136000000000000121e+00 -2.063293181032244128e+00
1.137000000000000011e+00 -2.062984210230890181e+00
1.138000000000000123e+00 -2.062675332271262985e+00
1.139000000000000012e+00 -2.062366547060385358e+00
1.140000000000000124e+00 -2.062057854505430221e+00
1.141000000000000014e+00 -2.061749254513705498e+00
1.142000000000000126e+00 -2.061440746992662998e+00
1.143000000000000016e+00 -2.061132331849896637e+00
1.144000000000000128e+00 -2.060824008993136225e+00
1.145000000000000018e+00 -2.060515778330260339e+00
1.146000000000000130e+00 -2.060207639769279897e+00
1.147000000000000020e+00 -2.059899593218351033e+00
1.148000000000000131e+00 -2.059591638585768880e+00
1.149000000000000021e+00 -2.059283775779964909e+00
1.150000000000000133e+00 -2.058976004709511809e+00
1.151000000000000023e+00 -2.058668325283121714e+00
1.152000000000000135e+00 -2.058360737409644425e+00
1.153000000000000025e+00 -2.058053240998070077e+00
1.154000000000000137e+00 -2.057745835957523806e+00
1.155000000000000027e+00 -2.057438522197273301e+00
1.156000000000000139e+00 -2.057131299626715037e+00
1.157000000000000028e+00 -2.056824168155391153e+00
1.158000000000000140e+00 -2.056517127692979230e+00
1.159000000000000030e+00 -2.056210178149292300e+00
1.160000000000000142e+00 -2.055903319434277510e+00
1.161000000000000032e+00 -2.055596551458025001e+00
1.162000000000000144e+00 -2.055289874130751926e+00
1.163000000000000034e+00 -2.054983287362819766e+00
1.164000000000000146e+00 -2.054676791064717456e+00
1.165000000000000036e+00 -2.054370385147074707e+00
1.166000000000000147e+00 -2.054064069520657121e+00
1.167000000000000037e+00 -2.053757844096357754e+00
1.168000000000000149e+00 -2.053451708785210883e+00
1.169000000000000039e+00 -2.053145663498384010e+00
1.170000000000000151e+00 -2.052839708147173869e+00
1.171000000000000041e+00 -2.052533842643017525e+00
1.172000000000000153e+00 -2.052228066897478609e+00
1.173000000000000043e+00 -2.051922380822258418e+00
1.174000000000000155e+00 -2.051616784329188814e+00
1.175000000000000044e+00 -2.051311277330237548e+00
1.176000000000000156e+00 -2.051005859737499382e+00
1.177000000000000046e+00 -2.050700531463204523e+00
1.178000000000000158e+00 -2.050395292419715521e+00
1.179000000000000048e+00 -2.050090142519525926e+00
1.180000000000000160e+00 -2.049785081675256748e+00
1.181000000000000050e+00 -2.049480109799665772e+00
1.182000000000000162e+00 -2.049175226805637351e+00
1.183000000000000052e+00 -2.048870432606190839e+00
1.184000000000000163e+00 -2.048565727114469048e+00
1.185000000000000053e+00 -2.048261110243751570e+00
1.186000000000000165e+00 -2.047956581907444562e+00
1.187000000000000055e+00 -2.047652142019083854e+00
1.188000000000000167e+00 -2.047347790492334507e+00
1.189000000000000057e+00 -2.047043527240989480e+00
1.190000000000000169e+00 -2.046739352178977622e+00
1.191000000000000059e+00 -2.046435265220344135e+00
1.192000000000000171e+00 -2.046131266279271443e+00
1.193000000000000060e+00 -2.045827355270065873e+00
1.194000000000000172e+00 -2.045523532107166087e+00
1.195000000000000062e+00 -2.045219796705131987e+00
1.196000000000000174e+00 -2.044916148978657588e+00
1.197000000000000064e+00 -2.044612588842556367e+00
1.198000000000000176e+00 -2.044309116211776356e+00
1.199000000000000066e+00 -2.044005731001387272e+00
1.200000000000000178e+00 -2.043702433126584950e+00
1.201000000000000068e+00 -2.043399222502693124e+00
1.202000000000000179e+00 -2.043096099045161207e+00
1.203000000000000069e+00 -2.042793062669563398e+00
1.204000000000000181e+00 -2.042490113291600018e+00
1.205000000000000071e+00 -2.042187250827097067e+00
1.206000000000000183e+00 -2.041884475192003112e+00
1.207000000000000073e+00 -2.041581786302394175e+00
1.208000000000000185e+00 -2.041279184074466624e+00
1.209000000000000075e+00 -2.040976668424544282e+00
1.210000000000000187e+00 -2.040674239269076651e+00
1.211000000000000076e+00 -2.040371896524632245e+00
1.212000000000000188e+00 -2.040069640107904814e+00
1.213000000000000078e+00 -2.039767469935711564e+00
1.214000000000000190e+00 -2.039465385924991825e+00
1.215000000000000080e+00 -2.039163387992811938e+00
1.216000000000000192e+00 -2.038861476056354594e+00
1.217000000000000082e+00 -2.038559650032928605e+00
1.218000000000000194e+00 -2.038257909839962245e+00
1.219000000000000083e+00 -2.037956255395009464e+00
1.220000000000000195e+00 -2.037654686615741451e+00
1.221000000000000085e+00 -2.037353203419952408e+00
1.222000000000000197e+00 -2.037051805725556886e+00
1.223000000000000087e+00 -2.036750493450594224e+00
1.224000000000000199e+00 -2.036449266513218781e+00
1.225000000000000089e+00 -2.036148124831709705e+00
1.226000000000000201e+00 -2.035847068324462050e+00
1.227000000000000091e+00 -2.035546096909996550e+00
1.228000000000000203e+00 -2.035245210506947178e+00
1.229000000000000092e+00 -2.034944409034072255e+00
1.230000000000000204e+00 -2.034643692410247340e+00
1.231000000000000094e+00 -2.034343060554465676e+00
1.232000000000000206e+00 -2.034042513385844408e+00
1.233000000000000096e+00 -2.033742050823614367e+00
1.234000000000000208e+00 -2.033441672787125398e+00
1.235000000000000098e+00 -2.033141379195846810e+00
1.236000000000000210e+00 -2.032841169969364259e+00
1.237000000000000099e+00 -2.032541045027383753e+00
1.238000000000000211e+00 -2.032241004289726316e+00
1.239000000000000101e+00 -2.031941047676332879e+00
1.239999999999999991e+00 -2.031641175107256725e+00
1.241000000000000103e+00 -2.031341386502672819e+00
1.241999999999999993e+00 -2.031041681782871144e+00
1.243000000000000105e+00 -2.030742060868253152e+00
1.243999999999999995e+00 -2.030442523679343747e+00
1.245000000000000107e+00 -2.030143070136781969e+00
1.245999999999999996e+00 -2.029843700161320097e+00
1.247000000000000108e+00 -2.029544413673825876e+00
1.247999999999999998e+00 -2.029245210595285620e+00
1.249000000000000110e+00 -2.028946090846798445e+00
1.250000000000000000e+00 -2.028647054349577594e+00
1.251000000000000112e+00 -2.028348101024951777e+00
1.252000000000000002e+00 -2.028049230794365165e+00
1.253000000000000114e+00 -2.027750443579373840e+00
1.254000000000000004e+00 -2.027451739301649347e+00
1.255000000000000115e+00 -2.027153117882976474e+00
1.256000000000000005e+00 -2.026854579245255472e+00
1.257000000000000117e+00 -2.026556123310496726e+00
1.258000000000000007e+00 -2.026257750000824309e+00
1.259000000000000119e+00 -2.025959459238477312e+00
1.260000000000000009e+00 -2.025661250945805847e+00
1.261000000000000121e+00 -2.025363125045271939e+00
1.262000000000000011e+00 -2.025065081459450411e+00
1.263000000000000123e+00 -2.024767120111030216e+00
1.264000000000000012e+00 -2.024469240922810442e+00
1.265000000000000124e+00 -2.024171443817701199e+00
1.266000000000000014e+00 -2.023873728718722287e+00
1.267000000000000126e+00 -2.023576095549010301e+00
1.268000000000000016e+00 -2.023278544231808418e+00
1.269000000000000128e+00 -2.022981074690470393e+00
1.270000000000000018e+00 -2.022683686848461893e+00
1.271000000000000130e+00 -2.022386380629359159e+00
1.272000000000000020e+00 -2.022089155956850348e+00
1.273000000000000131e+00 -2.021792012754729306e+00
1.274000000000000021e+00 -2.021494950946904012e+00
1.275000000000000133e+00 -2.021197970457387250e+00
1.276000000000000023e+00 -2.020901071210303268e+00
1.277000000000000135e+00 -2.020604253129887340e+00
1.278000000000000025e+00 -2.020307516140482651e+00
1.279000000000000137e+00 -2.020010860166538968e+00
1.280000000000000027e+00 -2.019714285132618858e+00
1.281000000000000139e+00 -2.019417790963387027e+00
1.282000000000000028e+00 -2.019121377583622756e+00
1.283000000000000140e+00 -2.018825044918209244e+00
1.284000000000000030e+00 -2.018528792892138490e+00
1.285000000000000142e+00 -2.018232621430509521e+00
1.286000000000000032e+00 -2.017936530458528388e+00
1.287000000000000144e+00 -2.017640519901513496e+00
1.288000000000000034e+00 -2.017344589684880063e+00
1.289000000000000146e+00 -2.017048739734159657e+00
1.290000000000000036e+00 -2.016752969974984211e+00
1.291000000000000147e+00 -2.016457280333094015e+00
1.292000000000000037e+00 -2.016161670734335498e+00
1.293000000000000149e+00 -2.015866141104660780e+00
1.294000000000000039e+00 -2.015570691370129897e+00
1.295000000000000151e+00 -2.015275321456904134e+00
1.296000000000000041e+00 -2.014980031291253137e+00
1.297000000000000153e+00 -2.014684820799551801e+00
1.298000000000000043e+00 -2.014389689908277159e+00
1.299000000000000155e+00 -2.014094638544014160e+00
1.300000000000000044e+00 -2.013799666633451224e+00
1.301000000000000156e+00 -2.013504774103378914e+00
1.302000000000000046e+00 -2.013209960880696592e+00
1.303000000000000158e+00 -2.012915226892405762e+00
1.304000000000000048e+00 -2.012620572065607405e+00
1.305000000000000160e+00 -2.012325996327509969e+00
1.306000000000000050e+00 -2.012031499605428930e+00
1.307000000000000162e+00 -2.011737081826774798e+00
1.308000000000000052e+00 -2.011442742919065108e+00
1.309000000000000163e+00 -2.011148482809923088e+00
1.310000000000000053e+00 -2.010854301427069224e+00
1.311000000000000165e+00 -2.010560198698330137e+00
1.312000000000000055e+00 -2.010266174551632812e+00
1.313000000000000167e+00 -2.009972228915006820e+00
1.314000000000000057e+00 -2.009678361716585204e+00
1.315000000000000169e+00 -2.009384572884599152e+00
1.316000000000000059e+00 -2.009090862347384210e+00
1.317000000000000171e+00 -2.008797230033377623e+00
1.318000000000000060e+00 -2.008503675871113892e+00
1.319000000000000172e+00 -2.008210199789233208e+00
1.320000000000000062e+00 -2.007916801716475241e+00
1.321000000000000174e+00 -2.007623481581675584e+00
1.322000000000000064e+00 -2.007330239313776410e+00
1.323000000000000176e+00 -2.007037074841816704e+00
1.324000000000000066e+00 -2.006743988094938036e+00
1.325000000000000178e+00 -2.006450979002377455e+00
1.326000000000000068e+00 -2.006158047493475927e+00
1.327000000000000179e+00 -2.005865193497671672e+00
1.328000000000000069e+00 -2.005572416944503278e+00
1.329000000000000181e+00 -2.005279717763606584e+00
1.330000000000000071e+00 -2.004987095884719128e+00
1.331000000000000183e+00 -2.004694551237673039e+00
1.332000000000000073e+00 -2.004402083752404806e+00
1.333000000000000185e+00 -2.004109693358942845e+00
1.334000000000000075e+00 -2.003817379987416825e+00
1.335000000000000187e+00 -2.003525143568056777e+00
1.336000000000000076e+00 -2.003232984031187325e+00
1.337000000000000188e+00 -2.002940901307229016e+00
1.338000000000000078e+00 -2.002648895326706313e+00
1.339000000000000190e+00 -2.002356966020233386e+00
1.340000000000000080e+00 -2.002065113318526990e+00
1.341000000000000192e+00 -2.001773337152398469e+00
1.342000000000000082e+00 -2.001481637452756868e+00
1.343000000000000194e+00 -2.001190014150605379e+00
1.344000000000000083e+00 -2.000898467177048001e+00
1.345000000000000195e+00 -2.000606996463280662e+00
1.346000000000000085e+00 -2.000315601940597432e+00
1.347000000000000197e+00 -2.000024283540388303e+00
1.348000000000000087e+00 -1.999733041194137417e+00
1.349000000000000199e+00 -1.999441874833424837e+00
1.350000000000000089e+00 -1.999150784389925439e+00
1.351000000000000201e+00 -1.998859769795414021e+00
1.352000000000000091e+00 -1.998568830981754640e+00
1.353000000000000203e+00 -1.998277967880909278e+00
1.354000000000000092e+00 -1.997987180424931841e+00
1.355000000000000204e+00 -1.997696468545974158e+00
1.356000000000000094e+00 -1.997405832176277096e+00
1.357000000000000206e+00 -1.997115271248181445e+00
1.358000000000000096e+00 -1.996824785694118587e+00
1.359000000000000208e+00 -1.996534375446616050e+00
1.360000000000000098e+00 -1.996244040438291067e+00
1.361000000000000210e+00 -1.995953780601858574e+00
1.362000000000000099e+00 -1.995663595870123652e+00
1.363000000000000211e+00 -1.995373486175985756e+00
1.364000000000000101e+00 -1.995083451452437817e+00
1.365000000000000213e+00 -1.994793491632565141e+00
1.366000000000000103e+00 -1.994503606649543181e+00
1.367000000000000215e+00 -1.994213796436643094e+00
1.368000000000000105e+00 -1.993924060927228181e+00
1.369000000000000217e+00 -1.993634400054751898e+00
1.370000000000000107e+00 -1.993344813752759626e+00
1.371000000000000218e+00 -1.993055301954889558e+00
1.372000000000000108e+00 -1.992765864594872038e+00
1.373000000000000220e+00 -1.992476501606525785e+00
1.374000000000000110e+00 -1.992187212923765660e+00
1.375000000000000222e+00 -1.991897998480593124e+00
1.376000000000000112e+00 -1.991608858211102007e+00
1.377000000000000002e+00 -1.991319792049478732e+00
1.378000000000000114e+00 -1.991030799929996986e+00
1.379000000000000004e+00 -1.990741881787023493e+00
1.380000000000000115e+00 -1.990453037555014237e+00
1.381000000000000005e+00 -1.990164267168514245e+00
1.382000000000000117e+00 -1.989875570562160689e+00
1.383000000000000007e+00 -1.989586947670678230e+00
1.384000000000000119e+00 -1.989298398428883674e+00
1.385000000000000009e+00 -1.989009922771679761e+00
1.386000000000000121e+00 -1.988721520634060047e+00
1.387000000000000011e+00 -1.988433191951111789e+00
1.388000000000000123e+00 -1.988144936658002626e+00
1.389000000000000012e+00 -1.987856754689996563e+00
1.390000000000000124e+00 -1.987568645982441984e+00
1.391000000000000014e+00 -1.987280610470775866e+00
1.392000000000000126e+00 -1.986992648090524449e+00
1.393000000000000016e+00 -1.986704758777303015e+00
1.394000000000000128e+00 -1.986416942466813662e+00
1.395000000000000018e+00 -1.986129199094845532e+00
1.396000000000000130e+00 -1.985841528597278138e+00
1.397000000000000020e+00 -1.985553930910075371e+00
1.398000000000000131e+00 -1.985266405969289938e+00
1.399000000000000021e+00 -1.984978953711063143e+00
1.400000000000000133e+00 -1.984691574071619780e+00
1.401000000000000023e+00 -1.984404266987275012e+00
1.402000000000000135e+00 -1.984117032394430380e+00
1.403000000000000025e+00 -1.983829870229570469e+00
1.404000000000000137e+00 -1.983542780429269126e+00
1.405000000000000027e+00 -1.983255762930185684e+00
1.406000000000000139e+00 -1.982968817669067851e+00
1.407000000000000028e+00 -1.982681944582747491e+00
1.408000000000000140e+00 -1.982395143608139509e+00
1.409000000000000030e+00 -1.982108414682248965e+00
1.410000000000000142e+00 -1.981821757742162848e+00
1.411000000000000032e+00 -1.981535172725057858e+00
1.412000000000000144e+00 -1.981248659568191961e+00
1.413000000000000034e+00 -1.980962218208906833e+00
1.414000000000000146e+00 -1.980675848584633858e+00
1.415000000000000036e+00 -1.980389550632886353e+00
1.416000000000000147e+00 -1.980103324291262235e+00
1.417000000000000037e+00 -1.979817169497442020e+00
1.418000000000000149e+00 -1.979531086189195932e+00
1.419000000000000039e+00 -1.979245074304375018e+00
1.420000000000000151e+00 -1.978959133780912261e+00
1.421000000000000041e+00 -1.978673264556827016e+00
1.422000000000000153e+00 -1.978387466570223019e+00
1.423000000000000043e+00 -1.978101739759283051e+00
1.424000000000000155e+00 -1.977816084062279822e+00
1.425000000000000044e+00 -1.977530499417561982e+00
1.426000000000000156e+00 -1.977244985763568330e+00
1.427000000000000046e+00 -1.976959543038816269e+00
1.428000000000000158e+00 -1.976674171181906470e+00
1.429000000000000048e+00 -1.976388870131522424e+00
1.430000000000000160e+00 -1.976103639826430669e+00
1.431000000000000050e+00 -1.975818480205482564e+00
1.432000000000000162e+00 -1.975533391207604961e+00
1.433000000000000052e+00 -1.975248372771810645e+00
1.434000000000000163e+00 -1.974963424837195669e+00
1.435000000000000053e+00 -1.974678547342937351e+00
1.436000000000000165e+00 -1.974393740228291616e+00
1.437000000000000055e+00 -1.974109003432597875e+00
1.438000000000000167e+00 -1.973824336895280140e+00
1.439000000000000057e+00 -1.973539740555836364e+00
1.440000000000000169e+00 -1.973255214353849540e+00
1.441000000000000059e+00 -1.972970758228982824e+00
1.442000000000000171e+00 -1.972686372120983078e+00
1.443000000000000060e+00 -1.972402055969671775e+00
1.444000000000000172e+00 -1.972117809714959424e+00
1.445000000000000062e+00 -1.971833633296827593e+00
1.446000000000000174e+00 -1.971549526655341333e+00
1.447000000000000064e+00 -1.971265489730648302e+00
1.448000000000000176e+00 -1.970981522462975422e+00
1.449000000000000066e+00 -1.970697624792625557e+00
1.450000000000000178e+00 -1.970413796659984396e+00
1.451000000000000068e+00 -1.970130038005515782e+00
1.452000000000000179e+00 -1.969846348769762612e+00
1.453000000000000069e+00 -1.969562728893348824e+00
1.454000000000000181e+00 -1.969279178316974299e+00
1.455000000000000071e+00 -1.968995696981421739e+00
1.456000000000000183e+00 -1.968712284827552450e+00
1.457000000000000073e+00 -1.968428941796300125e+00
1.458000000000000185e+00 -1.968145667828681944e+00
1.459000000000000075e+00 -1.967862462865792361e+00
1.460000000000000187e+00 -1.967579326848805987e+00
1.461000000000000076e+00 -1.967296259718970930e+00
1.462000000000000188e+00 -1.967013261417619674e+00
1.463000000000000078e+00 -1.966730331886154870e+00
1.464000000000000190e+00 -1.966447471066061992e+00
1.465000000000000080e+00 -1.966164678898903562e+00
1.466000000000000192e+00 -1.965881955326317154e+00
1.467000000000000082e+00 -1.965599300290018281e+00
1.468000000000000194e+00 -1.965316713731800613e+00
1.469000000000000083e+00 -1.965034195593534871e+00
1.470000000000000195e+00 -1.964751745817168826e+00
1.471000000000000085e+00 -1.964469364344723745e+00
1.472000000000000197e+00 -1.964187051118299943e+00
1.473000000000000087e+00 -1.963904806080074783e+00
1.474000000000000199e+00 -1.963622629172300460e+00
1.475000000000000089e+00 -1.963340520337304440e+00
1.476000000000000201e+00 -1.963058479517494126e+00
1.477000000000000091e+00 -1.962776506655349307e+00
1.478000000000000203e+00 -1.962494601693425489e+00
1.479000000000000092e+00 -1.962212764574354784e+00
1.480000000000000204e+00 -1.961930995240844355e+00
1.481000000000000094e+00 -1.961649293635677305e+00
1.482000000000000206e+00 -1.961367659701711785e+00
1.483000000000000096e+00 -1.961086093381880557e+00
1.484000000000000208e+00 -1.960804594619189878e+00
1.485000000000000098e+00 -1.960523163356723053e+00
1.486000000000000210e+00 -1.960241799537638663e+00
1.487000000000000099e+00 -1.959960503105167673e+00
1.488000000000000211e+00 -1.959679274002616323e+00
1.489000000000000101e+00 -1.959398112173363682e+00
1.490000000000000213e+00 -1.959117017560866092e+00
1.491000000000000103e+00 -1.958835990108650504e+00
1.492000000000000215e+00 -1.958555029760320254e+00
1.493000000000000105e+00 -1.958274136459551062e+00
1.494000000000000217e+00 -1.957993310150093480e+00
1.495000000000000107e+00 -1.957712550775767779e+00
1.496000000000000218e+00 -1.957431858280472614e+00
1.497000000000000108e+00 -1.957151232608178582e+00
1.498000000000000220e+00 -1.956870673702928665e+00
1.499000000000000110e+00 -1.956590181508835791e+00
1.500000000000000222e+00 -1.956309755970089936e+00
1.501000000000000112e+00 -1.956029397030952799e+00
1.502000000000000224e+00 -1.955749104635759794e+00
1.503000000000000114e+00 -1.955468878728917392e+00
1.504000000000000226e+00 -1.955188719254901786e+00
1.505000000000000115e+00 -1.954908626158266438e+00
1.506000000000000227e+00 -1.954628599383630538e+00
1.507000000000000117e+00 -1.954348638875692101e+00
1.508000000000000229e+00 -1.954068744579218198e+00
1.509000000000000119e+00 -1.953788916439046508e+00
1.510000000000000231e+00 -1.953509154400085546e+00
1.511000000000000121e+00 -1.953229458407318653e+00
1.512000000000000233e+00 -1.952949828405798005e+00
1.513000000000000123e+00 -1.952670264340648165e+00
1.514000000000000234e+00 -1.952390766157062973e+00
1.515000000000000124e+00 -1.952111333800309767e+00
1.516000000000000014e+00 -1.951831967215723385e+00
1.517000000000000126e+00 -1.951552666348713272e+00
1.518000000000000016e+00 -1.951273431144756598e+00
1.519000000000000128e+00 -1.950994261549401587e+00
1.520000000000000018e+00 -1.950715157508268627e+00
1.521000000000000130e+00 -1.950436118967046495e+00
1.522000000000000020e+00 -1.950157145871493025e+00
1.523000000000000131e+00 -1.949878238167437994e+00
1.524000000000000021e+00 -1.949599395800782675e+00
1.525000000000000133e+00 -1.949320618717491405e+00
1.526000000000000023e+00 -1.949041906863605567e+00
1.527000000000000135e+00 -1.948763260185232493e+00
1.528000000000000025e+00 -1.948484678628547240e+00
1.529000000000000137e+00 -1.948206162139798803e+00
1.530000000000000027e+00 -1.947927710665301460e+00
1.531000000000000139e+00 -1.947649324151441208e+00
1.532000000000000028e+00 -1.947371002544667773e+00
1.533000000000000140e+00 -1.947092745791505042e+00
1.534000000000000030e+00 -1.946814553838543960e+00
1.535000000000000142e+00 -1.946536426632444527e+00
1.536000000000000032e+00 -1.946258364119934026e+00
1.537000000000000144e+00 -1.945980366247808124e+00
1.538000000000000034e+00 -1.945702432962930661e+00
1.539000000000000146e+00 -1.945424564212233198e+00
1.540000000000000036e+00 -1.945146759942717241e+00
1.541000000000000147e+00 -1.944869020101448909e+00
1.542000000000000037e+00 -1.944591344635565822e+00
1.543000000000000149e+00 -1.944313733492269103e+00
1.544000000000000039e+00 -1.944036186618831374e+00
1.545000000000000151e+00 -1.943758703962588763e+00
1.546000000000000041e+00 -1.943481285470946451e+00
1.547000000000000153e+00 -1.943203931091378678e+00
1.548000000000000043e+00 -1.942926640771422298e+00
1.549000000000000155e+00 -1.942649414458683665e+00
1.550000000000000044e+00 -1.942372252100834418e+00
1.551000000000000156e+00 -1.942095153645617245e+00
1.552000000000000046e+00 -1.941818119040835233e+00
1.553000000000000158e+00 -1.941541148234363634e+00
1.554000000000000048e+00 -1.941264241174138094e+00
1.555000000000000160e+00 -1.940987397808165316e+00
1.556000000000000050e+00 -1.940710618084517058e+00
1.557000000000000162e+00 -1.940433901951327922e+00
1.558000000000000052e+00 -1.940157249356803115e+00
1.559000000000000163e+00 -1.939880660249210242e+00
1.560000000000000053e+00 -1.939604134576883521e+00
1.561000000000000165e+00 -1.939327672288220450e+00
1.562000000000000055e+00 -1.939051273331687364e+00
1.563000000000000167e+00 -1.938774937655815656e+00
1.564000000000000057e+00 -1.938498665209200000e+00
1.565000000000000169e+00 -1.938222455940499911e+00
1.566000000000000059e+00 -1.937946309798441957e+00
1.567000000000000171e+00 -1.937670226731815104e+00
1.568000000000000060e+00 -1.937394206689475151e+00
1.569000000000000172e+00 -1.937118249620340960e+00
1.570000000000000062e+00 -1.936842355473396671e+00
1.571000000000000174e+00 -1.936566524197691042e+00
1.572000000000000064e+00 -1.936290755742336112e+00
1.573000000000000176e+00 -1.936015050056508979e+00
1.574000000000000066e+00 -1.935739407089451136e+00
1.575000000000000178e+00 -1.935463826790467134e+00
1.576000000000000068e+00 -1.935188309108925031e+00
1.577000000000000179e+00 -1.934912853994258608e+00
1.578000000000000069e+00 -1.934637461395962044e+00
1.579000000000000181e+00 -1.934362131263595019e+00
1.580000000000000071e+00 -1.934086863546779611e+00
1.581000000000000183e+00 -1.933811658195203620e+00
1.582000000000000073e+00 -1.933536515158617242e+00
1.583000000000000185e+00 -1.933261434386829514e+00
1.584000000000000075e+00 -1.932986415829718529e+00
1.585000000000000187e+00 -1.932711459437223001e+00
1.586000000000000076e+00 -1.932436565159341368e+00
1.587000000000000188e+00 -1.932161732946139354e+00
1.588000000000000078e+00 -1.931886962747741299e+00
1.589000000000000190e+00 -1.931612254514335936e+00
1.590000000000000080e+00 -1.931337608196173505e+00
1.591000000000000192e+00 -1.931063023743569751e+00
1.592000000000000082e+00 -1.930788501106897481e+00
1.593000000000000194e+00 -1.930514040236594564e+00
1.594000000000000083e+00 -1.930239641083159041e+00
1.595000000000000195e+00 -1.929965303597152682e+00
1.596000000000000085e+00 -1.929691027729199204e+00
1.597000000000000197e+00 -1.929416813429978728e+00
1.598000000000000087e+00 -1.929142660650241314e+00
1.599000000000000199e+00 -1.928868569340790762e+00
1.600000000000000089e+00 -1.928594539452495704e+00
1.601000000000000201e+00 -1.928320570936285838e+00
1.602000000000000091e+00 -1.928046663743151701e+00
1.603000000000000203e+00 -1.927772817824146223e+00
1.604000000000000092e+00 -1.927499033130378958e+00
1.605000000000000204e+00 -1.927225309613021409e+00
1.606000000000000094e+00 -1.926951647223309694e+00
1.607000000000000206e+00 -1.926678045912536996e+00
1.608000000000000096e+00 -1.926404505632060449e+00
1.609000000000000208e+00 -1.926131026333290253e+00
1.610000000000000098e+00 -1.925857607967703000e+00
1.611000000000000210e+00 -1.925584250486835902e+00
1.612000000000000099e+00 -1.925310953842279904e+00
1.613000000000000211e+00 -1.925037717985694563e+00
1.614000000000000101e+00 -1.924764542868792505e+00
1.615000000000000213e+00 -1.924491428443348973e+00
1.616000000000000103e+00 -1.924218374661197606e+00
1.617000000000000215e+00 -1.923945381474232663e+00
1.618000000000000105e+00 -1.923672448834404802e+00
1.619000000000000217e+00 -1.923399576693728630e+00
1.620000000000000107e+00 -1.923126765004277816e+00
1.621000000000000218e+00 -1.922854013718179322e+00
1.622000000000000108e+00 -1.922581322787624059e+00
1.623000000000000220e+00 -1.922308692164860888e+00
1.624000000000000110e+00 -1.922036121802197961e+00
1.625000000000000222e+00 -1.921763611651999826e+00
1.626000000000000112e+00 -1.921491161666691871e+00
1.627000000000000224e+00 -1.921218771798757663e+00
1.628000000000000114e+00 -1.920946442000739163e+00
1.629000000000000226e+00 -1.920674172225235621e+00
1.630000000000000115e+00 -1.920401962424905573e+00
1.631000000000000227e+00 -1.920129812552464399e+00
1.632000000000000117e+00 -1.919857722560687874e+00
1.633000000000000229e+00 -1.919585692402409283e+00
1.634000000000000119e+00 -1.919313722030514757e+00
1.635000000000000231e+00 -1.919041811397955932e+00
1.636000000000000121e+00 -1.918769960457736623e+00
1.637000000000000233e+00 -1.918498169162918376e+00
1.638000000000000123e+00 -1.918226437466624024e+00
1.639000000000000234e+00 -1.917954765322028132e+00
1.640000000000000124e+00 -1.917683152682370995e+00
1.641000000000000236e+00 -1.917411599500940200e+00
1.642000000000000126e+00 -1.917140105731084843e+00
1.643000000000000238e+00 -1.916868671326213081e+00
1.644000000000000128e+00 -1.916597296239785919e+00
1.645000000000000240e+00 -1.916325980425323872e+00
1.646000000000000130e+00 -1.916054723836404960e+00
1.647000000000000242e+00 -1.915783526426660277e+00
1.648000000000000131e+00 -1.915512388149778644e+00
1.649000000000000243e+00 -1.915241308959506172e+00
1.650000000000000133e+00 -1.914970288809644483e+00
1.651000000000000245e+00 -1.914699327654052707e+00
1.652000000000000135e+00 -1.914428425446644821e+00
1.653000000000000025e+00 -1.914157582141391423e+00
1.654000000000000137e+00 -1.913886797692318398e+00
1.655000000000000027e+00 -1.913616072053508255e+00
1.656000000000000139e+00 -1.913345405179097458e+00
1.657000000000000028e+00 -1.913074797023279761e+00
1.658000000000000140e+00 -1.912804247540304425e+00
1.659000000000000030e+00 -1.912533756684474895e+00
1.660000000000000142e+00 -1.912263324410151011e+00
1.661000000000000032e+00 -1.911992950671749236e+00
1.662000000000000144e+00 -1.911722635423737993e+00
1.663000000000000034e+00 -1.911452378620642989e+00
1.664000000000000146e+00 -1.911182180217044335e+00
1.665000000000000036e+00 -1.910912040167576098e+00
1.666000000000000147e+00 -1.910641958426928300e+00
1.667000000000000037e+00 -1.910371934949847805e+00
1.668000000000000149e+00 -1.910101969691129886e+00
1.669000000000000039e+00 -1.909832062605630876e+00
1.670000000000000151e+00 -1.909562213648257734e+00
1.671000000000000041e+00 -1.909292422773970932e+00
1.672000000000000153e+00 -1.909022689937788231e+00
1.673000000000000043e+00 -1.908753015094780014e+00
1.674000000000000155e+00 -1.908483398200073067e+00
1.675000000000000044e+00 -1.908213839208845242e+00
1.676000000000000156e+00 -1.907944338076327684e+00
1.677000000000000046e+00 -1.907674894757807937e+00
1.678000000000000158e+00 -1.907405509208624617e+00
1.679000000000000048e+00 -1.907136181384172069e+00
1.680000000000000160e+00 -1.906866911239897933e+00
1.681000000000000050e+00 -1.906597698731303359e+00
1.682000000000000162e+00 -1.906328543813942344e+00
1.683000000000000052e+00 -1.906059446443421734e+00
1.684000000000000163e+00 -1.905790406575400997e+00
1.685000000000000053e+00 -1.905521424165594224e+00
1.686000000000000165e+00 -1.905252499169768576e+00
1.687000000000000055e+00 -1.904983631543742284e+00
1.688000000000000167e+00 -1.904714821243387757e+00
1.689000000000000057e+00 -1.904446068224630029e+00
1.690000000000000169e+00 -1.904177372443446314e+00
1.691000000000000059e+00 -1.903908733855865343e+00
1.692000000000000171e+00 -1.903640152417972908e+00
1.693000000000000060e+00 -1.903371628085903433e+00
1.694000000000000172e+00 -1.903103160815841965e+00
1.695000000000000062e+00 -1.902834750564027066e+00
1.696000000000000174e+00 -1.902566397286751698e+00
1.697000000000000064e+00 -1.902298100940361225e+00
1.698000000000000176e+00 -1.902029861481247863e+00
1.699000000000000066e+00 -1.901761678865860894e+00
1.700000000000000178e+00 -1.901493553050696228e+00
1.701000000000000068e+00 -1.901225483992308840e+00
1.702000000000000179e+00 -1.900957471647299890e+00
1.703000000000000069e+00 -1.900689515972321830e+00
1.704000000000000181e+00 -1.900421616924080181e+00
1.705000000000000071e+00 -1.900153774459332867e+00
1.706000000000000183e+00 -1.899885988534886216e+00
1.707000000000000073e+00 -1.899618259107599849e+00
1.708000000000000185e+00 -1.899350586134383345e+00
1.709000000000000075e+00 -1.899082969572199575e+00
1.710000000000000187e+00 -1.898815409378057595e+00
1.711000000000000076e+00 -1.898547905509022860e+00
1.712000000000000188e+00 -1.898280457922208342e+00
1.713000000000000078e+00 -1.898013066574778085e+00
1.714000000000000190e+00 -1.897745731423946536e+00
1.715000000000000080e+00 -1.897478452426978768e+00
1.716000000000000192e+00 -1.897211229541192479e+00
1.717000000000000082e+00 -1.896944062723951108e+00
1.718000000000000194e+00 -1.896676951932672495e+00
1.719000000000000083e+00 -1.896409897124821553e+00
1.720000000000000195e+00 -1.896142898257916265e+00
1.721000000000000085e+00 -1.895875955289523240e+00
1.722000000000000197e+00 -1.895609068177260159e+00
1.723000000000000087e+00 -1.895342236878790665e+00
1.724000000000000199e+00 -1.895075461351832358e+00
1.725000000000000089e+00 -1.894808741554149245e+00
1.726000000000000201e+00 -1.894542077443559513e+00
1.727000000000000091e+00 -1.894275468977925980e+00
1.728000000000000203e+00 -1.894008916115163865e+00
1.729000000000000092e+00 -1.893742418813233908e+00
1.730000000000000204e+00 -1.893475977030153690e+00
1.731000000000000094e+00 -1.893209590723980984e+00
1.732000000000000206e+00 -1.892943259852827742e+00
1.733000000000000096e+00 -1.892676984374854987e+00
1.734000000000000208e+00 -1.892410764248273258e+00
1.735000000000000098e+00 -1.892144599431337948e+00
1.736000000000000210e+00 -1.891878489882356851e+00
1.737000000000000099e+00 -1.891612435559685501e+00
1.738000000000000211e+00 -1.891346436421727395e+00
1.739000000000000101e+00 -1.891080492426936654e+00
1.740000000000000213e+00 -1.890814603533812255e+00
1.741000000000000103e+00 -1.890548769700902687e+00
1.742000000000000215e+00 -1.890282990886808623e+00
1.743000000000000105e+00 -1.890017267050175587e+00
1.744000000000000217e+00 -1.889751598149696399e+00
1.745000000000000107e+00 -1.889485984144113395e+00
1.746000000000000218e+00 -1.889220424992216651e+00
1.747000000000000108e+00 -1.888954920652843095e+00
1.748000000000000220e+00 -1.888689471084878946e+00
1.749000000000000110e+00 -1.888424076247260608e+00
1.750000000000000222e+00 -1.888158736098967339e+00
1.751000000000000112e+00 -1.887893450599026135e+00
1.752000000000000224e+00 -1.887628219706516841e+00
1.753000000000000114e+00 -1.887363043380560379e+00
1.754000000000000226e+00 -1.887097921580329407e+00
1.755000000000000115e+00 -1.886832854265042103e+00
1.756000000000000227e+00 -1.886567841393965050e+00
1.757000000000000117e+00 -1.886302882926407687e+00
1.758000000000000229e+00 -1.886037978821733851e+00
1.759000000000000119e+00 -1.885773129039347351e+00
1.760000000000000231e+00 -1.885508333538704173e+00
1.761000000000000121e+00 -1.885243592279303160e+00
1.762000000000000233e+00 -1.884978905220692447e+00
1.763000000000000123e+00 -1.884714272322463691e+00
1.764000000000000234e+00 -1.884449693544260951e+00
1.765000000000000124e+00 -1.884185168845769365e+00
1.766000000000000236e+00 -1.883920698186721809e+00
1.767000000000000126e+00 -1.883656281526900456e+00
1.768000000000000238e+00 -1.883391918826129663e+00
1.769000000000000128e+00 -1.883127610044280864e+00
1.770000000000000240e+00 -1.882863355141273010e+00
1.771000000000000130e+00 -1.882599154077074122e+00
1.772000000000000242e+00 -1.882335006811690636e+00
1.773000000000000131e+00 -1.882070913305178950e+00
1.774000000000000243e+00 -1.881806873517642975e+00
1.775000000000000133e+00 -1.881542887409230369e+00
1.776000000000000245e+00 -1.881278954940134751e+00
1.777000000000000135e+00 -1.881015076070596370e+00
1.778000000000000247e+00 -1.880751250760898774e+00
1.779000000000000137e+00 -1.880487478971373916e+00
1.780000000000000249e+00 -1.880223760662395938e+00
1.781000000000000139e+00 -1.879960095794385166e+00
1.782000000000000250e+00 -1.879696484327810113e+00
1.783000000000000140e+00 -1.879432926223181033e+00
1.784000000000000252e+00 -1.879169421441056143e+00
1.785000000000000142e+00 -1.878905969942034293e+00
1.786000000000000254e+00 -1.878642571686764073e+00
1.787000000000000144e+00 -1.878379226635936705e+00
1.788000000000000256e+00 -1.878115934750287375e+00
1.789000000000000146e+00 -1.877852695990596565e+00
1.790000000000000036e+00 -1.877589510317692723e+00
1.791000000000000147e+00 -1.877326377692445813e+00
1.792000000000000037e+00 -1.877063298075768438e+00
1.793000000000000149e+00 -1.876800271428618938e+00
1.794000000000000039e+00 -1.876537297712004948e+00
1.795000000000000151e+00 -1.876274376886971185e+00
1.796000000000000041e+00 -1.876011508914609660e+00
1.797000000000000153e+00 -1.875748693756059460e+00
1.798000000000000043e+00 -1.875485931372497861e+00
1.799000000000000155e+00 -1.875223221725150990e+00
1.800000000000000044e+00 -1.874960564775289384e+00
1.801000000000000156e+00 -1.874697960484221548e+00
1.802000000000000046e+00 -1.874435408813305282e+00
1.803000000000000158e+00 -1.874172909723939906e+00
1.804000000000000048e+00 -1.873910463177567598e+00
1.805000000000000160e+00 -1.873648069135676941e+00
1.806000000000000050e+00 -1.873385727559797154e+00
1.807000000000000162e+00 -1.873123438411504083e+00
1.808000000000000052e+00 -1.872861201652414875e+00
1.809000000000000163e+00 -1.872599017244189534e+00
1.810000000000000053e+00 -1.872336885148532248e+00
1.811000000000000165e+00 -1.872074805327190283e+00
1.812000000000000055e+00 -1.871812777741953981e+00
1.813000000000000167e+00 -1.871550802354658094e+00
1.814000000000000057e+00 -1.871288879127174454e+00
1.815000000000000169e+00 -1.871027008021425964e+00
1.816000000000000059e+00 -1.870765188999374384e+00
1.817000000000000171e+00 -1.870503422023022999e+00
1.818000000000000060e+00 -1.870241707054418834e+00
1.819000000000000172e+00 -1.869980044055653323e+00
1.820000000000000062e+00 -1.869718432988859425e+00
1.821000000000000174e+00 -1.869456873816210951e+00
1.822000000000000064e+00 -1.869195366499927236e+00
1.823000000000000176e+00 -1.868933911002264692e+00
1.824000000000000066e+00 -1.868672507285529250e+00
1.825000000000000178e+00 -1.868411155312062588e+00
1.826000000000000068e+00 -1.868149855044252128e+00
1.827000000000000179e+00 -1.867888606444526589e+00
1.828000000000000069e+00 -1.867627409475357769e+00
1.829000000000000181e+00 -1.867366264099256767e+00
1.830000000000000071e+00 -1.867105170278779536e+00
1.831000000000000183e+00 -1.866844127976520218e+00
1.832000000000000073e+00 -1.866583137155118921e+00
1.833000000000000185e+00 -1.866322197777254388e+00
1.834000000000000075e+00 -1.866061309805647772e+00
1.835000000000000187e+00 -1.865800473203060417e+00
1.836000000000000076e+00 -1.865539687932299184e+00
1.837000000000000188e+00 -1.865278953956207575e+00
1.838000000000000078e+00 -1.865018271237675052e+00
1.839000000000000190e+00 -1.864757639739628825e+00
1.840000000000000080e+00 -1.864497059425036296e+00
1.841000000000000192e+00 -1.864236530256912383e+00
1.842000000000000082e+00 -1.863976052198306199e+00
1.843000000000000194e+00 -1.863715625212310156e+00
1.844000000000000083e+00 -1.863455249262059299e+00
1.845000000000000195e+00 -1.863194924310728640e+00
1.846000000000000085e+00 -1.862934650321532937e+00
1.847000000000000197e+00 -1.862674427257726473e+00
1.848000000000000087e+00 -1.862414255082609715e+00
1.849000000000000199e+00 -1.862154133759517105e+00
1.850000000000000089e+00 -1.861894063251830156e+00
1.851000000000000201e+00 -1.861634043522966575e+00
1.852000000000000091e+00 -1.861374074536383594e+00
1.853000000000000203e+00 -1.861114156255579966e+00
1.854000000000000092e+00 -1.860854288644097965e+00
1.855000000000000204e+00 -1.860594471665515837e+00
1.856000000000000094e+00 -1.860334705283455348e+00
1.857000000000000206e+00 -1.860074989461574901e+00
1.858000000000000096e+00 -1.859815324163576422e+00
1.859000000000000208e+00 -1.859555709353198028e+00
1.860000000000000098e+00 -1.859296144994222466e+00
1.861000000000000210e+00 -1.859036631050467792e+00
1.862000000000000099e+00 -1.858777167485794690e+00
1.863000000000000211e+00 -1.858517754264103150e+00
1.864000000000000101e+00 -1.858258391349333793e+00
1.865000000000000213e+00 -1.857999078705464324e+00
1.866000000000000103e+00 -1.857739816296511082e+00
1.867000000000000215e+00 -1.857480604086534814e+00
1.868000000000000105e+00 -1.857221442039630466e+00
1.869000000000000217e+00 -1.856962330119936277e+00
1.870000000000000107e+00 -1.856703268291628683e+00
1.871000000000000218e+00 -1.856444256518920977e+00
1.872000000000000108e+00 -1.856185294766067750e+00
1.873000000000000220e+00 -1.855926382997364010e+00
1.874000000000000110e+00 -1.855667521177141177e+00
1.875000000000000222e+00 -1.855408709269771306e+00
1.876000000000000112e+00 -1.855149947239663977e+00
1.877000000000000224e+00 -1.854891235051271847e+00
1.878000000000000114e+00 -1.854632572669079993e+00
1.879000000000000226e+00 -1.854373960057615012e+00
1.880000000000000115e+00 -1.854115397181443470e+00
1.881000000000000227e+00 -1.853856884005169681e+00
1.882000000000000117e+00 -1.853598420493436372e+00
1.883000000000000229e+00 -1.853340006610924240e+00
1.884000000000000119e+00 -1.853081642322351508e+00
1.885000000000000231e+00 -1.852823327592478364e+00
1.886000000000000121e+00 -1.852565062386102301e+00
1.887000000000000233e+00 -1.852306846668054119e+00
1.888000000000000123e+00 -1.852048680403209246e+00
1.889000000000000234e+00 -1.851790563556477975e+00
1.890000000000000124e+00 -1.851532496092809676e+00
1.891000000000000236e+00 -1.851274477977190580e+00
1.892000000000000126e+00 -1.851016509174645774e+00
1.893000000000000238e+00 -1.850758589650238761e+00
1.894000000000000128e+00 -1.850500719369069902e+00
1.895000000000000240e+00 -1.850242898296277305e+00
1.896000000000000130e+00 -1.849985126397037938e+00
1.897000000000000242e+00 -1.849727403636564516e+00
1.898000000000000131e+00 -1.849469729980109500e+00
1.899000000000000243e+00 -1.849212105392960437e+00
1.900000000000000133e+00 -1.848954529840445282e+00
1.901000000000000245e+00 -1.848697003287927965e+00
1.902000000000000135e+00 -1.848439525700808383e+00
1.903000000000000247e+00 -1.848182097044525296e+00
1.904000000000000137e+00 -1.847924717284554985e+00
1.905000000000000249e+00 -1.847667386386411259e+00
1.906000000000000139e+00 -1.847410104315644119e+00
1.907000000000000250e+00 -1.847152871037838207e+00
1.908000000000000140e+00 -1.846895686518622126e+00
1.909000000000000252e+00 -1.846638550723653349e+00
1.910000000000000142e+00 -1.846381463618631091e+00
1.911000000000000254e+00 -1.846124425169289429e+00
1.912000000000000144e+00 -1.845867435341401741e+00
1.913000000000000256e+00 -1.845610494100775156e+00
1.914000000000000146e+00 -1.845353601413254774e+00
1.915000000000000258e+00 -1.845096757244722108e+00
1.916000000000000147e+00 -1.844839961561096864e+00
1.917000000000000259e+00 -1.844583214328331611e+00
1.918000000000000149e+00 -1.844326515512419773e+00
1.919000000000000261e+00 -1.844069865079386972e+00
1.920000000000000151e+00 -1.843813262995296354e+00
1.921000000000000263e+00 -1.843556709226249257e+00
1.922000000000000153e+00 -1.843300203738383436e+00
1.923000000000000265e+00 -1.843043746497871505e+00
1.924000000000000155e+00 -1.842787337470918718e+00
1.925000000000000266e+00 -1.842530976623771632e+00
1.926000000000000156e+00 -1.842274663922710332e+00
1.927000000000000268e+00 -1.842018399334052647e+00
1.928000000000000158e+00 -1.841762182824149940e+00
1.929000000000000048e+00 -1.841506014359391319e+00
1.930000000000000160e+00 -1.841249893906198976e+00
1.931000000000000050e+00 -1.840993821431034405e+00
1.932000000000000162e+00 -1.840737796900391965e+00
1.933000000000000052e+00 -1.840481820280804870e+00
1.934000000000000163e+00 -1.840225891538836089e+00
1.935000000000000053e+00 -1.839970010641089893e+00
1.936000000000000165e+00 -1.839714177554204300e+00
1.937000000000000055e+00 -1.839458392244849305e+00
1.938000000000000167e+00 -1.839202654679736204e+00
1.939000000000000057e+00 -1.838946964825605823e+00
1.940000000000000169e+00 -1.838691322649236071e+00
1.941000000000000059e+00 -1.838435728117445267e+00
1.942000000000000171e+00 -1.838180181197078378e+00
1.943000000000000060e+00 -1.837924681855020781e+00
1.944000000000000172e+00 -1.837669230058192271e+00
1.945000000000000062e+00 -1.837413825773544396e+00
1.946000000000000174e+00 -1.837158468968066005e+00
1.947000000000000064e+00 -1.836903159608781255e+00
1.948000000000000176e+00 -1.836647897662747608e+00
1.949000000000000066e+00 -1.836392683097061607e+00
1.950000000000000178e+00 -1.836137515878845328e+00
1.951000000000000068e+00 -1.835882395975267478e+00
1.952000000000000179e+00 -1.835627323353520080e+00
1.953000000000000069e+00 -1.835372297980836231e+00
1.954000000000000181e+00 -1.835117319824482118e+00
1.955000000000000071e+00 -1.834862388851757231e+00
1.956000000000000183e+00 -1.834607505029996588e+00
1.957000000000000073e+00 -1.834352668326570290e+00
1.958000000000000185e+00 -1.834097878708879081e+00
1.959000000000000075e+00 -1.833843136144361008e+00
1.960000000000000187e+00 -1.833588440600488756e+00
1.961000000000000076e+00 -1.833333792044768318e+00
1.962000000000000188e+00 -1.833079190444737883e+00
1.963000000000000078e+00 -1.832824635767970500e+00
1.964000000000000190e+00 -1.832570127982075414e+00
1.965000000000000080e+00 -1.832315667054692065e+00
1.966000000000000192e+00 -1.832061252953497199e+00
1.967000000000000082e+00 -1.831806885646198646e+00
1.968000000000000194e+00 -1.831552565100539764e+00
1.969000000000000083e+00 -1.831298291284296775e+00
1.970000000000000195e+00 -1.831044064165282537e+00
1.971000000000000085e+00 -1.830789883711336108e+00
1.972000000000000197e+00 -1.830535749890335406e+00
1.973000000000000087e+00 -1.830281662670192100e+00
1.974000000000000199e+00 -1.830027622018848499e+00
1.975000000000000089e+00 -1.829773627904286215e+00
1.976000000000000201e+00 -1.829519680294510842e+00
1.977000000000000091e+00 -1.829265779157568161e+00
1.978000000000000203e+00 -1.829011924461536154e+00
1.979000000000000092e+00 -1.828758116174525661e+00
1.980000000000000204e+00 -1.828504354264679499e+00
1.981000000000000094e+00 -1.828250638700172903e+00
1.982000000000000206e+00 -1.827996969449214193e+00
1.983000000000000096e+00 -1.827743346480047881e+00
1.984000000000000208e+00 -1.827489769760947125e+00
1.985000000000000098e+00 -1.827236239260221273e+00
1.986000000000000210e+00 -1.826982754946210985e+00
1.987000000000000099e+00 -1.826729316787290003e+00
1.988000000000000211e+00 -1.826475924751863378e+00
1.989000000000000101e+00 -1.826222578808372132e+00
1.990000000000000213e+00 -1.825969278925287043e+00
1.991000000000000103e+00 -1.825716025071110860e+00
1.992000000000000215e+00 -1.825462817214382749e+00
1.993000000000000105e+00 -1.825209655323671409e+00
1.994000000000000217e+00 -1.824956539367576402e+00
1.995000000000000107e+00 -1.824703469314731930e+00
1.996000000000000218e+00 -1.824450445133805498e+00
1.997000000000000108e+00 -1.824197466793494593e+00
1.998000000000000220e+00 -1.823944534262531114e+00
1.999000000000000110e+00 -1.823691647509676717e+00
2.000000000000000000e+00 -1.823438806503725251e+00
2.001000000000000334e+00 -1.823186011213504543e+00
2.002000000000000224e+00 -1.822933261607873501e+00
2.003000000000000114e+00 -1.822680557655723899e+00
2.004000000000000004e+00 -1.822427899325975931e+00
2.005000000000000338e+00 -1.822175286587586873e+00
2.006000000000000227e+00 -1.821922719409541536e+00
2.007000000000000117e+00 -1.821670197760857590e+00
2.008000000000000007e+00 -1.821417721610587126e+00
2.009000000000000341e+00 -1.821165290927811764e+00
2.010000000000000231e+00 -1.820912905681641769e+00
2.011000000000000121e+00 -1.820660565841225154e+00
2.012000000000000011e+00 -1.820408271375736131e+00
2.013000000000000345e+00 -1.820156022254382222e+00
2.014000000000000234e+00 -1.819903818446405142e+00
2.015000000000000124e+00 -1.819651659921073028e+00
2.016000000000000014e+00 -1.819399546647689547e+00
2.017000000000000348e+00 -1.819147478595586120e+00
2.018000000000000238e+00 -1.818895455734128808e+00
2.019000000000000128e+00 -1.818643478032712091e+00
2.020000000000000018e+00 -1.818391545460763314e+00
2.021000000000000352e+00 -1.818139657987741131e+00
2.022000000000000242e+00 -1.817887815583132838e+00
2.023000000000000131e+00 -1.817636018216459259e+00
2.024000000000000021e+00 -1.817384265857270975e+00
2.025000000000000355e+00 -1.817132558475150761e+00
2.026000000000000245e+00 -1.816880896039709370e+00
2.027000000000000135e+00 -1.816629278520592639e+00
2.028000000000000025e+00 -1.816377705887472604e+00
2.029000000000000359e+00 -1.816126178110053058e+00
2.030000000000000249e+00 -1.815874695158074426e+00
2.031000000000000139e+00 -1.815623257001297786e+00
2.032000000000000028e+00 -1.815371863609523295e+00
2.033000000000000362e+00 -1.815120514952577757e+00
2.034000000000000252e+00 -1.814869211000317950e+00
2.035000000000000142e+00 -1.814617951722633737e+00
2.036000000000000032e+00 -1.814366737089440962e+00
2.037000000000000366e+00 -1.814115567070691659e+00
2.038000000000000256e+00 -1.813864441636363400e+00
2.039000000000000146e+00 -1.813613360756466619e+00
2.040000000000000036e+00 -1.813362324401041725e+00
2.041000000000000369e+00 -1.813111332540157772e+00
2.042000000000000259e+00 -1.812860385143913566e+00
2.043000000000000149e+00 -1.812609482182440779e+00
2.044000000000000039e+00 -1.812358623625900611e+00
2.045000000000000373e+00 -1.812107809444480910e+00
2.046000000000000263e+00 -1.811857039608403053e+00
2.047000000000000153e+00 -1.811606314087917502e+00
2.048000000000000043e+00 -1.811355632853304032e+00
2.049000000000000377e+00 -1.811104995874873502e+00
2.050000000000000266e+00 -1.810854403122961642e+00
2.051000000000000156e+00 -1.810603854567939486e+00
2.052000000000000046e+00 -1.810353350180207821e+00
2.053000000000000380e+00 -1.810102889930193193e+00
2.054000000000000270e+00 -1.809852473788354121e+00
2.055000000000000160e+00 -1.809602101725178436e+00
2.056000000000000050e+00 -1.809351773711183275e+00
2.057000000000000384e+00 -1.809101489716915312e+00
2.058000000000000274e+00 -1.808851249712949194e+00
2.059000000000000163e+00 -1.808601053669893322e+00
2.060000000000000053e+00 -1.808350901558377410e+00
2.061000000000000387e+00 -1.808100793349067814e+00
2.062000000000000277e+00 -1.807850729012659752e+00
2.063000000000000167e+00 -1.807600708519873312e+00
2.064000000000000057e+00 -1.807350731841459890e+00
2.065000000000000391e+00 -1.807100798948200193e+00
2.066000000000000281e+00 -1.806850909810905348e+00
2.067000000000000171e+00 -1.806601064400410905e+00
2.068000000000000060e+00 -1.806351262687587278e+00
2.068999999999999950e+00 -1.806101504643331745e+00
2.070000000000000284e+00 -1.805851790238568233e+00
2.071000000000000174e+00 -1.805602119444249753e+00
2.072000000000000064e+00 -1.805352492231359740e+00
2.072999999999999954e+00 -1.805102908570910270e+00
2.074000000000000288e+00 -1.804853368433944061e+00
2.075000000000000178e+00 -1.804603871791528702e+00
2.076000000000000068e+00 -1.804354418614760869e+00
2.076999999999999957e+00 -1.804105008874767213e+00
2.078000000000000291e+00 -1.803855642542702808e+00
2.079000000000000181e+00 -1.803606319589751372e+00
2.080000000000000071e+00 -1.803357039987124599e+00
2.080999999999999961e+00 -1.803107803706065493e+00
2.082000000000000295e+00 -1.802858610717839261e+00
2.083000000000000185e+00 -1.802609460993743751e+00
2.084000000000000075e+00 -1.802360354505104123e+00
2.084999999999999964e+00 -1.802111291223271961e+00
2.086000000000000298e+00 -1.801862271119633929e+00
2.087000000000000188e+00 -1.801613294165594459e+00
2.088000000000000078e+00 -1.801364360332595060e+00
2.088999999999999968e+00 -1.801115469592101448e+00
2.090000000000000302e+00 -1.800866621915605092e+00
2.091000000000000192e+00 -1.800617817274630550e+00
2.092000000000000082e+00 -1.800369055640727245e+00
2.092999999999999972e+00 -1.800120336985473246e+00
2.094000000000000306e+00 -1.799871661280475044e+00
2.095000000000000195e+00 -1.799623028497364663e+00
2.096000000000000085e+00 -1.799374438607804549e+00
2.096999999999999975e+00 -1.799125891583484238e+00
2.098000000000000309e+00 -1.798877387396117467e+00
2.099000000000000199e+00 -1.798628926017451723e+00
2.100000000000000089e+00 -1.798380507419259144e+00
2.100999999999999979e+00 -1.798132131573337400e+00
2.102000000000000313e+00 -1.797883798451515913e+00
2.103000000000000203e+00 -1.797635508025648532e+00
2.104000000000000092e+00 -1.797387260267618636e+00
2.104999999999999982e+00 -1.797139055149333586e+00
2.106000000000000316e+00 -1.796890892642730941e+00
2.107000000000000206e+00 -1.796642772719774017e+00
2.108000000000000096e+00 -1.796394695352456550e+00
2.108999999999999986e+00 -1.796146660512798254e+00
2.110000000000000320e+00 -1.795898668172842605e+00
2.111000000000000210e+00 -1.795650718304664384e+00
2.112000000000000099e+00 -1.795402810880363020e+00
2.112999999999999989e+00 -1.795154945872066810e+00
2.114000000000000323e+00 -1.794907123251930470e+00
2.115000000000000213e+00 -1.794659342992133810e+00
2.116000000000000103e+00 -1.794411605064886617e+00
2.116999999999999993e+00 -1.794163909442424210e+00
2.118000000000000327e+00 -1.793916256097008111e+00
2.119000000000000217e+00 -1.793668645000928930e+00
2.120000000000000107e+00 -1.793421076126503255e+00
2.120999999999999996e+00 -1.793173549446070103e+00
2.122000000000000330e+00 -1.792926064932000907e+00
2.123000000000000220e+00 -1.792678622556691970e+00
2.124000000000000110e+00 -1.792431222292568904e+00
2.125000000000000000e+00 -1.792183864112076863e+00
2.126000000000000334e+00 -1.791936547987694528e+00
2.127000000000000224e+00 -1.791689273891923007e+00
2.128000000000000114e+00 -1.791442041797291829e+00
2.129000000000000004e+00 -1.791194851676355837e+00
2.130000000000000338e+00 -1.790947703501698296e+00
2.131000000000000227e+00 -1.790700597245926895e+00
2.132000000000000117e+00 -1.790453532881676857e+00
2.133000000000000007e+00 -1.790206510381609606e+00
2.134000000000000341e+00 -1.789959529718412767e+00
2.135000000000000231e+00 -1.789712590864796393e+00
2.136000000000000121e+00 -1.789465693793501400e+00
2.137000000000000011e+00 -1.789218838477294238e+00
2.138000000000000345e+00 -1.788972024888968892e+00
2.139000000000000234e+00 -1.788725253001339999e+00
2.140000000000000124e+00 -1.788478522787253722e+00
2.141000000000000014e+00 -1.788231834219579097e+00
2.142000000000000348e+00 -1.787985187271212917e+00
2.143000000000000238e+00 -1.787738581915076175e+00
2.144000000000000128e+00 -1.787492018124117843e+00
2.145000000000000018e+00 -1.787245495871311984e+00
2.146000000000000352e+00 -1.786999015129655977e+00
2.147000000000000242e+00 -1.786752575872176729e+00
2.148000000000000131e+00 -1.786506178071924467e+00
2.149000000000000021e+00 -1.786259821701974948e+00
2.150000000000000355e+00 -1.786013506735432355e+00
2.151000000000000245e+00 -1.785767233145422850e+00
2.152000000000000135e+00 -1.785521000905100797e+00
2.153000000000000025e+00 -1.785274809987645650e+00
2.154000000000000359e+00 -1.785028660366260178e+00
2.155000000000000249e+00 -1.784782552014176016e+00
2.156000000000000139e+00 -1.784536484904648779e+00
2.157000000000000028e+00 -1.784290459010959617e+00
2.158000000000000362e+00 -1.784044474306413441e+00
2.159000000000000252e+00 -1.783798530764341805e+00
2.160000000000000142e+00 -1.783552628358101799e+00
2.161000000000000032e+00 -1.783306767061073606e+00
2.162000000000000366e+00 -1.783060946846665606e+00
2.163000000000000256e+00 -1.782815167688313718e+00
2.164000000000000146e+00 -1.782569429559472729e+00
2.165000000000000036e+00 -1.782323732433626962e+00
2.166000000000000369e+00 -1.782078076284281609e+00
2.167000000000000259e+00 -1.781832461084970953e+00
2.168000000000000149e+00 -1.781586886809252812e+00
2.169000000000000039e+00 -1.781341353430708319e+00
2.170000000000000373e+00 -1.781095860922946139e+00
2.171000000000000263e+00 -1.780850409259598921e+00
2.172000000000000153e+00 -1.780604998414324402e+00
2.173000000000000043e+00 -1.780359628360804303e+00
2.174000000000000377e+00 -1.780114299072744544e+00
2.175000000000000266e+00 -1.779869010523878137e+00
2.176000000000000156e+00 -1.779623762687962296e+00
2.177000000000000046e+00 -1.779378555538775331e+00
2.178000000000000380e+00 -1.779133389050125968e+00
2.179000000000000270e+00 -1.778888263195842923e+00
2.180000000000000160e+00 -1.778643177949781551e+00
2.181000000000000050e+00 -1.778398133285820526e+00
2.182000000000000384e+00 -1.778153129177862724e+00
2.183000000000000274e+00 -1.777908165599838997e+00
2.184000000000000163e+00 -1.777663242525699516e+00
2.185000000000000053e+00 -1.777418359929422653e+00
2.186000000000000387e+00 -1.777173517785011425e+00
2.187000000000000277e+00 -1.776928716066487501e+00
2.188000000000000167e+00 -1.776683954747904304e+00
2.189000000000000057e+00 -1.776439233803334794e+00
2.190000000000000391e+00 -1.776194553206878357e+00
2.191000000000000281e+00 -1.775949912932654806e+00
2.192000000000000171e+00 -1.775705312954815041e+00
2.193000000000000060e+00 -1.775460753247528167e+00
2.194000000000000394e+00 -1.775216233784988162e+00
2.195000000000000284e+00 -1.774971754541415647e+00
2.196000000000000174e+00 -1.774727315491052559e+00
2.197000000000000064e+00 -1.774482916608166594e+00
2.198000000000000398e+00 -1.774238557867048316e+00
2.199000000000000288e+00 -1.773994239242010940e+00
2.200000000000000178e+00 -1.773749960707396101e+00
2.201000000000000068e+00 -1.773505722237563198e+00
2.202000000000000401e+00 -1.773261523806900053e+00
2.203000000000000291e+00 -1.773017365389813582e+00
2.204000000000000181e+00 -1.772773246960742677e+00
2.205000000000000071e+00 -1.772529168494141993e+00
2.205999999999999961e+00 -1.772285129964492389e+00
2.207000000000000295e+00 -1.772041131346298481e+00
2.208000000000000185e+00 -1.771797172614090421e+00
2.209000000000000075e+00 -1.771553253742417677e+00
2.209999999999999964e+00 -1.771309374705856587e+00
2.211000000000000298e+00 -1.771065535479006581e+00
2.212000000000000188e+00 -1.770821736036488625e+00
2.213000000000000078e+00 -1.770577976352948779e+00
2.213999999999999968e+00 -1.770334256403055528e+00
2.215000000000000302e+00 -1.770090576161500673e+00
2.216000000000000192e+00 -1.769846935603001770e+00
2.217000000000000082e+00 -1.769603334702296804e+00
2.217999999999999972e+00 -1.769359773434148186e+00
2.219000000000000306e+00 -1.769116251773340531e+00
2.220000000000000195e+00 -1.768872769694684655e+00
2.221000000000000085e+00 -1.768629327173009358e+00
2.221999999999999975e+00 -1.768385924183173197e+00
2.223000000000000309e+00 -1.768142560700050270e+00
2.224000000000000199e+00 -1.767899236698543763e+00
2.225000000000000089e+00 -1.767655952153575738e+00
2.225999999999999979e+00 -1.767412707040094899e+00
2.227000000000000313e+00 -1.767169501333073045e+00
2.228000000000000203e+00 -1.766926335007500848e+00
2.229000000000000092e+00 -1.766683208038392516e+00
2.229999999999999982e+00 -1.766440120400789571e+00
2.231000000000000316e+00 -1.766197072069751961e+00
2.232000000000000206e+00 -1.765954063020364062e+00
2.233000000000000096e+00 -1.765711093227732009e+00
2.233999999999999986e+00 -1.765468162666988139e+00
2.235000000000000320e+00 -1.765225271313281441e+00
2.236000000000000210e+00 -1.764982419141789771e+00
2.237000000000000099e+00 -1.764739606127709193e+00
2.237999999999999989e+00 -1.764496832246259972e+00
2.239000000000000323e+00 -1.764254097472686800e+00
2.240000000000000213e+00 -1.764011401782251465e+00
2.241000000000000103e+00 -1.763768745150244843e+00
2.241999999999999993e+00 -1.763526127551975797e+00
2.243000000000000327e+00 -1.763283548962776504e+00
2.244000000000000217e+00 -1.763041009358002897e+00
2.245000000000000107e+00 -1.762798508713032453e+00
2.245999999999999996e+00 -1.762556047003265958e+00
2.247000000000000330e+00 -1.762313624204123297e+00
2.248000000000000220e+00 -1.762071240291050112e+00
2.249000000000000110e+00 -1.761828895239513804e+00
2.250000000000000000e+00 -1.761586589025001759e+00
2.251000000000000334e+00 -1.761344321623025566e+00
2.252000000000000224e+00 -1.761102093009117908e+00
2.253000000000000114e+00 -1.760859903158833895e+00
2.254000000000000004e+00 -1.760617752047751283e+00
2.255000000000000338e+00 -1.760375639651470481e+00
2.256000000000000227e+00 -1.760133565945612988e+00
2.257000000000000117e+00 -1.759891530905819179e+00
2.258000000000000007e+00 -1.759649534507758295e+00
2.259000000000000341e+00 -1.759407576727113121e+00
2.260000000000000231e+00 -1.759165657539598415e+00
2.261000000000000121e+00 -1.758923776920942261e+00
2.262000000000000011e+00 -1.758681934846895389e+00
2.263000000000000345e+00 -1.758440131293234510e+00
2.264000000000000234e+00 -1.758198366235756982e+00
2.265000000000000124e+00 -1.757956639650281039e+00
2.266000000000000014e+00 -1.757714951512645563e+00
2.267000000000000348e+00 -1.757473301798710308e+00
2.268000000000000238e+00 -1.757231690484362341e+00
2.269000000000000128e+00 -1.756990117545503383e+00
2.270000000000000018e+00 -1.756748582958059579e+00
2.271000000000000352e+00 -1.756507086697983056e+00
2.272000000000000242e+00 -1.756265628741240148e+00
2.273000000000000131e+00 -1.756024209063820729e+00
2.274000000000000021e+00 -1.755782827641740429e+00
2.275000000000000355e+00 -1.755541484451029532e+00
2.276000000000000245e+00 -1.755300179467744748e+00
2.277000000000000135e+00 -1.755058912667963211e+00
2.278000000000000025e+00 -1.754817684027783375e+00
2.279000000000000359e+00 -1.754576493523324565e+00
2.280000000000000249e+00 -1.754335341130725201e+00
2.281000000000000139e+00 -1.754094226826150349e+00
2.282000000000000028e+00 -1.753853150585779508e+00
2.283000000000000362e+00 -1.753612112385820154e+00
2.284000000000000252e+00 -1.753371112202495308e+00
2.285000000000000142e+00 -1.753130150012052857e+00
2.286000000000000032e+00 -1.752889225790761119e+00
2.287000000000000366e+00 -1.752648339514907949e+00
2.288000000000000256e+00 -1.752407491160801856e+00
2.289000000000000146e+00 -1.752166680704774882e+00
2.290000000000000036e+00 -1.751925908123177944e+00
2.291000000000000369e+00 -1.751685173392384609e+00
2.292000000000000259e+00 -1.751444476488788649e+00
2.293000000000000149e+00 -1.751203817388804262e+00
2.294000000000000039e+00 -1.750963196068868521e+00
2.295000000000000373e+00 -1.750722612505435594e+00
2.296000000000000263e+00 -1.750482066674982962e+00
2.297000000000000153e+00 -1.750241558554008758e+00
2.298000000000000043e+00 -1.750001088119031767e+00
2.299000000000000377e+00 -1.749760655346590976e+00
2.300000000000000266e+00 -1.749520260213245137e+00
2.301000000000000156e+00 -1.749279902695575650e+00
2.302000000000000046e+00 -1.749039582770183898e+00
2.303000000000000380e+00 -1.748799300413693691e+00
2.304000000000000270e+00 -1.748559055602743939e+00
2.305000000000000160e+00 -1.748318848314000640e+00
2.306000000000000050e+00 -1.748078678524145779e+00
2.307000000000000384e+00 -1.747838546209884658e+00
2.308000000000000274e+00 -1.747598451347941007e+00
2.309000000000000163e+00 -1.747358393915058539e+00
2.310000000000000053e+00 -1.747118373888004950e+00
2.311000000000000387e+00 -1.746878391243564588e+00
2.312000000000000277e+00 -1.746638445958543118e+00
2.313000000000000167e+00 -1.746398538009768187e+00
2.314000000000000057e+00 -1.746158667374085205e+00
2.315000000000000391e+00 -1.745918834028363342e+00
2.316000000000000281e+00 -1.745679037949487089e+00
2.317000000000000171e+00 -1.745439279114364473e+00
2.318000000000000060e+00 -1.745199557499921728e+00
2.319000000000000394e+00 -1.744959873083109514e+00
2.320000000000000284e+00 -1.744720225840892702e+00
2.321000000000000174e+00 -1.744480615750260144e+00
2.322000000000000064e+00 -1.744241042788221341e+00
2.323000000000000398e+00 -1.744001506931800893e+00
2.324000000000000288e+00 -1.743762008158050936e+00
2.325000000000000178e+00 -1.743522546444037591e+00
2.326000000000000068e+00 -1.743283121766847410e+00
2.327000000000000401e+00 -1.743043734103590259e+00
2.328000000000000291e+00 -1.742804383431390214e+00
2.329000000000000181e+00 -1.742565069727402438e+00
2.330000000000000071e+00 -1.742325792968788090e+00
2.331000000000000405e+00 -1.742086553132736304e+00
2.332000000000000295e+00 -1.741847350196451982e+00
2.333000000000000185e+00 -1.741608184137163784e+00
2.334000000000000075e+00 -1.741369054932118798e+00
2.335000000000000409e+00 -1.741129962558584321e+00
2.336000000000000298e+00 -1.740890906993842968e+00
2.337000000000000188e+00 -1.740651888215201337e+00
2.338000000000000078e+00 -1.740412906199986454e+00
2.339000000000000412e+00 -1.740173960925540442e+00
2.340000000000000302e+00 -1.739935052369229185e+00
2.341000000000000192e+00 -1.739696180508435441e+00
2.342000000000000082e+00 -1.739457345320564174e+00
2.342999999999999972e+00 -1.739218546783038999e+00
2.344000000000000306e+00 -1.738979784873299739e+00
2.345000000000000195e+00 -1.738741059568810199e+00
2.346000000000000085e+00 -1.738502370847048173e+00
2.346999999999999975e+00 -1.738263718685520098e+00
2.348000000000000309e+00 -1.738025103061740184e+00
2.349000000000000199e+00 -1.737786523953250617e+00
2.350000000000000089e+00 -1.737547981337608238e+00
2.350999999999999979e+00 -1.737309475192392316e+00
2.352000000000000313e+00 -1.737071005495200327e+00
2.353000000000000203e+00 -1.736832572223646842e+00
2.354000000000000092e+00 -1.736594175355366643e+00
2.354999999999999982e+00 -1.736355814868017156e+00
2.356000000000000316e+00 -1.736117490739270242e+00
2.357000000000000206e+00 -1.735879202946817523e+00
2.358000000000000096e+00 -1.735640951468372606e+00
2.358999999999999986e+00 -1.735402736281666192e+00
2.360000000000000320e+00 -1.735164557364448523e+00
2.361000000000000210e+00 -1.734926414694490049e+00
2.362000000000000099e+00 -1.734688308249576760e+00
2.362999999999999989e+00 -1.734450238007516631e+00
2.364000000000000323e+00 -1.734212203946136510e+00
2.365000000000000213e+00 -1.733974206043278121e+00
2.366000000000000103e+00 -1.733736244276807170e+00
2.366999999999999993e+00 -1.733498318624604018e+00
2.368000000000000327e+00 -1.733260429064573005e+00
2.369000000000000217e+00 -1.733022575574632684e+00
2.370000000000000107e+00 -1.732784758132722702e+00
2.370999999999999996e+00 -1.732546976716798914e+00
2.372000000000000330e+00 -1.732309231304840713e+00
2.373000000000000220e+00 -1.732071521874842146e+00
2.374000000000000110e+00 -1.731833848404814358e+00
2.375000000000000000e+00 -1.731596210872791808e+00
2.376000000000000334e+00 -1.731358609256825387e+00
2.377000000000000224e+00 -1.731121043534984638e+00
2.378000000000000114e+00 -1.730883513685357533e+00
2.379000000000000004e+00 -1.730646019686051584e+00
2.380000000000000338e+00 -1.730408561515190735e+00
2.381000000000000227e+00 -1.730171139150918247e+00
2.382000000000000117e+00 -1.729933752571398031e+00
2.383000000000000007e+00 -1.729696401754809987e+00
2.384000000000000341e+00 -1.729459086679352664e+00
2.385000000000000231e+00 -1.729221807323243487e+00
2.386000000000000121e+00 -1.728984563664717644e+00
2.387000000000000011e+00 -1.728747355682031417e+00
2.388000000000000345e+00 -1.728510183353453078e+00
2.389000000000000234e+00 -1.728273046657277989e+00
2.390000000000000124e+00 -1.728035945571813725e+00
2.391000000000000014e+00 -1.727798880075385846e+00
2.392000000000000348e+00 -1.727561850146340783e+00
2.393000000000000238e+00 -1.727324855763040290e+00
2.394000000000000128e+00 -1.727087896903869213e+00
2.395000000000000018e+00 -1.726850973547227053e+00
2.396000000000000352e+00 -1.726614085671530407e+00
2.397000000000000242e+00 -1.726377233255214971e+00
2.398000000000000131e+00 -1.726140416276735978e+00
2.399000000000000021e+00 -1.725903634714566648e+00
2.400000000000000355e+00 -1.725666888547192634e+00
2.401000000000000245e+00 -1.725430177753127126e+00
2.402000000000000135e+00 -1.725193502310893745e+00
2.403000000000000025e+00 -1.724956862199038321e+00
2.404000000000000359e+00 -1.724720257396120893e+00
2.405000000000000249e+00 -1.724483687880723481e+00
2.406000000000000139e+00 -1.724247153631441654e+00
2.407000000000000028e+00 -1.724010654626890959e+00
2.408000000000000362e+00 -1.723774190845708487e+00
2.409000000000000252e+00 -1.723537762266541984e+00
2.410000000000000142e+00 -1.723301368868058736e+00
2.411000000000000032e+00 -1.723065010628949345e+00
2.412000000000000366e+00 -1.722828687527917957e+00
2.413000000000000256e+00 -1.722592399543685149e+00
2.414000000000000146e+00 -1.722356146654989706e+00
2.415000000000000036e+00 -1.722119928840591951e+00
2.416000000000000369e+00 -1.721883746079265753e+00
2.417000000000000259e+00 -1.721647598349802299e+00
2.418000000000000149e+00 -1.721411485631011873e+00
2.419000000000000039e+00 -1.721175407901725851e+00
2.420000000000000373e+00 -1.720939365140787158e+00
2.421000000000000263e+00 -1.720703357327058258e+00
2.422000000000000153e+00 -1.720467384439420488e+00
2.423000000000000043e+00 -1.720231446456770286e+00
2.424000000000000377e+00 -1.719995543358023848e+00
2.425000000000000266e+00 -1.719759675122113807e+00
2.426000000000000156e+00 -1.719523841727988556e+00
2.427000000000000046e+00 -1.719288043154618917e+00
2.428000000000000380e+00 -1.719052279380987036e+00
2.429000000000000270e+00 -1.718816550386093711e+00
2.430000000000000160e+00 -1.718580856148960834e+00
2.431000000000000050e+00 -1.718345196648626061e+00
2.432000000000000384e+00 -1.718109571864139262e+00
2.433000000000000274e+00 -1.717873981774574066e+00
2.434000000000000163e+00 -1.717638426359018977e+00
2.435000000000000053e+00 -1.717402905596577600e+00
2.436000000000000387e+00 -1.717167419466373524e+00
2.437000000000000277e+00 -1.716931967947547211e+00
2.438000000000000167e+00 -1.716696551019255335e+00
2.439000000000000057e+00 -1.716461168660670555e+00
2.440000000000000391e+00 -1.716225820850984185e+00
2.441000000000000281e+00 -1.715990507569404411e+00
2.442000000000000171e+00 -1.715755228795156295e+00
2.443000000000000060e+00 -1.715519984507481555e+00
2.444000000000000394e+00 -1.715284774685640556e+00
2.445000000000000284e+00 -1.715049599308906103e+00
2.446000000000000174e+00 -1.714814458356572979e+00
2.447000000000000064e+00 -1.714579351807951957e+00
2.448000000000000398e+00 -1.714344279642370239e+00
2.449000000000000288e+00 -1.714109241839169462e+00
2.450000000000000178e+00 -1.713874238377711245e+00
2.451000000000000068e+00 -1.713639269237371643e+00
2.452000000000000401e+00 -1.713404334397542250e+00
2.453000000000000291e+00 -1.713169433837636202e+00
2.454000000000000181e+00 -1.712934567537082176e+00
2.455000000000000071e+00 -1.712699735475322393e+00
2.456000000000000405e+00 -1.712464937631816841e+00
2.457000000000000295e+00 -1.712230173986043713e+00
2.458000000000000185e+00 -1.711995444517497855e+00
2.459000000000000075e+00 -1.711760749205689880e+00
2.460000000000000409e+00 -1.711526088030148607e+00
2.461000000000000298e+00 -1.711291460970415734e+00
2.462000000000000188e+00 -1.711056868006053167e+00
2.463000000000000078e+00 -1.710822309116636797e+00
2.464000000000000412e+00 -1.710587784281757839e+00
2.465000000000000302e+00 -1.710353293481029269e+00
2.466000000000000192e+00 -1.710118836694078492e+00
2.467000000000000082e+00 -1.709884413900546241e+00
2.468000000000000416e+00 -1.709650025080093450e+00
2.469000000000000306e+00 -1.709415670212394600e+00
2.470000000000000195e+00 -1.709181349277144379e+00
2.471000000000000085e+00 -1.708947062254050131e+00
2.472000000000000419e+00 -1.708712809122834297e+00
2.473000000000000309e+00 -1.708478589863240860e+00
2.474000000000000199e+00 -1.708244404455026677e+00
2.475000000000000089e+00 -1.708010252877965041e+00
2.476000000000000423e+00 -1.707776135111844118e+00
2.477000000000000313e+00 -1.707542051136473393e+00
2.478000000000000203e+00 -1.707308000931673009e+00
2.479000000000000092e+00 -1.707073984477284645e+00
2.479999999999999982e+00 -1.706840001753160863e+00
2.481000000000000316e+00 -1.706606052739172208e+00
2.482000000000000206e+00 -1.706372137415206547e+00
2.483000000000000096e+00 -1.706138255761167510e+00
2.483999999999999986e+00 -1.705904407756973606e+00
2.485000000000000320e+00 -1.705670593382561329e+00
2.486000000000000210e+00 -1.705436812617882492e+00
2.487000000000000099e+00 -1.705203065442900234e+00
2.487999999999999989e+00 -1.704969351837601232e+00
2.489000000000000323e+00 -1.704735671781985040e+00
2.490000000000000213e+00 -1.704502025256065867e+00
2.491000000000000103e+00 -1.704268412239875019e+00
2.491999999999999993e+00 -1.704034832713460235e+00
2.493000000000000327e+00 -1.703801286656882796e+00
2.494000000000000217e+00 -1.703567774050222861e+00
2.495000000000000107e+00 -1.703334294873574795e+00
2.495999999999999996e+00 -1.703100849107050507e+00
2.497000000000000330e+00 -1.702867436730773454e+00
2.498000000000000220e+00 -1.702634057724888850e+00
2.499000000000000110e+00 -1.702400712069552124e+00
2.500000000000000000e+00 -1.702167399744941134e+00
2.501000000000000334e+00 -1.701934120731240396e+00
2.502000000000000224e+00 -1.701700875008655967e+00
2.503000000000000114e+00 -1.701467662557409000e+00
2.504000000000000004e+00 -1.701234483357735305e+00
2.505000000000000338e+00 -1.701001337389888901e+00
2.506000000000000227e+00 -1.700768224634135795e+00
2.507000000000000117e+00 -1.700535145070759535e+00
2.508000000000000007e+00 -1.700302098680058327e+00
2.509000000000000341e+00 -1.700069085442344807e+00
2.510000000000000231e+00 -1.699836105337953152e+00
2.511000000000000121e+00 -1.699603158347226417e+00
2.512000000000000011e+00 -1.699370244450525425e+00
2.513000000000000345e+00 -1.699137363628226982e+00
2.514000000000000234e+00 -1.698904515860722997e+00
2.515000000000000124e+00 -1.698671701128419587e+00
2.516000000000000014e+00 -1.698438919411739523e+00
2.517000000000000348e+00 -1.698206170691122230e+00
2.518000000000000238e+00 -1.697973454947020011e+00
2.519000000000000128e+00 -1.697740772159902045e+00
2.520000000000000018e+00 -1.697508122310250389e+00
2.521000000000000352e+00 -1.697275505378566862e+00
2.522000000000000242e+00 -1.697042921345364164e+00
2.523000000000000131e+00 -1.696810370191174977e+00
2.524000000000000021e+00 -1.696577851896540645e+00
2.525000000000000355e+00 -1.696345366442023384e+00
2.526000000000000245e+00 -1.696112913808199840e+00
2.527000000000000135e+00 -1.695880493975659098e+00
2.528000000000000025e+00 -1.695648106925007781e+00
2.529000000000000359e+00 -1.695415752636868501e+00
2.530000000000000249e+00 -1.695183431091875192e+00
2.531000000000000139e+00 -1.694951142270678668e+00
2.532000000000000028e+00 -1.694718886153946613e+00
2.533000000000000362e+00 -1.694486662722360482e+00
2.534000000000000252e+00 -1.694254471956615715e+00
2.535000000000000142e+00 -1.694022313837424631e+00
2.536000000000000032e+00 -1.693790188345514647e+00
2.537000000000000366e+00 -1.693558095461626722e+00
2.538000000000000256e+00 -1.693326035166517585e+00
2.539000000000000146e+00 -1.693094007440955950e+00
2.540000000000000036e+00 -1.692862012265730742e+00
2.541000000000000369e+00 -1.692630049621643318e+00
2.542000000000000259e+00 -1.692398119489508135e+00
2.543000000000000149e+00 -1.692166221850157193e+00
2.544000000000000039e+00 -1.691934356684436702e+00
2.545000000000000373e+00 -1.691702523973207084e+00
2.546000000000000263e+00 -1.691470723697344747e+00
2.547000000000000153e+00 -1.691238955837734981e+00
2.548000000000000043e+00 -1.691007220375287057e+00
2.549000000000000377e+00 -1.690775517290922458e+00
2.550000000000000266e+00 -1.690543846565573771e+00
2.551000000000000156e+00 -1.690312208180189568e+00
2.552000000000000046e+00 -1.690080602115733521e+00
2.553000000000000380e+00 -1.689849028353185290e+00
2.554000000000000270e+00 -1.689617486873539187e+00
2.555000000000000160e+00 -1.689385977657800852e+00
2.556000000000000050e+00 -1.689154500686993465e+00
2.557000000000000384e+00 -1.688923055942153306e+00
2.558000000000000274e+00 -1.688691643404333753e+00
2.559000000000000163e+00 -1.688460263054600619e+00
2.560000000000000053e+00 -1.688228914874033704e+00
2.561000000000000387e+00 -1.687997598843729463e+00
2.562000000000000277e+00 -1.687766314944797008e+00
2.563000000000000167e+00 -1.687535063158361659e+00
2.564000000000000057e+00 -1.687303843465559616e+00
2.565000000000000391e+00 -1.687072655847545066e+00
2.566000000000000281e+00 -1.686841500285486406e+00
2.567000000000000171e+00 -1.686610376760565355e+00
2.568000000000000060e+00 -1.686379285253977844e+00
2.569000000000000394e+00 -1.686148225746936680e+00
2.570000000000000284e+00 -1.685917198220663993e+00
2.571000000000000174e+00 -1.685686202656403676e+00
2.572000000000000064e+00 -1.685455239035403618e+00
2.573000000000000398e+00 -1.685224307338935912e+00
2.574000000000000288e+00 -1.684993407548280198e+00
2.575000000000000178e+00 -1.684762539644734103e+00
2.576000000000000068e+00 -1.684531703609609465e+00
2.577000000000000401e+00 -1.684300899424229669e+00
2.578000000000000291e+00 -1.684070127069936307e+00
2.579000000000000181e+00 -1.683839386528080517e+00
2.580000000000000071e+00 -1.683608677780030094e+00
2.581000000000000405e+00 -1.683378000807168595e+00
2.582000000000000295e+00 -1.683147355590890903e+00
2.583000000000000185e+00 -1.682916742112606112e+00
2.584000000000000075e+00 -1.682686160353738414e+00
2.585000000000000409e+00 -1.682455610295726212e+00
2.586000000000000298e+00 -1.682225091920022786e+00
2.587000000000000188e+00 -1.681994605208092741e+00
2.588000000000000078e+00 -1.681764150141416669e+00
2.589000000000000412e+00 -1.681533726701488485e+00
2.590000000000000302e+00 -1.681303334869817423e+00
2.591000000000000192e+00 -1.681072974627925154e+00
2.592000000000000082e+00 -1.680842645957347337e+00
2.593000000000000416e+00 -1.680612348839634507e+00
2.594000000000000306e+00 -1.680382083256350523e+00
2.595000000000000195e+00 -1.680151849189072566e+00
2.596000000000000085e+00 -1.679921646619392250e+00
2.597000000000000419e+00 -1.679691475528916511e+00
2.598000000000000309e+00 -1.679461335899264274e+00
2.599000000000000199e+00 -1.679231227712067120e+00
2.600000000000000089e+00 -1.679001150948973509e+00
2.601000000000000423e+00 -1.678771105591645885e+00
2.602000000000000313e+00 -1.678541091621755799e+00
2.603000000000000203e+00 -1.678311109020992564e+00
2.604000000000000092e+00 -1.678081157771057041e+00
2.605000000000000426e+00 -1.677851237853667410e+00
2.606000000000000316e+00 -1.677621349250550287e+00
2.607000000000000206e+00 -1.677391491943450275e+00
2.608000000000000096e+00 -1.677161665914125299e+00
2.609000000000000430e+00 -1.676931871144344610e+00
2.610000000000000320e+00 -1.676702107615890558e+00
2.611000000000000210e+00 -1.676472375310562812e+00
2.612000000000000099e+00 -1.676242674210169925e+00
2.613000000000000433e+00 -1.676013004296539100e+00
2.614000000000000323e+00 -1.675783365551509085e+00
2.615000000000000213e+00 -1.675553757956930845e+00
2.616000000000000103e+00 -1.675324181494669773e+00
2.616999999999999993e+00 -1.675094636146605476e+00
2.618000000000000327e+00 -1.674865121894627995e+00
2.619000000000000217e+00 -1.674635638720647357e+00
2.620000000000000107e+00 -1.674406186606577362e+00
2.620999999999999996e+00 -1.674176765534353573e+00
2.622000000000000330e+00 -1.673947375485921985e+00
2.623000000000000220e+00 -1.673718016443241918e+00
2.624000000000000110e+00 -1.673488688388285350e+00
2.625000000000000000e+00 -1.673259391303038912e+00
2.626000000000000334e+00 -1.673030125169503890e+00
2.627000000000000224e+00 -1.672800889969689564e+00
2.628000000000000114e+00 -1.672571685685624088e+00
2.629000000000000004e+00 -1.672342512299347828e+00
2.630000000000000338e+00 -1.672113369792913362e+00
2.631000000000000227e+00 -1.671884258148385705e+00
2.632000000000000117e+00 -1.671655177347844745e+00
2.633000000000000007e+00 -1.671426127373380588e+00
2.634000000000000341e+00 -1.671197108207103543e+00
2.635000000000000231e+00 -1.670968119831129917e+00
2.636000000000000121e+00 -1.670739162227591557e+00
2.637000000000000011e+00 -1.670510235378633190e+00
2.638000000000000345e+00 -1.670281339266414866e+00
2.639000000000000234e+00 -1.670052473873105292e+00
2.640000000000000124e+00 -1.669823639180891162e+00
2.641000000000000014e+00 -1.669594835171969160e+00
2.642000000000000348e+00 -1.669366061828552183e+00
2.643000000000000238e+00 -1.669137319132860897e+00
2.644000000000000128e+00 -1.668908607067133509e+00
2.645000000000000018e+00 -1.668679925613619774e+00
2.646000000000000352e+00 -1.668451274754582547e+00
2.647000000000000242e+00 -1.668222654472295119e+00
2.648000000000000131e+00 -1.667994064749048544e+00
2.649000000000000021e+00 -1.667765505567144979e+00
2.650000000000000355e+00 -1.667536976908897239e+00
2.651000000000000245e+00 -1.667308478756635681e+00
2.652000000000000135e+00 -1.667080011092699099e+00
2.653000000000000025e+00 -1.666851573899440719e+00
2.654000000000000359e+00 -1.666623167159227314e+00
2.655000000000000249e+00 -1.666394790854439645e+00
2.656000000000000139e+00 -1.666166444967464910e+00
2.657000000000000028e+00 -1.665938129480712737e+00
2.658000000000000362e+00 -1.665709844376596971e+00
2.659000000000000252e+00 -1.665481589637550108e+00
2.660000000000000142e+00 -1.665253365246015527e+00
2.661000000000000032e+00 -1.665025171184448149e+00
2.662000000000000366e+00 -1.664797007435315113e+00
2.663000000000000256e+00 -1.664568873981098651e+00
2.664000000000000146e+00 -1.664340770804294323e+00
2.665000000000000036e+00 -1.664112697887407899e+00
2.666000000000000369e+00 -1.663884655212958474e+00
2.667000000000000259e+00 -1.663656642763478244e+00
2.668000000000000149e+00 -1.663428660521510505e+00
2.669000000000000039e+00 -1.663200708469614764e+00
2.670000000000000373e+00 -1.662972786590361407e+00
2.671000000000000263e+00 -1.662744894866330592e+00
2.672000000000000153e+00 -1.662517033280119128e+00
2.673000000000000043e+00 -1.662289201814333151e+00
2.674000000000000377e+00 -1.662061400451593007e+00
2.675000000000000266e+00 -1.661833629174531923e+00
2.676000000000000156e+00 -1.661605887965797113e+00
2.677000000000000046e+00 -1.661378176808042895e+00
2.678000000000000380e+00 -1.661150495683941797e+00
2.679000000000000270e+00 -1.660922844576175228e+00
2.680000000000000160e+00 -1.660695223467438808e+00
2.681000000000000050e+00 -1.660467632340441702e+00
2.682000000000000384e+00 -1.660240071177900845e+00
2.683000000000000274e+00 -1.660012539962552713e+00
2.684000000000000163e+00 -1.659785038677136892e+00
2.685000000000000053e+00 -1.659557567304413173e+00
2.686000000000000387e+00 -1.659330125827150448e+00
2.687000000000000277e+00 -1.659102714228132047e+00
2.688000000000000167e+00 -1.658875332490149068e+00
2.689000000000000057e+00 -1.658647980596012594e+00
2.690000000000000391e+00 -1.658420658528537928e+00
2.691000000000000281e+00 -1.658193366270555913e+00
2.692000000000000171e+00 -1.657966103804909830e+00
2.693000000000000060e+00 -1.657738871114456725e+00
2.694000000000000394e+00 -1.657511668182064746e+00
2.695000000000000284e+00 -1.657284494990611590e+00
2.696000000000000174e+00 -1.657057351522989830e+00
2.697000000000000064e+00 -1.656830237762105140e+00
2.698000000000000398e+00 -1.656603153690873409e+00
2.699000000000000288e+00 -1.656376099292224291e+00
2.700000000000000178e+00 -1.656149074549097433e+00
2.701000000000000068e+00 -1.655922079444446693e+00
2.702000000000000401e+00 -1.655695113961236364e+00
2.703000000000000291e+00 -1.655468178082442732e+00
2.704000000000000181e+00 -1.655241271791057844e+00
2.705000000000000071e+00 -1.655014395070077970e+00
2.706000000000000405e+00 -1.654787547902521139e+00
2.707000000000000295e+00 -1.654560730271410485e+00
2.708000000000000185e+00 -1.654333942159784687e+00
2.709000000000000075e+00 -1.654107183550690419e+00
2.710000000000000409e+00 -1.653880454427191005e+00
2.711000000000000298e+00 -1.653653754772361095e+00
2.712000000000000188e+00 -1.653427084569284888e+00
2.713000000000000078e+00 -1.653200443801059460e+00
2.714000000000000412e+00 -1.652973832450792546e+00
2.715000000000000302e+00 -1.652747250501604981e+00
2.716000000000000192e+00 -1.652520697936630700e+00
2.717000000000000082e+00 -1.652294174739015409e+00
2.718000000000000416e+00 -1.652067680891914803e+00
2.719000000000000306e+00 -1.651841216378497457e+00
2.720000000000000195e+00 -1.651614781181944380e+00
2.721000000000000085e+00 -1.651388375285447019e+00
2.722000000000000419e+00 -1.651161998672208586e+00
2.723000000000000309e+00 -1.650935651325445619e+00
2.724000000000000199e+00 -1.650709333228385089e+00
2.725000000000000089e+00 -1.650483044364268181e+00
2.726000000000000423e+00 -1.650256784716343850e+00
2.727000000000000313e+00 -1.650030554267876370e+00
2.728000000000000203e+00 -1.649804353002139345e+00
2.729000000000000092e+00 -1.649578180902419033e+00
2.730000000000000426e+00 -1.649352037952012129e+00
2.731000000000000316e+00 -1.649125924134229093e+00
2.732000000000000206e+00 -1.648899839432391046e+00
2.733000000000000096e+00 -1.648673783829831541e+00
2.734000000000000430e+00 -1.648447757309895456e+00
2.735000000000000320e+00 -1.648221759855936774e+00
2.736000000000000210e+00 -1.647995791451323244e+00
2.737000000000000099e+00 -1.647769852079435937e+00
2.738000000000000433e+00 -1.647543941723664140e+00
2.739000000000000323e+00 -1.647318060367412018e+00
2.740000000000000213e+00 -1.647092207994092616e+00
2.741000000000000103e+00 -1.646866384587129861e+00
2.742000000000000437e+00 -1.646640590129963666e+00
2.743000000000000327e+00 -1.646414824606039495e+00
2.744000000000000217e+00 -1.646189087998818801e+00
2.745000000000000107e+00 -1.645963380291771694e+00
2.746000000000000441e+00 -1.645737701468381831e+00
2.747000000000000330e+00 -1.645512051512144414e+00
2.748000000000000220e+00 -1.645286430406564637e+00
2.749000000000000110e+00 -1.645060838135157910e+00
2.750000000000000444e+00 -1.644835274681453186e+00
2.751000000000000334e+00 -1.644609740028992073e+00
2.752000000000000224e+00 -1.644384234161324843e+00
2.753000000000000114e+00 -1.644158757062013532e+00
2.754000000000000004e+00 -1.643933308714631947e+00
2.755000000000000338e+00 -1.643707889102766995e+00
2.756000000000000227e+00 -1.643482498210013354e+00
2.757000000000000117e+00 -1.643257136019980358e+00
2.758000000000000007e+00 -1.643031802516285556e+00
2.759000000000000341e+00 -1.642806497682561595e+00
2.760000000000000231e+00 -1.642581221502446676e+00
2.761000000000000121e+00 -1.642355973959596760e+00
2.762000000000000011e+00 -1.642130755037675804e+00
2.763000000000000345e+00 -1.641905564720359090e+00
2.764000000000000234e+00 -1.641680402991331444e+00
2.765000000000000124e+00 -1.641455269834290798e+00
2.766000000000000014e+00 -1.641230165232946625e+00
2.767000000000000348e+00 -1.641005089171019282e+00
2.768000000000000238e+00 -1.640780041632239561e+00
2.769000000000000128e+00 -1.640555022600349799e+00
2.770000000000000018e+00 -1.640330032059103882e+00
2.771000000000000352e+00 -1.640105069992266573e+00
2.772000000000000242e+00 -1.639880136383613074e+00
2.773000000000000131e+00 -1.639655231216929465e+00
2.774000000000000021e+00 -1.639430354476014706e+00
2.775000000000000355e+00 -1.639205506144675084e+00
2.776000000000000245e+00 -1.638980686206733095e+00
2.777000000000000135e+00 -1.638755894646018563e+00
2.778000000000000025e+00 -1.638531131446372857e+00
2.779000000000000359e+00 -1.638306396591649117e+00
2.780000000000000249e+00 -1.638081690065712026e+00
2.781000000000000139e+00 -1.637857011852434930e+00
2.782000000000000028e+00 -1.637632361935703607e+00
2.783000000000000362e+00 -1.637407740299414716e+00
2.784000000000000252e+00 -1.637183146927478017e+00
2.785000000000000142e+00 -1.636958581803809265e+00
2.786000000000000032e+00 -1.636734044912337538e+00
2.787000000000000366e+00 -1.636509536237006124e+00
2.788000000000000256e+00 -1.636285055761763196e+00
2.789000000000000146e+00 -1.636060603470573582e+00
2.790000000000000036e+00 -1.635836179347405883e+00
2.791000000000000369e+00 -1.635611783376247574e+00
2.792000000000000259e+00 -1.635387415541090572e+00
2.793000000000000149e+00 -1.635163075825942558e+00
2.794000000000000039e+00 -1.634938764214816986e+00
2.795000000000000373e+00 -1.634714480691742189e+00
2.796000000000000263e+00 -1.634490225240753825e+00
2.797000000000000153e+00 -1.634265997845905538e+00
2.798000000000000043e+00 -1.634041798491249864e+00
2.799000000000000377e+00 -1.633817627160859098e+00
2.800000000000000266e+00 -1.633593483838814198e+00
2.801000000000000156e+00 -1.633369368509205666e+00
2.802000000000000046e+00 -1.633145281156136441e+00
2.803000000000000380e+00 -1.632921221763717456e+00
2.804000000000000270e+00 -1.632697190316073854e+00
2.805000000000000160e+00 -1.632473186797336995e+00
2.806000000000000050e+00 -1.632249211191652449e+00
2.807000000000000384e+00 -1.632025263483176003e+00
2.808000000000000274e+00 -1.631801343656072767e+00
2.809000000000000163e+00 -1.631577451694518954e+00
2.810000000000000053e+00 -1.631353587582700770e+00
2.811000000000000387e+00 -1.631129751304816189e+00
2.812000000000000277e+00 -1.630905942845072731e+00
2.813000000000000167e+00 -1.630682162187689466e+00
2.814000000000000057e+00 -1.630458409316894119e+00
2.815000000000000391e+00 -1.630234684216927521e+00
2.816000000000000281e+00 -1.630010986872039824e+00
2.817000000000000171e+00 -1.629787317266485847e+00
2.818000000000000060e+00 -1.629563675384545052e+00
2.819000000000000394e+00 -1.629340061210494017e+00
2.820000000000000284e+00 -1.629116474728627306e+00
2.821000000000000174e+00 -1.628892915923245255e+00
2.822000000000000064e+00 -1.628669384778660190e+00
2.823000000000000398e+00 -1.628445881279195540e+00
2.824000000000000288e+00 -1.628222405409185169e+00
2.825000000000000178e+00 -1.627998957152972936e+00
2.826000000000000068e+00 -1.627775536494914244e+00
2.827000000000000401e+00 -1.627552143419372044e+00
2.828000000000000291e+00 -1.627328777910721724e+00
2.829000000000000181e+00 -1.627105439953348442e+00
2.830000000000000071e+00 -1.626882129531646681e+00
2.831000000000000405e+00 -1.626658846630023358e+00
2.832000000000000295e+00 -1.626435591232895606e+00
2.833000000000000185e+00 -1.626212363324687660e+00
2.834000000000000075e+00 -1.625989162889838635e+00
2.835000000000000409e+00 -1.625765989912795195e+00
2.836000000000000298e+00 -1.625542844378013330e+00
2.837000000000000188e+00 -1.625319726269958576e+00
2.838000000000000078e+00 -1.625096635573111348e+00
2.839000000000000412e+00 -1.624873572271959832e+00
2.840000000000000302e+00 -1.624650536351001318e+00
2.841000000000000192e+00 -1.624427527794741755e+00
2.842000000000000082e+00 -1.624204546587703746e+00
2.843000000000000416e+00 -1.623981592714413225e+00
2.844000000000000306e+00 -1.623758666159410113e+00
2.845000000000000195e+00 -1.623535766907240330e+00
2.846000000000000085e+00 -1.623312894942465112e+00
2.847000000000000419e+00 -1.623090050249652805e+00
2.848000000000000309e+00 -1.622867232813385518e+00
2.849000000000000199e+00 -1.622644442618247806e+00
2.850000000000000089e+00 -1.622421679648841764e+00
2.851000000000000423e+00 -1.622198943889776590e+00
2.852000000000000313e+00 -1.621976235325668370e+00
2.853000000000000203e+00 -1.621753553941150505e+00
2.854000000000000092e+00 -1.621530899720861951e+00
2.855000000000000426e+00 -1.621308272649450988e+00
2.856000000000000316e+00 -1.621085672711576331e+00
2.857000000000000206e+00 -1.620863099891907577e+00
2.858000000000000096e+00 -1.620640554175124759e+00
2.859000000000000430e+00 -1.620418035545917235e+00
2.860000000000000320e+00 -1.620195543988984133e+00
2.861000000000000210e+00 -1.619973079489035905e+00
2.862000000000000099e+00 -1.619750642030788557e+00
2.863000000000000433e+00 -1.619528231598973411e+00
2.864000000000000323e+00 -1.619305848178330676e+00
2.865000000000000213e+00 -1.619083491753605664e+00
2.866000000000000103e+00 -1.618861162309557677e+00
2.867000000000000437e+00 -1.618638859830956900e+00
2.868000000000000327e+00 -1.618416584302579730e+00
2.869000000000000217e+00 -1.618194335709216780e+00
2.870000000000000107e+00 -1.617972114035663989e+00
2.871000000000000441e+00 -1.617749919266730396e+00
2.872000000000000330e+00 -1.617527751387233703e+00
2.873000000000000220e+00 -1.617305610382000047e+00
2.874000000000000110e+00 -1.617083496235867113e+00
2.875000000000000444e+00 -1.616861408933681687e+00
2.876000000000000334e+00 -1.616639348460302106e+00
2.877000000000000224e+00 -1.616417314800592697e+00
2.878000000000000114e+00 -1.616195307939430448e+00
2.879000000000000448e+00 -1.615973327861701669e+00
2.880000000000000338e+00 -1.615751374552301112e+00
2.881000000000000227e+00 -1.615529447996135293e+00
2.882000000000000117e+00 -1.615307548178118280e+00
2.883000000000000451e+00 -1.615085675083174133e+00
2.884000000000000341e+00 -1.614863828696238013e+00
2.885000000000000231e+00 -1.614642009002254186e+00
2.886000000000000121e+00 -1.614420215986174467e+00
2.887000000000000455e+00 -1.614198449632963772e+00
2.888000000000000345e+00 -1.613976709927595232e+00
2.889000000000000234e+00 -1.613754996855048418e+00
2.890000000000000124e+00 -1.613533310400319554e+00
2.891000000000000458e+00 -1.613311650548405085e+00
2.892000000000000348e+00 -1.613090017284317890e+00
2.893000000000000238e+00 -1.612868410593081725e+00
2.894000000000000128e+00 -1.612646830459722791e+00
2.895000000000000018e+00 -1.612425276869283719e+00
2.896000000000000352e+00 -1.612203749806813358e+00
2.897000000000000242e+00 -1.611982249257369659e+00
2.898000000000000131e+00 -1.611760775206019680e+00
2.899000000000000021e+00 -1.611539327637842245e+00
2.900000000000000355e+00 -1.611317906537924616e+00
2.901000000000000245e+00 -1.611096511891364269e+00
2.902000000000000135e+00 -1.610875143683267119e+00
2.903000000000000025e+00 -1.610653801898747739e+00
2.904000000000000359e+00 -1.610432486522930251e+00
2.905000000000000249e+00 -1.610211197540950545e+00
2.906000000000000139e+00 -1.609989934937951617e+00
2.907000000000000028e+00 -1.609768698699088008e+00
2.908000000000000362e+00 -1.609547488809521809e+00
2.909000000000000252e+00 -1.609326305254421774e+00
2.910000000000000142e+00 -1.609105148018974196e+00
2.911000000000000032e+00 -1.608884017088365814e+00
2.912000000000000366e+00 -1.608662912447799131e+00
2.913000000000000256e+00 -1.608441834082481314e+00
2.914000000000000146e+00 -1.608220781977633518e+00
2.915000000000000036e+00 -1.607999756118480228e+00
2.916000000000000369e+00 -1.607778756490261918e+00
2.917000000000000259e+00 -1.607557783078220393e+00
2.918000000000000149e+00 -1.607336835867616109e+00
2.919000000000000039e+00 -1.607115914843710636e+00
2.920000000000000373e+00 -1.606895019991782414e+00
2.921000000000000263e+00 -1.606674151297112330e+00
2.922000000000000153e+00 -1.606453308744993924e+00
2.923000000000000043e+00 -1.606232492320727179e+00
2.924000000000000377e+00 -1.606011702009621622e+00
2.925000000000000266e+00 -1.605790937797000772e+00
2.926000000000000156e+00 -1.605570199668193920e+00
2.927000000000000046e+00 -1.605349487608538350e+00
2.928000000000000380e+00 -1.605128801603385336e+00
2.929000000000000270e+00 -1.604908141638085928e+00
2.930000000000000160e+00 -1.604687507698010052e+00
2.931000000000000050e+00 -1.604466899768533628e+00
2.932000000000000384e+00 -1.604246317835037905e+00
2.933000000000000274e+00 -1.604025761882918566e+00
2.934000000000000163e+00 -1.603805231897577732e+00
2.935000000000000053e+00 -1.603584727864425963e+00
2.936000000000000387e+00 -1.603364249768884697e+00
2.937000000000000277e+00 -1.603143797596383813e+00
2.938000000000000167e+00 -1.602923371332359181e+00
2.939000000000000057e+00 -1.602702970962261331e+00
2.940000000000000391e+00 -1.602482596471547005e+00
2.941000000000000281e+00 -1.602262247845679610e+00
2.942000000000000171e+00 -1.602041925070138539e+00
2.943000000000000060e+00 -1.601821628130401631e+00
2.944000000000000394e+00 -1.601601357011965820e+00
2.945000000000000284e+00 -1.601381111700330928e+00
2.946000000000000174e+00 -1.601160892181007878e+00
2.947000000000000064e+00 -1.600940698439516918e+00
2.948000000000000398e+00 -1.600720530461387181e+00
2.949000000000000288e+00 -1.600500388232155569e+00
2.950000000000000178e+00 -1.600280271737368087e+00
2.951000000000000068e+00 -1.600060180962579404e+00
2.952000000000000401e+00 -1.599840115893352399e+00
2.953000000000000291e+00 -1.599620076515263500e+00
2.954000000000000181e+00 -1.599400062813895129e+00
2.955000000000000071e+00 -1.599180074774835258e+00
2.956000000000000405e+00 -1.598960112383682963e+00
2.957000000000000295e+00 -1.598740175626049531e+00
2.958000000000000185e+00 -1.598520264487550469e+00
2.959000000000000075e+00 -1.598300378953813050e+00
2.960000000000000409e+00 -1.598080519010471656e+00
2.961000000000000298e+00 -1.597860684643168883e+00
2.962000000000000188e+00 -1.597640875837558649e+00
2.963000000000000078e+00 -1.597421092579302648e+00
2.964000000000000412e+00 -1.597201334854070121e+00
2.965000000000000302e+00 -1.596981602647540299e+00
2.966000000000000192e+00 -1.596761895945402632e+00
2.967000000000000082e+00 -1.596542214733350118e+00
2.968000000000000416e+00 -1.596322558997087970e+00
2.969000000000000306e+00 -1.596102928722333170e+00
2.970000000000000195e+00 -1.595883323894804029e+00
2.971000000000000085e+00 -1.595663744500234182e+00
2.972000000000000419e+00 -1.595444190524364370e+00
2.973000000000000309e+00 -1.595224661952939993e+00
2.974000000000000199e+00 -1.595005158771721332e+00
2.975000000000000089e+00 -1.594785680966471109e+00
2.976000000000000423e+00 -1.594566228522965812e+00
2.977000000000000313e+00 -1.594346801426989924e+00
2.978000000000000203e+00 -1.594127399664332367e+00
2.979000000000000092e+00 -1.593908023220795833e+00
2.980000000000000426e+00 -1.593688672082188340e+00
2.981000000000000316e+00 -1.593469346234325013e+00
2.982000000000000206e+00 -1.593250045663034520e+00
2.983000000000000096e+00 -1.593030770354151748e+00
2.984000000000000430e+00 -1.592811520293517358e+00
2.985000000000000320e+00 -1.592592295466986441e+00
2.986000000000000210e+00 -1.592373095860418308e+00
2.987000000000000099e+00 -1.592153921459679378e+00
2.988000000000000433e+00 -1.591934772250648944e+00
2.989000000000000323e+00 -1.591715648219214074e+00
2.990000000000000213e+00 -1.591496549351268053e+00
2.991000000000000103e+00 -1.591277475632713267e+00
2.992000000000000437e+00 -1.591058427049460766e+00
2.993000000000000327e+00 -1.590839403587432255e+00
2.994000000000000217e+00 -1.590620405232554768e+00
2.995000000000000107e+00 -1.590401431970763335e+00
2.996000000000000441e+00 -1.590182483788005863e+00
2.997000000000000330e+00 -1.589963560670233811e+00
2.998000000000000220e+00 -1.589744662603411074e+00
2.999000000000000110e+00 -1.589525789573505987e+00
3.000000000000000444e+00 -1.589306941566498876e+00
3.001000000000000334e+00 -1.589088118568378061e+00
3.002000000000000224e+00 -1.588869320565136967e+00
3.003000000000000114e+00 -1.588650547542780123e+00
3.004000000000000448e+00 -1.588431799487321827e+00
3.005000000000000338e+00 -1.588213076384778821e+00
3.006000000000000227e+00 -1.587994378221182723e+00
3.007000000000000117e+00 -1.587775704982569147e+00
3.008000000000000451e+00 -1.587557056654985033e+00
3.009000000000000341e+00 -1.587338433224484202e+00
3.010000000000000231e+00 -1.587119834677127139e+00
3.011000000000000121e+00 -1.586901260998986540e+00
3.012000000000000455e+00 -1.586682712176140875e+00
3.013000000000000345e+00 -1.586464188194676828e+00
3.014000000000000234e+00 -1.586245689040690410e+00
3.015000000000000124e+00 -1.586027214700282295e+00
3.016000000000000458e+00 -1.585808765159567812e+00
3.017000000000000348e+00 -1.585590340404666287e+00
3.018000000000000238e+00 -1.585371940421705039e+00
3.019000000000000128e+00 -1.585153565196820047e+00
3.020000000000000462e+00 -1.584935214716157059e+00
3.021000000000000352e+00 -1.584716888965869597e+00
3.022000000000000242e+00 -1.584498587932116731e+00
3.023000000000000131e+00 -1.584280311601068636e+00
3.024000000000000465e+00 -1.584062059958902813e+00
3.025000000000000355e+00 -1.583843832991805867e+00
3.026000000000000245e+00 -1.583625630685970398e+00
3.027000000000000135e+00 -1.583407453027597001e+00
3.028000000000000469e+00 -1.583189300002897371e+00
3.029000000000000359e+00 -1.582971171598088533e+00
3.030000000000000249e+00 -1.582753067799397728e+00
3.031000000000000139e+00 -1.582534988593056191e+00
3.032000000000000028e+00 -1.582316933965308481e+00
3.033000000000000362e+00 -1.582098903902404485e+00
3.034000000000000252e+00 -1.581880898390602308e+00
3.035000000000000142e+00 -1.581662917416172043e+00
3.036000000000000032e+00 -1.581444960965385116e+00
3.037000000000000366e+00 -1.581227029024523167e+00
3.038000000000000256e+00 -1.581009121579879162e+00
3.039000000000000146e+00 -1.580791238617750505e+00
3.040000000000000036e+00 -1.580573380124445260e+00
3.041000000000000369e+00 -1.580355546086276597e+00
3.042000000000000259e+00 -1.580137736489564571e+00
3.043000000000000149e+00 -1.579919951320644333e+00
3.044000000000000039e+00 -1.579702190565853037e+00
3.045000000000000373e+00 -1.579484454211534938e+00
3.046000000000000263e+00 -1.579266742244047617e+00
3.047000000000000153e+00 -1.579049054649752426e+00
3.048000000000000043e+00 -1.578831391415017826e+00
3.049000000000000377e+00 -1.578613752526227154e+00
3.050000000000000266e+00 -1.578396137969762192e+00
3.051000000000000156e+00 -1.578178547732018044e+00
3.052000000000000046e+00 -1.577960981799398699e+00
3.053000000000000380e+00 -1.577743440158312138e+00
3.054000000000000270e+00 -1.577525922795175672e+00
3.055000000000000160e+00 -1.577308429696415049e+00
3.056000000000000050e+00 -1.577090960848463785e+00
3.057000000000000384e+00 -1.576873516237766282e+00
3.058000000000000274e+00 -1.576656095850767825e+00
3.059000000000000163e+00 -1.576438699673927468e+00
3.060000000000000053e+00 -1.576221327693707819e+00
3.061000000000000387e+00 -1.576003979896582585e+00
3.062000000000000277e+00 -1.575786656269033692e+00
3.063000000000000167e+00 -1.575569356797548837e+00
3.064000000000000057e+00 -1.575352081468623933e+00
3.065000000000000391e+00 -1.575134830268762443e+00
3.066000000000000281e+00 -1.574917603184475823e+00
3.067000000000000171e+00 -1.574700400202284190e+00
3.068000000000000060e+00 -1.574483221308713654e+00
3.069000000000000394e+00 -1.574266066490299432e+00
3.070000000000000284e+00 -1.574048935733583399e+00
3.071000000000000174e+00 -1.573831829025116980e+00
3.072000000000000064e+00 -1.573614746351456262e+00
3.073000000000000398e+00 -1.573397687699169767e+00
3.074000000000000288e+00 -1.573180653054829348e+00
3.075000000000000178e+00 -1.572963642405015072e+00
3.076000000000000068e+00 -1.572746655736317445e+00
3.077000000000000401e+00 -1.572529693035332965e+00
3.078000000000000291e+00 -1.572312754288663239e+00
3.079000000000000181e+00 -1.572095839482922086e+00
3.080000000000000071e+00 -1.571878948604727988e+00
3.081000000000000405e+00 -1.571662081640708530e+00
3.082000000000000295e+00 -1.571445238577498626e+00
3.083000000000000185e+00 -1.571228419401738963e+00
3.084000000000000075e+00 -1.571011624100080883e+00
3.085000000000000409e+00 -1.570794852659181506e+00
3.086000000000000298e+00 -1.570578105065705499e+00
3.087000000000000188e+00 -1.570361381306325299e+00
3.088000000000000078e+00 -1.570144681367721118e+00
3.089000000000000412e+00 -1.569928005236582491e+00
3.090000000000000302e+00 -1.569711352899602286e+00
3.091000000000000192e+00 -1.569494724343483361e+00
3.092000000000000082e+00 -1.569278119554935680e+00
3.093000000000000416e+00 -1.569061538520680532e+00
3.094000000000000306e+00 -1.568844981227438762e+00
3.095000000000000195e+00 -1.568628447661945202e+00
3.096000000000000085e+00 -1.568411937810941348e+00
3.097000000000000419e+00 -1.568195451661173800e+00
3.098000000000000309e+00 -1.567978989199398709e+00
3.099000000000000199e+00 -1.567762550412377776e+00
3.100000000000000089e+00 -1.567546135286880915e+00
3.101000000000000423e+00 -1.567329743809686704e+00
3.102000000000000313e+00 -1.567113375967581046e+00
3.103000000000000203e+00 -1.566897031747355395e+00
3.104000000000000092e+00 -1.566680711135810977e+00
3.105000000000000426e+00 -1.566464414119755455e+00
3.106000000000000316e+00 -1.566248140686000712e+00
3.107000000000000206e+00 -1.566031890821372841e+00
3.108000000000000096e+00 -1.565815664512698602e+00
3.109000000000000430e+00 -1.565599461746816301e+00
3.110000000000000320e+00 -1.565383282510571572e+00
3.111000000000000210e+00 -1.565167126790813379e+00
3.112000000000000099e+00 -1.564950994574400900e+00
3.113000000000000433e+00 -1.564734885848204193e+00
3.114000000000000323e+00 -1.564518800599093762e+00
3.115000000000000213e+00 -1.564302738813951654e+00
3.116000000000000103e+00 -1.564086700479668135e+00
3.117000000000000437e+00 -1.563870685583137021e+00
3.118000000000000327e+00 -1.563654694111260346e+00
3.119000000000000217e+00 -1.563438726050950134e+00
3.120000000000000107e+00 -1.563222781389125293e+00
3.121000000000000441e+00 -1.563006860112710061e+00
3.122000000000000330e+00 -1.562790962208635115e+00
3.123000000000000220e+00 -1.562575087663841344e+00
3.124000000000000110e+00 -1.562359236465274526e+00
3.125000000000000444e+00 -1.562143408599888206e+00
3.126000000000000334e+00 -1.561927604054644592e+00
3.127000000000000224e+00 -1.561711822816513440e+00
3.128000000000000114e+00 -1.561496064872468947e+00
3.129000000000000448e+00 -1.561280330209495526e+00
3.130000000000000338e+00 -1.561064618814583582e+00
3.131000000000000227e+00 -1.560848930674727519e+00
3.132000000000000117e+00 -1.560633265776932843e+00
3.133000000000000451e+00 -1.560417624108211943e+00
3.134000000000000341e+00 -1.560202005655582758e+00
3.135000000000000231e+00 -1.559986410406072110e+00
3.136000000000000121e+00 -1.559770838346713262e+00
3.137000000000000455e+00 -1.559555289464545691e+00
3.138000000000000345e+00 -1.559339763746618424e+00
3.139000000000000234e+00 -1.559124261179985815e+00
3.140000000000000124e+00 -1.558908781751708217e+00
3.141000000000000458e+00 -1.558693325448854861e+00
3.142000000000000348e+00 -1.558477892258502084e+00
3.143000000000000238e+00 -1.558262482167733998e+00
3.144000000000000128e+00 -1.558047095163639373e+00
3.145000000000000462e+00 -1.557831731233316530e+00
3.146000000000000352e+00 -1.557616390363868675e+00
3.147000000000000242e+00 -1.557401072542406117e+00
3.148000000000000131e+00 -1.557185777756049827e+00
3.149000000000000465e+00 -1.556970505991922549e+00
3.150000000000000355e+00 -1.556755257237159462e+00
3.151000000000000245e+00 -1.556540031478898856e+00
3.152000000000000135e+00 -1.556324828704288787e+00
3.153000000000000469e+00 -1.556109648900480424e+00
3.154000000000000359e+00 -1.555894492054633371e+00
3.155000000000000249e+00 -1.555679358153917891e+00
3.156000000000000139e+00 -1.555464247185507132e+00
3.157000000000000473e+00 -1.555249159136584236e+00
3.158000000000000362e+00 -1.555034093994336120e+00
3.159000000000000252e+00 -1.554819051745959246e+00
3.160000000000000142e+00 -1.554604032378653189e+00
3.161000000000000476e+00 -1.554389035879631953e+00
3.162000000000000366e+00 -1.554174062236108211e+00
3.163000000000000256e+00 -1.553959111435305962e+00
3.164000000000000146e+00 -1.553744183464456086e+00
3.165000000000000480e+00 -1.553529278310795458e+00
3.166000000000000369e+00 -1.553314395961568728e+00
3.167000000000000259e+00 -1.553099536404027203e+00
3.168000000000000149e+00 -1.552884699625427745e+00
3.169000000000000039e+00 -1.552669885613036538e+00
3.170000000000000373e+00 -1.552455094354121989e+00
3.171000000000000263e+00 -1.552240325835966273e+00
3.172000000000000153e+00 -1.552025580045852005e+00
3.173000000000000043e+00 -1.551810856971070685e+00
3.174000000000000377e+00 -1.551596156598924692e+00
3.175000000000000266e+00 -1.551381478916716627e+00
3.176000000000000156e+00 -1.551166823911760639e+00
3.177000000000000046e+00 -1.550952191571373762e+00
3.178000000000000380e+00 -1.550737581882886351e+00
3.179000000000000270e+00 -1.550522994833630985e+00
3.180000000000000160e+00 -1.550308430410946015e+00
3.181000000000000050e+00 -1.550093888602177783e+00
3.182000000000000384e+00 -1.549879369394680184e+00
3.183000000000000274e+00 -1.549664872775812663e+00
3.184000000000000163e+00 -1.549450398732945544e+00
3.185000000000000053e+00 -1.549235947253449597e+00
3.186000000000000387e+00 -1.549021518324705360e+00
3.187000000000000277e+00 -1.548807111934101810e+00
3.188000000000000167e+00 -1.548592728069032365e+00
3.189000000000000057e+00 -1.548378366716897325e+00
3.190000000000000391e+00 -1.548164027865105652e+00
3.191000000000000281e+00 -1.547949711501068748e+00
3.192000000000000171e+00 -1.547735417612209563e+00
3.193000000000000060e+00 -1.547521146185954155e+00
3.194000000000000394e+00 -1.547306897209738352e+00
3.195000000000000284e+00 -1.547092670671001091e+00
3.196000000000000174e+00 -1.546878466557192189e+00
3.197000000000000064e+00 -1.546664284855765681e+00
3.198000000000000398e+00 -1.546450125554182486e+00
3.199000000000000288e+00 -1.546235988639909520e+00
3.200000000000000178e+00 -1.546021874100422355e+00
3.201000000000000068e+00 -1.545807781923199009e+00
3.202000000000000401e+00 -1.545593712095730599e+00
3.203000000000000291e+00 -1.545379664605507575e+00
3.204000000000000181e+00 -1.545165639440033711e+00
3.205000000000000071e+00 -1.544951636586815447e+00
3.206000000000000405e+00 -1.544737656033366546e+00
3.207000000000000295e+00 -1.544523697767208326e+00
3.208000000000000185e+00 -1.544309761775867651e+00
3.209000000000000075e+00 -1.544095848046876940e+00
3.210000000000000409e+00 -1.543881956567775271e+00
3.211000000000000298e+00 -1.543668087326112826e+00
3.212000000000000188e+00 -1.543454240309442005e+00
3.213000000000000078e+00 -1.543240415505321650e+00
3.214000000000000412e+00 -1.543026612901319261e+00
3.215000000000000302e+00 -1.542812832485008334e+00
3.216000000000000192e+00 -1.542599074243965251e+00
3.217000000000000082e+00 -1.542385338165780606e+00
3.218000000000000416e+00 -1.542171624238044991e+00
3.219000000000000306e+00 -1.541957932448354551e+00
3.220000000000000195e+00 -1.541744262784320751e+00
3.221000000000000085e+00 -1.541530615233549950e+00
3.222000000000000419e+00 -1.541316989783664271e+00
3.223000000000000309e+00 -1.541103386422288057e+00
3.224000000000000199e+00 -1.540889805137049207e+00
3.225000000000000089e+00 -1.540676245915590270e+00
3.226000000000000423e+00 -1.540462708745552911e+00
3.227000000000000313e+00 -1.540249193614587675e+00
3.228000000000000203e+00 -1.540035700510352656e+00
3.229000000000000092e+00 -1.539822229420514832e+00
3.230000000000000426e+00 -1.539608780332739402e+00
3.231000000000000316e+00 -1.539395353234703334e+00
3.232000000000000206e+00 -1.539181948114092036e+00
3.233000000000000096e+00 -1.538968564958592244e+00
3.234000000000000430e+00 -1.538755203755900691e+00
3.235000000000000320e+00 -1.538541864493719658e+00
3.236000000000000210e+00 -1.538328547159756976e+00
3.237000000000000099e+00 -1.538115251741727807e+00
3.238000000000000433e+00 -1.537901978227353306e+00
3.239000000000000323e+00 -1.537688726604360845e+00
3.240000000000000213e+00 -1.537475496860484236e+00
3.241000000000000103e+00 -1.537262288983462399e+00
3.242000000000000437e+00 -1.537049102961043578e+00
3.243000000000000327e+00 -1.536835938780978461e+00
3.244000000000000217e+00 -1.536622796431028837e+00
3.245000000000000107e+00 -1.536409675898958271e+00
3.246000000000000441e+00 -1.536196577172537880e+00
3.247000000000000330e+00 -1.535983500239546995e+00
3.248000000000000220e+00 -1.535770445087770941e+00
3.249000000000000110e+00 -1.535557411704999486e+00
3.250000000000000444e+00 -1.535344400079029059e+00
3.251000000000000334e+00 -1.535131410197661639e+00
3.252000000000000224e+00 -1.534918442048710530e+00
3.253000000000000114e+00 -1.534705495619987925e+00
3.254000000000000448e+00 -1.534492570899315789e+00
3.255000000000000338e+00 -1.534279667874522746e+00
3.256000000000000227e+00 -1.534066786533444526e+00
3.257000000000000117e+00 -1.533853926863919304e+00
3.258000000000000451e+00 -1.533641088853792800e+00
3.259000000000000341e+00 -1.533428272490922284e+00
3.260000000000000231e+00 -1.533215477763164580e+00
3.261000000000000121e+00 -1.533002704658386062e+00
3.262000000000000455e+00 -1.532789953164457764e+00
3.263000000000000345e+00 -1.532577223269256717e+00
3.264000000000000234e+00 -1.532364514960667723e+00
3.265000000000000124e+00 -1.532151828226580470e+00
3.266000000000000458e+00 -1.531939163054890640e+00
3.267000000000000348e+00 -1.531726519433501910e+00
3.268000000000000238e+00 -1.531513897350321285e+00
3.269000000000000128e+00 -1.531301296793263100e+00
3.270000000000000462e+00 -1.531088717750248795e+00
3.271000000000000352e+00 -1.530876160209206471e+00
3.272000000000000242e+00 -1.530663624158068670e+00
3.273000000000000131e+00 -1.530451109584774372e+00
3.274000000000000465e+00 -1.530238616477269442e+00
3.275000000000000355e+00 -1.530026144823504186e+00
3.276000000000000245e+00 -1.529813694611434016e+00
3.277000000000000135e+00 -1.529601265829025669e+00
3.278000000000000469e+00 -1.529388858464249434e+00
3.279000000000000359e+00 -1.529176472505078266e+00
3.280000000000000249e+00 -1.528964107939495776e+00
3.281000000000000139e+00 -1.528751764755487796e+00
3.282000000000000473e+00 -1.528539442941051041e+00
3.283000000000000362e+00 -1.528327142484182666e+00
3.284000000000000252e+00 -1.528114863372890708e+00
3.285000000000000142e+00 -1.527902605595185426e+00
3.286000000000000476e+00 -1.527690369139081294e+00
3.287000000000000366e+00 -1.527478153992610554e+00
3.288000000000000256e+00 -1.527265960143796342e+00
3.289000000000000146e+00 -1.527053787580678001e+00
3.290000000000000480e+00 -1.526841636291296211e+00
3.291000000000000369e+00 -1.526629506263699865e+00
3.292000000000000259e+00 -1.526417397485940963e+00
3.293000000000000149e+00 -1.526205309946080391e+00
3.294000000000000483e+00 -1.525993243632187246e+00
3.295000000000000373e+00 -1.525781198532327076e+00
3.296000000000000263e+00 -1.525569174634580083e+00
3.297000000000000153e+00 -1.525357171927031130e+00
3.298000000000000487e+00 -1.525145190397769079e+00
3.299000000000000377e+00 -1.524933230034890119e+00
3.300000000000000266e+00 -1.524721290826494879e+00
3.301000000000000156e+00 -1.524509372760689985e+00
3.302000000000000490e+00 -1.524297475825588943e+00
3.303000000000000380e+00 -1.524085600009313479e+00
3.304000000000000270e+00 -1.523873745299986426e+00
3.305000000000000160e+00 -1.523661911685738390e+00
3.306000000000000050e+00 -1.523450099154708637e+00
3.307000000000000384e+00 -1.523238307695039762e+00
3.308000000000000274e+00 -1.523026537294876803e+00
3.309000000000000163e+00 -1.522814787942377901e+00
3.310000000000000053e+00 -1.522603059625699862e+00
3.311000000000000387e+00 -1.522391352333012149e+00
3.312000000000000277e+00 -1.522179666052484892e+00
3.313000000000000167e+00 -1.521968000772295992e+00
3.314000000000000057e+00 -1.521756356480632455e+00
3.315000000000000391e+00 -1.521544733165680396e+00
3.316000000000000281e+00 -1.521333130815636592e+00
3.317000000000000171e+00 -1.521121549418701369e+00
3.318000000000000060e+00 -1.520909988963079273e+00
3.319000000000000394e+00 -1.520698449436985289e+00
3.320000000000000284e+00 -1.520486930828638172e+00
3.321000000000000174e+00 -1.520275433126263120e+00
3.322000000000000064e+00 -1.520063956318089327e+00
3.323000000000000398e+00 -1.519852500392354644e+00
3.324000000000000288e+00 -1.519641065337296926e+00
3.325000000000000178e+00 -1.519429651141163573e+00
3.326000000000000068e+00 -1.519218257792208870e+00
3.327000000000000401e+00 -1.519006885278693542e+00
3.328000000000000291e+00 -1.518795533588880531e+00
3.329000000000000181e+00 -1.518584202711040776e+00
3.330000000000000071e+00 -1.518372892633450766e+00
3.331000000000000405e+00 -1.518161603344389654e+00
3.332000000000000295e+00 -1.517950334832148140e+00
3.333000000000000185e+00 -1.517739087085017591e+00
3.334000000000000075e+00 -1.517527860091297143e+00
3.335000000000000409e+00 -1.517316653839291485e+00
3.336000000000000298e+00 -1.517105468317310635e+00
3.337000000000000188e+00 -1.516894303513669495e+00
3.338000000000000078e+00 -1.516683159416691185e+00
3.339000000000000412e+00 -1.516472036014704816e+00
3.340000000000000302e+00 -1.516260933296040170e+00
3.341000000000000192e+00 -1.516049851249037239e+00
3.342000000000000082e+00 -1.515838789862039793e+00
3.343000000000000416e+00 -1.515627749123396484e+00
3.344000000000000306e+00 -1.515416729021465736e+00
3.345000000000000195e+00 -1.515205729544605529e+00
3.346000000000000085e+00 -1.514994750681187163e+00
3.347000000000000419e+00 -1.514783792419579722e+00
3.348000000000000309e+00 -1.514572854748158948e+00
3.349000000000000199e+00 -1.514361937655313017e+00
3.350000000000000089e+00 -1.514151041129428110e+00
3.351000000000000423e+00 -1.513940165158901507e+00
3.352000000000000313e+00 -1.513729309732130268e+00
3.353000000000000203e+00 -1.513518474837522332e+00
3.354000000000000092e+00 -1.513307660463489190e+00
3.355000000000000426e+00 -1.513096866598448775e+00
3.356000000000000316e+00 -1.512886093230821682e+00
3.357000000000000206e+00 -1.512675340349037389e+00
3.358000000000000096e+00 -1.512464607941528483e+00
3.359000000000000430e+00 -1.512253895996734210e+00
3.360000000000000320e+00 -1.512043204503100924e+00
3.361000000000000210e+00 -1.511832533449078975e+00
3.362000000000000099e+00 -1.511621882823120933e+00
3.363000000000000433e+00 -1.511411252613691136e+00
3.364000000000000323e+00 -1.511200642809255479e+00
3.365000000000000213e+00 -1.510990053398285848e+00
3.366000000000000103e+00 -1.510779484369262127e+00
3.367000000000000437e+00 -1.510568935710665528e+00
3.368000000000000327e+00 -1.510358407410985038e+00
3.369000000000000217e+00 -1.510147899458714749e+00
3.370000000000000107e+00 -1.509937411842358301e+00
3.371000000000000441e+00 -1.509726944550416672e+00
3.372000000000000330e+00 -1.509516497571401272e+00
3.373000000000000220e+00 -1.509306070893828622e+00
3.374000000000000110e+00 -1.509095664506219903e+00
3.375000000000000444e+00 -1.508885278397102514e+00
3.376000000000000334e+00 -1.508674912555009406e+00
3.377000000000000224e+00 -1.508464566968477749e+00
3.378000000000000114e+00 -1.508254241626050485e+00
3.379000000000000448e+00 -1.508043936516276773e+00
3.380000000000000338e+00 -1.507833651627711768e+00
3.381000000000000227e+00 -1.507623386948913291e+00
3.382000000000000117e+00 -1.507413142468447154e+00
3.383000000000000451e+00 -1.507202918174882944e+00
3.384000000000000341e+00 -1.506992714056796245e+00
3.385000000000000231e+00 -1.506782530102768636e+00
3.386000000000000121e+00 -1.506572366301385912e+00
3.387000000000000455e+00 -1.506362222641241866e+00
3.388000000000000345e+00 -1.506152099110929621e+00
3.389000000000000234e+00 -1.505941995699054070e+00
3.390000000000000124e+00 -1.505731912394224770e+00
3.391000000000000458e+00 -1.505521849185052163e+00
3.392000000000000348e+00 -1.505311806060156909e+00
3.393000000000000238e+00 -1.505101783008162109e+00
3.394000000000000128e+00 -1.504891780017697966e+00
3.395000000000000462e+00 -1.504681797077397576e+00
3.396000000000000352e+00 -1.504471834175899581e+00
3.397000000000000242e+00 -1.504261891301851284e+00
3.398000000000000131e+00 -1.504051968443902210e+00
3.399000000000000465e+00 -1.503842065590708765e+00
3.400000000000000355e+00 -1.503632182730931355e+00
3.401000000000000245e+00 -1.503422319853235489e+00
3.402000000000000135e+00 -1.503212476946294451e+00
3.403000000000000469e+00 -1.503002653998783966e+00
3.404000000000000359e+00 -1.502792850999385088e+00
3.405000000000000249e+00 -1.502583067936785977e+00
3.406000000000000139e+00 -1.502373304799680342e+00
3.407000000000000473e+00 -1.502163561576764783e+00
3.408000000000000362e+00 -1.501953838256742113e+00
3.409000000000000252e+00 -1.501744134828321142e+00
3.410000000000000142e+00 -1.501534451280216009e+00
3.411000000000000476e+00 -1.501324787601144184e+00
3.412000000000000366e+00 -1.501115143779830241e+00
3.413000000000000256e+00 -1.500905519805002974e+00
3.414000000000000146e+00 -1.500695915665398061e+00
3.415000000000000480e+00 -1.500486331349753177e+00
3.416000000000000369e+00 -1.500276766846814880e+00
3.417000000000000259e+00 -1.500067222145332391e+00
3.418000000000000149e+00 -1.499857697234059151e+00
3.419000000000000483e+00 -1.499648192101759481e+00
3.420000000000000373e+00 -1.499438706737194815e+00
3.421000000000000263e+00 -1.499229241129137913e+00
3.422000000000000153e+00 -1.499019795266363309e+00
3.423000000000000487e+00 -1.498810369137655307e+00
3.424000000000000377e+00 -1.498600962731793329e+00
3.425000000000000266e+00 -1.498391576037575001e+00
3.426000000000000156e+00 -1.498182209043792845e+00
3.427000000000000490e+00 -1.497972861739248929e+00
3.428000000000000380e+00 -1.497763534112752870e+00
3.429000000000000270e+00 -1.497554226153113621e+00
3.430000000000000160e+00 -1.497344937849147462e+00
3.431000000000000494e+00 -1.497135669189676888e+00
3.432000000000000384e+00 -1.496926420163531946e+00
3.433000000000000274e+00 -1.496717190759540461e+00
3.434000000000000163e+00 -1.496507980966540696e+00
3.435000000000000497e+00 -1.496298790773378240e+00
3.436000000000000387e+00 -1.496089620168897127e+00
3.437000000000000277e+00 -1.495880469141950275e+00
3.438000000000000167e+00 -1.495671337681394597e+00
3.439000000000000501e+00 -1.495462225776094334e+00
3.440000000000000391e+00 -1.495253133414915059e+00
3.441000000000000281e+00 -1.495044060586733448e+00
3.442000000000000171e+00 -1.494835007280423511e+00
3.443000000000000060e+00 -1.494625973484865700e+00
3.444000000000000394e+00 -1.494416959188952010e+00
3.445000000000000284e+00 -1.494207964381574882e+00
3.446000000000000174e+00 -1.493998989051631643e+00
3.447000000000000064e+00 -1.493790033188024280e+00
3.448000000000000398e+00 -1.493581096779660777e+00
3.449000000000000288e+00 -1.493372179815454670e+00
3.450000000000000178e+00 -1.493163282284323934e+00
3.451000000000000068e+00 -1.492954404175190319e+00
3.452000000000000401e+00 -1.492745545476983127e+00
3.453000000000000291e+00 -1.492536706178633654e+00
3.454000000000000181e+00 -1.492327886269080084e+00
3.455000000000000071e+00 -1.492119085737266149e+00
3.456000000000000405e+00 -1.491910304572138912e+00
3.457000000000000295e+00 -1.491701542762649879e+00
3.458000000000000185e+00 -1.491492800297758992e+00
3.459000000000000075e+00 -1.491284077166424860e+00
3.460000000000000409e+00 -1.491075373357617861e+00
3.461000000000000298e+00 -1.490866688860309486e+00
3.462000000000000188e+00 -1.490658023663477438e+00
3.463000000000000078e+00 -1.490449377756103644e+00
3.464000000000000412e+00 -1.490240751127176244e+00
3.465000000000000302e+00 -1.490032143765684935e+00
3.466000000000000192e+00 -1.489823555660628962e+00
3.467000000000000082e+00 -1.489614986801009788e+00
3.468000000000000416e+00 -1.489406437175834208e+00
3.469000000000000306e+00 -1.489197906774114122e+00
3.470000000000000195e+00 -1.488989395584866093e+00
3.471000000000000085e+00 -1.488780903597111349e+00
3.472000000000000419e+00 -1.488572430799875113e+00
3.473000000000000309e+00 -1.488363977182189268e+00
3.474000000000000199e+00 -1.488155542733090364e+00
3.475000000000000089e+00 -1.487947127441619166e+00
3.476000000000000423e+00 -1.487738731296823103e+00
3.477000000000000313e+00 -1.487530354287748047e+00
3.478000000000000203e+00 -1.487321996403453195e+00
3.479000000000000092e+00 -1.487113657632998853e+00
3.480000000000000426e+00 -1.486905337965449103e+00
3.481000000000000316e+00 -1.486697037389874021e+00
3.482000000000000206e+00 -1.486488755895347902e+00
3.483000000000000096e+00 -1.486280493470952146e+00
3.484000000000000430e+00 -1.486072250105767933e+00
3.485000000000000320e+00 -1.485864025788886433e+00
3.486000000000000210e+00 -1.485655820509400149e+00
3.487000000000000099e+00 -1.485447634256409799e+00
3.488000000000000433e+00 -1.485239467019017878e+00
3.489000000000000323e+00 -1.485031318786332211e+00
3.490000000000000213e+00 -1.484823189547467726e+00
3.491000000000000103e+00 -1.484615079291539130e+00
3.492000000000000437e+00 -1.484406988007672235e+00
3.493000000000000327e+00 -1.484198915684991515e+00
3.494000000000000217e+00 -1.483990862312632331e+00
3.495000000000000107e+00 -1.483782827879728705e+00
3.496000000000000441e+00 -1.483574812375423324e+00
3.497000000000000330e+00 -1.483366815788861315e+00
3.498000000000000220e+00 -1.483158838109197131e+00
3.499000000000000110e+00 -1.482950879325582560e+00
3.500000000000000444e+00 -1.482742939427181605e+00
3.501000000000000334e+00 -1.482535018403158933e+00
3.502000000000000224e+00 -1.482327116242684095e+00
3.503000000000000114e+00 -1.482119232934929309e+00
3.504000000000000448e+00 -1.481911368469077672e+00
3.505000000000000338e+00 -1.481703522834311615e+00
3.506000000000000227e+00 -1.481495696019819341e+00
3.507000000000000117e+00 -1.481287888014796605e+00
3.508000000000000451e+00 -1.481080098808437828e+00
3.509000000000000341e+00 -1.480872328389946535e+00
3.510000000000000231e+00 -1.480664576748532246e+00
3.511000000000000121e+00 -1.480456843873406259e+00
3.512000000000000455e+00 -1.480249129753784310e+00
3.513000000000000345e+00 -1.480041434378890131e+00
3.514000000000000234e+00 -1.479833757737946343e+00
3.515000000000000124e+00 -1.479626099820187335e+00
3.516000000000000458e+00 -1.479418460614847497e+00
3.517000000000000348e+00 -1.479210840111166547e+00
3.518000000000000238e+00 -1.479003238298387091e+00
3.519000000000000128e+00 -1.478795655165760170e+00
3.520000000000000462e+00 -1.478588090702539271e+00
3.521000000000000352e+00 -1.478380544897982762e+00
3.522000000000000242e+00 -1.478173017741353235e+00
3.523000000000000131e+00 -1.477965509221919937e+00
3.524000000000000465e+00 -1.477758019328955896e+00
3.525000000000000355e+00 -1.477550548051733248e+00
3.526000000000000245e+00 -1.477343095379537674e+00
3.527000000000000135e+00 -1.477135661301654856e+00
3.528000000000000469e+00 -1.476928245807374473e+00
3.529000000000000359e+00 -1.476720848885991533e+00
3.530000000000000249e+00 -1.476513470526806371e+00
3.531000000000000139e+00 -1.476306110719122211e+00
3.532000000000000473e+00 -1.476098769452250492e+00
3.533000000000000362e+00 -1.475891446715501099e+00
3.534000000000000252e+00 -1.475684142498194129e+00
3.535000000000000142e+00 -1.475476856789652569e+00
3.536000000000000476e+00 -1.475269589579198515e+00
3.537000000000000366e+00 -1.475062340856169829e+00
3.538000000000000256e+00 -1.474855110609901043e+00
3.539000000000000146e+00 -1.474647898829730464e+00
3.540000000000000480e+00 -1.474440705505003502e+00
3.541000000000000369e+00 -1.474233530625072230e+00
3.542000000000000259e+00 -1.474026374179288501e+00
3.543000000000000149e+00 -1.473819236157013046e+00
3.544000000000000483e+00 -1.473612116547606155e+00
3.545000000000000373e+00 -1.473405015340435664e+00
3.546000000000000263e+00 -1.473197932524876075e+00
3.547000000000000153e+00 -1.472990868090301220e+00
3.548000000000000487e+00 -1.472783822026094480e+00
3.549000000000000377e+00 -1.472576794321639460e+00
3.550000000000000266e+00 -1.472369784966326201e+00
3.551000000000000156e+00 -1.472162793949550075e+00
3.552000000000000490e+00 -1.471955821260708674e+00
3.553000000000000380e+00 -1.471748866889208029e+00
3.554000000000000270e+00 -1.471541930824454836e+00
3.555000000000000160e+00 -1.471335013055860452e+00
3.556000000000000494e+00 -1.471128113572840457e+00
3.557000000000000384e+00 -1.470921232364815090e+00
3.558000000000000274e+00 -1.470714369421213918e+00
3.559000000000000163e+00 -1.470507524731464066e+00
3.560000000000000497e+00 -1.470300698284999541e+00
3.561000000000000387e+00 -1.470093890071257015e+00
3.562000000000000277e+00 -1.469887100079685816e+00
3.563000000000000167e+00 -1.469680328299729277e+00
3.564000000000000501e+00 -1.469473574720838505e+00
3.565000000000000391e+00 -1.469266839332473040e+00
3.566000000000000281e+00 -1.469060122124091983e+00
3.567000000000000171e+00 -1.468853423085157983e+00
3.568000000000000504e+00 -1.468646742205140576e+00
3.569000000000000394e+00 -1.468440079473517956e+00
3.570000000000000284e+00 -1.468233434879765875e+00
3.571000000000000174e+00 -1.468026808413367412e+00
3.572000000000000508e+00 -1.467820200063805425e+00
3.573000000000000398e+00 -1.467613609820573428e+00
3.574000000000000288e+00 -1.467407037673168713e+00
3.575000000000000178e+00 -1.467200483611090789e+00
3.576000000000000512e+00 -1.466993947623843164e+00
3.577000000000000401e+00 -1.466787429700933565e+00
3.578000000000000291e+00 -1.466580929831874824e+00
3.579000000000000181e+00 -1.466374448006186659e+00
3.580000000000000071e+00 -1.466167984213386344e+00
3.581000000000000405e+00 -1.465961538443005141e+00
3.582000000000000295e+00 -1.465755110684568319e+00
3.583000000000000185e+00 -1.465548700927612025e+00
3.584000000000000075e+00 -1.465342309161675294e+00
3.585000000000000409e+00 -1.465135935376302267e+00
3.586000000000000298e+00 -1.464929579561035533e+00
3.587000000000000188e+00 -1.464723241705432111e+00
3.588000000000000078e+00 -1.464516921799044358e+00
3.589000000000000412e+00 -1.464310619831431737e+00
3.590000000000000302e+00 -1.464104335792161482e+00
3.591000000000000192e+00 -1.463898069670800606e+00
3.592000000000000082e+00 -1.463691821456922559e+00
3.593000000000000416e+00 -1.463485591140104125e+00
3.594000000000000306e+00 -1.463279378709926526e+00
3.595000000000000195e+00 -1.463073184155974760e+00
3.596000000000000085e+00 -1.462867007467838709e+00
3.597000000000000419e+00 -1.462660848635113364e+00
3.598000000000000309e+00 -1.462454707647396823e+00
3.599000000000000199e+00 -1.462248584494291848e+00
3.600000000000000089e+00 -1.462042479165405195e+00
3.601000000000000423e+00 -1.461836391650347400e+00
3.602000000000000313e+00 -1.461630321938732768e+00
3.603000000000000203e+00 -1.461424270020180938e+00
3.604000000000000092e+00 -1.461218235884315764e+00
3.605000000000000426e+00 -1.461012219520765099e+00
3.606000000000000316e+00 -1.460806220919159903e+00
3.607000000000000206e+00 -1.460600240069138689e+00
3.608000000000000096e+00 -1.460394276960339743e+00
3.609000000000000430e+00 -1.460188331582409571e+00
3.610000000000000320e+00 -1.459982403924996897e+00
3.611000000000000210e+00 -1.459776493977750000e+00
3.612000000000000099e+00 -1.459570601730329820e+00
3.613000000000000433e+00 -1.459364727172395071e+00
3.614000000000000323e+00 -1.459158870293612464e+00
3.615000000000000213e+00 -1.458953031083652041e+00
3.616000000000000103e+00 -1.458747209532185840e+00
3.617000000000000437e+00 -1.458541405628892340e+00
3.618000000000000327e+00 -1.458335619363451130e+00
3.619000000000000217e+00 -1.458129850725552012e+00
3.620000000000000107e+00 -1.457924099704883680e+00
3.621000000000000441e+00 -1.457718366291140599e+00
3.622000000000000330e+00 -1.457512650474019678e+00
3.623000000000000220e+00 -1.457306952243223375e+00
3.624000000000000110e+00 -1.457101271588460367e+00
3.625000000000000444e+00 -1.456895608499439332e+00
3.626000000000000334e+00 -1.456689962965875829e+00
3.627000000000000224e+00 -1.456484334977487638e+00
3.628000000000000114e+00 -1.456278724523998314e+00
3.629000000000000448e+00 -1.456073131595132963e+00
3.630000000000000338e+00 -1.455867556180626465e+00
3.631000000000000227e+00 -1.455661998270210811e+00
3.632000000000000117e+00 -1.455456457853626207e+00
3.633000000000000451e+00 -1.455250934920617745e+00
3.634000000000000341e+00 -1.455045429460928297e+00
3.635000000000000231e+00 -1.454839941464312503e+00
3.636000000000000121e+00 -1.454634470920525668e+00
3.637000000000000455e+00 -1.454429017819325987e+00
3.638000000000000345e+00 -1.454223582150475869e+00
3.639000000000000234e+00 -1.454018163903743943e+00
3.640000000000000124e+00 -1.453812763068902392e+00
3.641000000000000458e+00 -1.453607379635728059e+00
3.642000000000000348e+00 -1.453402013593996900e+00
3.643000000000000238e+00 -1.453196664933495974e+00
3.644000000000000128e+00 -1.452991333644010563e+00
3.645000000000000462e+00 -1.452786019715334165e+00
3.646000000000000352e+00 -1.452580723137260277e+00
3.647000000000000242e+00 -1.452375443899590834e+00
3.648000000000000131e+00 -1.452170181992127107e+00
3.649000000000000465e+00 -1.451964937404678802e+00
3.650000000000000355e+00 -1.451759710127054515e+00
3.651000000000000245e+00 -1.451554500149073279e+00
3.652000000000000135e+00 -1.451349307460552351e+00
3.653000000000000469e+00 -1.451144132051316760e+00
3.654000000000000359e+00 -1.450938973911194418e+00
3.655000000000000249e+00 -1.450733833030017239e+00
3.656000000000000139e+00 -1.450528709397616467e+00
3.657000000000000473e+00 -1.450323603003833783e+00
3.658000000000000362e+00 -1.450118513838511980e+00
3.659000000000000252e+00 -1.449913441891500510e+00
3.660000000000000142e+00 -1.449708387152648825e+00
3.661000000000000476e+00 -1.449503349611812597e+00
3.662000000000000366e+00 -1.449298329258851270e+00
3.663000000000000256e+00 -1.449093326083626510e+00
3.664000000000000146e+00 -1.448888340076003534e+00
3.665000000000000480e+00 -1.448683371225857996e+00
3.666000000000000369e+00 -1.448478419523062000e+00
3.667000000000000259e+00 -1.448273484957492530e+00
3.668000000000000149e+00 -1.448068567519034788e+00
3.669000000000000483e+00 -1.447863667197573534e+00
3.670000000000000373e+00 -1.447658783982999520e+00
3.671000000000000263e+00 -1.447453917865208384e+00
3.672000000000000153e+00 -1.447249068834097541e+00
3.673000000000000487e+00 -1.447044236879566848e+00
3.674000000000000377e+00 -1.446839421991525265e+00
3.675000000000000266e+00 -1.446634624159882421e+00
3.676000000000000156e+00 -1.446429843374548163e+00
3.677000000000000490e+00 -1.446225079625443444e+00
3.678000000000000380e+00 -1.446020332902486771e+00
3.679000000000000270e+00 -1.445815603195606203e+00
3.680000000000000160e+00 -1.445610890494728240e+00
3.681000000000000494e+00 -1.445406194789788934e+00
3.682000000000000384e+00 -1.445201516070724335e+00
3.683000000000000274e+00 -1.444996854327474267e+00
3.684000000000000163e+00 -1.444792209549981665e+00
3.685000000000000497e+00 -1.444587581728195236e+00
3.686000000000000387e+00 -1.444382970852067460e+00
3.687000000000000277e+00 -1.444178376911555484e+00
3.688000000000000167e+00 -1.443973799896616672e+00
3.689000000000000501e+00 -1.443769239797216386e+00
3.690000000000000391e+00 -1.443564696603320874e+00
3.691000000000000281e+00 -1.443360170304903711e+00
3.692000000000000171e+00 -1.443155660891935144e+00
3.693000000000000504e+00 -1.442951168354398295e+00
3.694000000000000394e+00 -1.442746692682274068e+00
3.695000000000000284e+00 -1.442542233865548695e+00
3.696000000000000174e+00 -1.442337791894211962e+00
3.697000000000000508e+00 -1.442133366758258095e+00
3.698000000000000398e+00 -1.441928958447683096e+00
3.699000000000000288e+00 -1.441724566952489850e+00
3.700000000000000178e+00 -1.441520192262683242e+00
3.701000000000000512e+00 -1.441315834368272597e+00
3.702000000000000401e+00 -1.441111493259271237e+00
3.703000000000000291e+00 -1.440907168925694259e+00
3.704000000000000181e+00 -1.440702861357562758e+00
3.705000000000000515e+00 -1.440498570544899382e+00
3.706000000000000405e+00 -1.440294296477730773e+00
3.707000000000000295e+00 -1.440090039146092682e+00
3.708000000000000185e+00 -1.439885798540015305e+00
3.709000000000000519e+00 -1.439681574649541052e+00
3.710000000000000409e+00 -1.439477367464709667e+00
3.711000000000000298e+00 -1.439273176975569557e+00
3.712000000000000188e+00 -1.439069003172169126e+00
3.713000000000000522e+00 -1.438864846044564771e+00
3.714000000000000412e+00 -1.438660705582811339e+00
3.715000000000000302e+00 -1.438456581776970999e+00
3.716000000000000192e+00 -1.438252474617107923e+00
3.717000000000000526e+00 -1.438048384093291387e+00
3.718000000000000416e+00 -1.437844310195591113e+00
3.719000000000000306e+00 -1.437640252914085259e+00
3.720000000000000195e+00 -1.437436212238854205e+00
3.721000000000000085e+00 -1.437232188159979218e+00
3.722000000000000419e+00 -1.437028180667548005e+00
3.723000000000000309e+00 -1.436824189751651382e+00
3.724000000000000199e+00 -1.436620215402383272e+00
3.725000000000000089e+00 -1.436416257609841152e+00
3.726000000000000423e+00 -1.436212316364126718e+00
3.727000000000000313e+00 -1.436008391655344330e+00
3.728000000000000203e+00 -1.435804483473604121e+00
3.729000000000000092e+00 -1.435600591809019111e+00
3.730000000000000426e+00 -1.435396716651703208e+00
3.731000000000000316e+00 -1.435192857991778537e+00
3.732000000000000206e+00 -1.434989015819366109e+00
3.733000000000000096e+00 -1.434785190124594711e+00
3.734000000000000430e+00 -1.434581380897594016e+00
3.735000000000000320e+00 -1.434377588128497916e+00
3.736000000000000210e+00 -1.434173811807445853e+00
3.737000000000000099e+00 -1.433970051924577938e+00
3.738000000000000433e+00 -1.433766308470039830e+00
3.739000000000000323e+00 -1.433562581433980299e+00
3.740000000000000213e+00 -1.433358870806551000e+00
3.741000000000000103e+00 -1.433155176577907364e+00
3.742000000000000437e+00 -1.432951498738211482e+00
3.743000000000000327e+00 -1.432747837277622782e+00
3.744000000000000217e+00 -1.432544192186309351e+00
3.745000000000000107e+00 -1.432340563454441051e+00
3.746000000000000441e+00 -1.432136951072193520e+00
3.747000000000000330e+00 -1.431933355029740618e+00
3.748000000000000220e+00 -1.431729775317265529e+00
3.749000000000000110e+00 -1.431526211924951664e+00
3.750000000000000444e+00 -1.431322664842987979e+00
3.751000000000000334e+00 -1.431119134061566101e+00
3.752000000000000224e+00 -1.430915619570880093e+00
3.753000000000000114e+00 -1.430712121361129352e+00
3.754000000000000448e+00 -1.430508639422516604e+00
3.755000000000000338e+00 -1.430305173745245462e+00
3.756000000000000227e+00 -1.430101724319526424e+00
3.757000000000000117e+00 -1.429898291135572652e+00
3.758000000000000451e+00 -1.429694874183599529e+00
3.759000000000000341e+00 -1.429491473453827100e+00
3.760000000000000231e+00 -1.429288088936478518e+00
3.761000000000000121e+00 -1.429084720621781379e+00
3.762000000000000455e+00 -1.428881368499965276e+00
3.763000000000000345e+00 -1.428678032561264466e+00
3.764000000000000234e+00 -1.428474712795916979e+00
3.765000000000000124e+00 -1.428271409194161512e+00
3.766000000000000458e+00 -1.428068121746242758e+00
3.767000000000000348e+00 -1.427864850442410294e+00
3.768000000000000238e+00 -1.427661595272914807e+00
3.769000000000000128e+00 -1.427458356228010761e+00
3.770000000000000462e+00 -1.427255133297955725e+00
3.771000000000000352e+00 -1.427051926473012600e+00
3.772000000000000242e+00 -1.426848735743446062e+00
3.773000000000000131e+00 -1.426645561099523896e+00
3.774000000000000465e+00 -1.426442402531519438e+00
3.775000000000000355e+00 -1.426239260029707578e+00
3.776000000000000245e+00 -1.426036133584368537e+00
3.777000000000000135e+00 -1.425833023185782089e+00
3.778000000000000469e+00 -1.425629928824236670e+00
3.779000000000000359e+00 -1.425426850490020714e+00
3.780000000000000249e+00 -1.425223788173426209e+00
3.781000000000000139e+00 -1.425020741864750473e+00
3.782000000000000473e+00 -1.424817711554293709e+00
3.783000000000000362e+00 -1.424614697232356564e+00
3.784000000000000252e+00 -1.424411698889247457e+00
3.785000000000000142e+00 -1.424208716515275031e+00
3.786000000000000476e+00 -1.424005750100753920e+00
3.787000000000000366e+00 -1.423802799635998761e+00
3.788000000000000256e+00 -1.423599865111331741e+00
3.789000000000000146e+00 -1.423396946517076378e+00
3.790000000000000480e+00 -1.423194043843557743e+00
3.791000000000000369e+00 -1.422991157081107794e+00
3.792000000000000259e+00 -1.422788286220059373e+00
3.793000000000000149e+00 -1.422585431250749322e+00
3.794000000000000483e+00 -1.422382592163518256e+00
3.795000000000000373e+00 -1.422179768948710343e+00
3.796000000000000263e+00 -1.421976961596671751e+00
3.797000000000000153e+00 -1.421774170097754197e+00
3.798000000000000487e+00 -1.421571394442310732e+00
3.799000000000000377e+00 -1.421368634620700622e+00
3.800000000000000266e+00 -1.421165890623282024e+00
3.801000000000000156e+00 -1.420963162440419314e+00
3.802000000000000490e+00 -1.420760450062481084e+00
3.803000000000000380e+00 -1.420557753479837260e+00
3.804000000000000270e+00 -1.420355072682861319e+00
3.805000000000000160e+00 -1.420152407661930738e+00
3.806000000000000494e+00 -1.419949758407428542e+00
3.807000000000000384e+00 -1.419747124909736868e+00
3.808000000000000274e+00 -1.419544507159241631e+00
3.809000000000000163e+00 -1.419341905146334515e+00
3.810000000000000497e+00 -1.419139318861409205e+00
3.811000000000000387e+00 -1.418936748294864492e+00
3.812000000000000277e+00 -1.418734193437099611e+00
3.813000000000000167e+00 -1.418531654278518461e+00
3.814000000000000501e+00 -1.418329130809528049e+00
3.815000000000000391e+00 -1.418126623020540267e+00
3.816000000000000281e+00 -1.417924130901968338e+00
3.817000000000000171e+00 -1.417721654444228374e+00
3.818000000000000504e+00 -1.417519193637741592e+00
3.819000000000000394e+00 -1.417316748472930987e+00
3.820000000000000284e+00 -1.417114318940224438e+00
3.821000000000000174e+00 -1.416911905030051155e+00
3.822000000000000508e+00 -1.416709506732845680e+00
3.823000000000000398e+00 -1.416507124039043664e+00
3.824000000000000288e+00 -1.416304756939086751e+00
3.825000000000000178e+00 -1.416102405423416588e+00
3.826000000000000512e+00 -1.415900069482481483e+00
3.827000000000000401e+00 -1.415697749106728853e+00
3.828000000000000291e+00 -1.415495444286613669e+00
3.829000000000000181e+00 -1.415293155012591342e+00
3.830000000000000515e+00 -1.415090881275121282e+00
3.831000000000000405e+00 -1.414888623064666673e+00
3.832000000000000295e+00 -1.414686380371692254e+00
3.833000000000000185e+00 -1.414484153186668758e+00
3.834000000000000519e+00 -1.414281941500068251e+00
3.835000000000000409e+00 -1.414079745302367019e+00
3.836000000000000298e+00 -1.413877564584042235e+00
3.837000000000000188e+00 -1.413675399335577287e+00
3.838000000000000522e+00 -1.413473249547458233e+00
3.839000000000000412e+00 -1.413271115210170681e+00
3.840000000000000302e+00 -1.413068996314208903e+00
3.841000000000000192e+00 -1.412866892850067391e+00
3.842000000000000526e+00 -1.412664804808243302e+00
3.843000000000000416e+00 -1.412462732179239344e+00
3.844000000000000306e+00 -1.412260674953558892e+00
3.845000000000000195e+00 -1.412058633121710871e+00
3.846000000000000529e+00 -1.411856606674204428e+00
3.847000000000000419e+00 -1.411654595601555817e+00
3.848000000000000309e+00 -1.411452599894279292e+00
3.849000000000000199e+00 -1.411250619542897544e+00
3.850000000000000533e+00 -1.411048654537933267e+00
3.851000000000000423e+00 -1.410846704869913815e+00
3.852000000000000313e+00 -1.410644770529368319e+00
3.853000000000000203e+00 -1.410442851506830575e+00
3.854000000000000536e+00 -1.410240947792836153e+00
3.855000000000000426e+00 -1.410039059377924842e+00
3.856000000000000316e+00 -1.409837186252639318e+00
3.857000000000000206e+00 -1.409635328407523813e+00
3.858000000000000096e+00 -1.409433485833128774e+00
3.859000000000000430e+00 -1.409231658520003982e+00
3.860000000000000320e+00 -1.409029846458706769e+00
3.861000000000000210e+00 -1.408828049639794910e+00
3.862000000000000099e+00 -1.408626268053828845e+00
3.863000000000000433e+00 -1.408424501691372122e+00
3.864000000000000323e+00 -1.408222750542994950e+00
3.865000000000000213e+00 -1.408021014599265541e+00
3.866000000000000103e+00 -1.407819293850758324e+00
3.867000000000000437e+00 -1.407617588288050392e+00
3.868000000000000327e+00 -1.407415897901721058e+00
3.869000000000000217e+00 -1.407214222682353855e+00
3.870000000000000107e+00 -1.407012562620534313e+00
3.871000000000000441e+00 -1.406810917706853514e+00
3.872000000000000330e+00 -1.406609287931902319e+00
3.873000000000000220e+00 -1.406407673286276028e+00
3.874000000000000110e+00 -1.406206073760573050e+00
3.875000000000000444e+00 -1.406004489345394459e+00
3.876000000000000334e+00 -1.405802920031346659e+00
3.877000000000000224e+00 -1.405601365809034942e+00
3.878000000000000114e+00 -1.405399826669071706e+00
3.879000000000000448e+00 -1.405198302602070903e+00
3.880000000000000338e+00 -1.404996793598647153e+00
3.881000000000000227e+00 -1.404795299649423734e+00
3.882000000000000117e+00 -1.404593820745021038e+00
3.883000000000000451e+00 -1.404392356876066783e+00
3.884000000000000341e+00 -1.404190908033188467e+00
3.885000000000000231e+00 -1.403989474207019583e+00
3.886000000000000121e+00 -1.403788055388193845e+00
3.887000000000000455e+00 -1.403586651567350740e+00
3.888000000000000345e+00 -1.403385262735130201e+00
3.889000000000000234e+00 -1.403183888882177488e+00
3.890000000000000124e+00 -1.402982529999139416e+00
3.891000000000000458e+00 -1.402781186076665021e+00
3.892000000000000348e+00 -1.402579857105409111e+00
3.893000000000000238e+00 -1.402378543076028716e+00
3.894000000000000128e+00 -1.402177243979180865e+00
3.895000000000000462e+00 -1.401975959805529914e+00
3.896000000000000352e+00 -1.401774690545739110e+00
3.897000000000000242e+00 -1.401573436190477695e+00
3.898000000000000131e+00 -1.401372196730416908e+00
3.899000000000000465e+00 -1.401170972156231764e+00
3.900000000000000355e+00 -1.400969762458598389e+00
3.901000000000000245e+00 -1.400768567628198014e+00
3.902000000000000135e+00 -1.400567387655712093e+00
3.903000000000000469e+00 -1.400366222531828742e+00
3.904000000000000359e+00 -1.400165072247236964e+00
3.905000000000000249e+00 -1.399963936792628427e+00
3.906000000000000139e+00 -1.399762816158698353e+00
3.907000000000000473e+00 -1.399561710336144627e+00
3.908000000000000362e+00 -1.399360619315668242e+00
3.909000000000000252e+00 -1.399159543087972413e+00
3.910000000000000142e+00 -1.398958481643764573e+00
3.911000000000000476e+00 -1.398757434973755265e+00
3.912000000000000366e+00 -1.398556403068657472e+00
3.913000000000000256e+00 -1.398355385919185290e+00
3.914000000000000146e+00 -1.398154383516058585e+00
3.915000000000000480e+00 -1.397953395849999003e+00
3.916000000000000369e+00 -1.397752422911730408e+00
3.917000000000000259e+00 -1.397551464691980883e+00
3.918000000000000149e+00 -1.397350521181480953e+00
3.919000000000000483e+00 -1.397149592370964477e+00
3.920000000000000373e+00 -1.396948678251165088e+00
3.921000000000000263e+00 -1.396747778812823526e+00
3.922000000000000153e+00 -1.396546894046683196e+00
3.923000000000000487e+00 -1.396346023943487502e+00
3.924000000000000377e+00 -1.396145168493984734e+00
3.925000000000000266e+00 -1.395944327688924957e+00
3.926000000000000156e+00 -1.395743501519062901e+00
3.927000000000000490e+00 -1.395542689975154627e+00
3.928000000000000380e+00 -1.395341893047960191e+00
3.929000000000000270e+00 -1.395141110728239875e+00
3.930000000000000160e+00 -1.394940343006761063e+00
3.931000000000000494e+00 -1.394739589874291363e+00
3.932000000000000384e+00 -1.394538851321600381e+00
3.933000000000000274e+00 -1.394338127339463274e+00
3.934000000000000163e+00 -1.394137417918658084e+00
3.935000000000000497e+00 -1.393936723049961302e+00
3.936000000000000387e+00 -1.393736042724157187e+00
3.937000000000000277e+00 -1.393535376932031111e+00
3.938000000000000167e+00 -1.393334725664369333e+00
3.939000000000000501e+00 -1.393134088911964774e+00
3.940000000000000391e+00 -1.392933466665610798e+00
3.941000000000000281e+00 -1.392732858916103655e+00
3.942000000000000171e+00 -1.392532265654242707e+00
3.943000000000000504e+00 -1.392331686870831975e+00
3.944000000000000394e+00 -1.392131122556675704e+00
3.945000000000000284e+00 -1.391930572702580804e+00
3.946000000000000174e+00 -1.391730037299358624e+00
3.947000000000000508e+00 -1.391529516337822514e+00
3.948000000000000398e+00 -1.391329009808790040e+00
3.949000000000000288e+00 -1.391128517703080325e+00
3.950000000000000178e+00 -1.390928040011514932e+00
3.951000000000000512e+00 -1.390727576724919867e+00
3.952000000000000401e+00 -1.390527127834121801e+00
3.953000000000000291e+00 -1.390326693329950736e+00
3.954000000000000181e+00 -1.390126273203240892e+00
3.955000000000000515e+00 -1.389925867444827823e+00
3.956000000000000405e+00 -1.389725476045550856e+00
3.957000000000000295e+00 -1.389525098996253094e+00
3.958000000000000185e+00 -1.389324736287776751e+00
3.959000000000000519e+00 -1.389124387910969816e+00
3.960000000000000409e+00 -1.388924053856682272e+00
3.961000000000000298e+00 -1.388723734115766328e+00
3.962000000000000188e+00 -1.388523428679078631e+00
3.963000000000000522e+00 -1.388323137537478269e+00
3.964000000000000412e+00 -1.388122860681825443e+00
3.965000000000000302e+00 -1.387922598102983907e+00
3.966000000000000192e+00 -1.387722349791820298e+00
3.967000000000000526e+00 -1.387522115739204809e+00
3.968000000000000416e+00 -1.387321895936008520e+00
3.969000000000000306e+00 -1.387121690373106730e+00
3.970000000000000195e+00 -1.386921499041377848e+00
3.971000000000000529e+00 -1.386721321931701612e+00
3.972000000000000419e+00 -1.386521159034960871e+00
3.973000000000000309e+00 -1.386321010342042248e+00
3.974000000000000199e+00 -1.386120875843833700e+00
3.975000000000000533e+00 -1.385920755531227400e+00
3.976000000000000423e+00 -1.385720649395116411e+00
3.977000000000000313e+00 -1.385520557426399124e+00
3.978000000000000203e+00 -1.385320479615973266e+00
3.979000000000000536e+00 -1.385120415954741890e+00
3.980000000000000426e+00 -1.384920366433609606e+00
3.981000000000000316e+00 -1.384720331043484798e+00
3.982000000000000206e+00 -1.384520309775276292e+00
3.983000000000000540e+00 -1.384320302619899135e+00
3.984000000000000430e+00 -1.384120309568268148e+00
3.985000000000000320e+00 -1.383920330611301708e+00
3.986000000000000210e+00 -1.383720365739921299e+00
3.987000000000000544e+00 -1.383520414945050403e+00
3.988000000000000433e+00 -1.383320478217615834e+00
3.989000000000000323e+00 -1.383120555548547070e+00
3.990000000000000213e+00 -1.382920646928775366e+00
3.991000000000000547e+00 -1.382720752349236415e+00
3.992000000000000437e+00 -1.382520871800865692e+00
3.993000000000000327e+00 -1.382321005274605552e+00
3.994000000000000217e+00 -1.382121152761396132e+00
3.995000000000000107e+00 -1.381921314252183119e+00
3.996000000000000441e+00 -1.381721489737915753e+00
3.997000000000000330e+00 -1.381521679209543052e+00
3.998000000000000220e+00 -1.381321882658019584e+00
3.999000000000000110e+00 -1.381122100074300141e+00
4.000000000000000000e+00 -1.380922331449344620e+00
4.001000000000000334e+00 -1.380722576774113586e+00
4.002000000000000668e+00 -1.380522836039570489e+00
4.003000000000000114e+00 -1.380323109236681445e+00
4.004000000000000448e+00 -1.380123396356416787e+00
4.004999999999999893e+00 -1.379923697389746851e+00
4.006000000000000227e+00 -1.379724012327647520e+00
4.007000000000000561e+00 -1.379524341161093570e+00
4.008000000000000007e+00 -1.379324683881065328e+00
4.009000000000000341e+00 -1.379125040478547559e+00
4.010000000000000675e+00 -1.378925410944522589e+00
4.011000000000000121e+00 -1.378725795269977850e+00
4.012000000000000455e+00 -1.378526193445904768e+00
4.012999999999999901e+00 -1.378326605463294996e+00
4.014000000000000234e+00 -1.378127031313142847e+00
4.015000000000000568e+00 -1.377927470986448411e+00
4.016000000000000014e+00 -1.377727924474211552e+00
4.017000000000000348e+00 -1.377528391767433913e+00
4.018000000000000682e+00 -1.377328872857123354e+00
4.019000000000000128e+00 -1.377129367734285514e+00
4.020000000000000462e+00 -1.376929876389933138e+00
4.020999999999999908e+00 -1.376730398815077860e+00
4.022000000000000242e+00 -1.376530935000736866e+00
4.023000000000000576e+00 -1.376331484937928673e+00
4.024000000000000021e+00 -1.376132048617675130e+00
4.025000000000000355e+00 -1.375932626030999417e+00
4.026000000000000689e+00 -1.375733217168928268e+00
4.027000000000000135e+00 -1.375533822022489305e+00
4.028000000000000469e+00 -1.375334440582714368e+00
4.028999999999999915e+00 -1.375135072840637296e+00
4.030000000000000249e+00 -1.374935718787294814e+00
4.031000000000000583e+00 -1.374736378413725868e+00
4.032000000000000028e+00 -1.374537051710971625e+00
4.033000000000000362e+00 -1.374337738670077025e+00
4.034000000000000696e+00 -1.374138439282088120e+00
4.035000000000000142e+00 -1.373939153538054736e+00
4.036000000000000476e+00 -1.373739881429028031e+00
4.036999999999999922e+00 -1.373540622946062717e+00
4.038000000000000256e+00 -1.373341378080214836e+00
4.039000000000000590e+00 -1.373142146822543985e+00
4.040000000000000036e+00 -1.372942929164111314e+00
4.041000000000000369e+00 -1.372743725095982414e+00
4.042000000000000703e+00 -1.372544534609223987e+00
4.043000000000000149e+00 -1.372345357694904289e+00
4.044000000000000483e+00 -1.372146194344097125e+00
4.044999999999999929e+00 -1.371947044547875416e+00
4.046000000000000263e+00 -1.371747908297316298e+00
4.047000000000000597e+00 -1.371548785583499130e+00
4.048000000000000043e+00 -1.371349676397506157e+00
4.049000000000000377e+00 -1.371150580730422286e+00
4.050000000000000711e+00 -1.370951498573333538e+00
4.051000000000000156e+00 -1.370752429917329485e+00
4.052000000000000490e+00 -1.370553374753501696e+00
4.052999999999999936e+00 -1.370354333072944852e+00
4.054000000000000270e+00 -1.370155304866755630e+00
4.055000000000000604e+00 -1.369956290126032927e+00
4.056000000000000050e+00 -1.369757288841878529e+00
4.057000000000000384e+00 -1.369558301005396661e+00
4.058000000000000718e+00 -1.369359326607693994e+00
4.059000000000000163e+00 -1.369160365639879862e+00
4.060000000000000497e+00 -1.368961418093067595e+00
4.060999999999999943e+00 -1.368762483958369414e+00
4.062000000000000277e+00 -1.368563563226901092e+00
4.063000000000000611e+00 -1.368364655889782400e+00
4.064000000000000057e+00 -1.368165761938135327e+00
4.065000000000000391e+00 -1.367966881363082310e+00
4.066000000000000725e+00 -1.367768014155751555e+00
4.067000000000000171e+00 -1.367569160307269494e+00
4.068000000000000504e+00 -1.367370319808769441e+00
4.068999999999999950e+00 -1.367171492651383602e+00
4.070000000000000284e+00 -1.366972678826248844e+00
4.071000000000000618e+00 -1.366773878324503366e+00
4.072000000000000064e+00 -1.366575091137287146e+00
4.073000000000000398e+00 -1.366376317255744821e+00
4.074000000000000732e+00 -1.366177556671022364e+00
4.075000000000000178e+00 -1.365978809374266412e+00
4.076000000000000512e+00 -1.365780075356628487e+00
4.076999999999999957e+00 -1.365581354609261444e+00
4.078000000000000291e+00 -1.365382647123318804e+00
4.079000000000000625e+00 -1.365183952889961416e+00
4.080000000000000071e+00 -1.364985271900346575e+00
4.081000000000000405e+00 -1.364786604145639348e+00
4.082000000000000739e+00 -1.364587949617003249e+00
4.083000000000000185e+00 -1.364389308305604454e+00
4.084000000000000519e+00 -1.364190680202614248e+00
4.084999999999999964e+00 -1.363992065299203471e+00
4.086000000000000298e+00 -1.363793463586547627e+00
4.087000000000000632e+00 -1.363594875055824218e+00
4.088000000000000078e+00 -1.363396299698211633e+00
4.089000000000000412e+00 -1.363197737504891371e+00
4.090000000000000746e+00 -1.362999188467047595e+00
4.091000000000000192e+00 -1.362800652575866023e+00
4.092000000000000526e+00 -1.362602129822535701e+00
4.092999999999999972e+00 -1.362403620198249010e+00
4.094000000000000306e+00 -1.362205123694197439e+00
4.095000000000000639e+00 -1.362006640301577365e+00
4.096000000000000085e+00 -1.361808170011586272e+00
4.097000000000000419e+00 -1.361609712815425421e+00
4.098000000000000753e+00 -1.361411268704297184e+00
4.099000000000000199e+00 -1.361212837669407261e+00
4.100000000000000533e+00 -1.361014419701961797e+00
4.100999999999999979e+00 -1.360816014793171602e+00
4.102000000000000313e+00 -1.360617622934249260e+00
4.103000000000000647e+00 -1.360419244116409354e+00
4.104000000000000092e+00 -1.360220878330867356e+00
4.105000000000000426e+00 -1.360022525568842289e+00
4.106000000000000760e+00 -1.359824185821557174e+00
4.107000000000000206e+00 -1.359625859080233257e+00
4.108000000000000540e+00 -1.359427545336098220e+00
4.108999999999999986e+00 -1.359229244580381524e+00
4.110000000000000320e+00 -1.359030956804311518e+00
4.111000000000000654e+00 -1.358832681999122549e+00
4.112000000000000099e+00 -1.358634420156050293e+00
4.113000000000000433e+00 -1.358436171266331316e+00
4.114000000000000767e+00 -1.358237935321206846e+00
4.115000000000000213e+00 -1.358039712311917224e+00
4.116000000000000547e+00 -1.357841502229708119e+00
4.116999999999999993e+00 -1.357643305065824313e+00
4.118000000000000327e+00 -1.357445120811516803e+00
4.119000000000000661e+00 -1.357246949458037255e+00
4.120000000000000107e+00 -1.357048790996638665e+00
4.121000000000000441e+00 -1.356850645418576695e+00
4.122000000000000774e+00 -1.356652512715107450e+00
4.123000000000000220e+00 -1.356454392877495030e+00
4.124000000000000554e+00 -1.356256285897000646e+00
4.125000000000000000e+00 -1.356058191764887066e+00
4.126000000000000334e+00 -1.355860110472425717e+00
4.127000000000000668e+00 -1.355662042010884027e+00
4.128000000000000114e+00 -1.355463986371533425e+00
4.129000000000000448e+00 -1.355265943545647556e+00
4.130000000000000782e+00 -1.355067913524501400e+00
4.131000000000000227e+00 -1.354869896299376153e+00
4.132000000000000561e+00 -1.354671891861551236e+00
4.133000000000000007e+00 -1.354473900202310066e+00
4.134000000000000341e+00 -1.354275921312937836e+00
4.135000000000000675e+00 -1.354077955184721960e+00
4.136000000000000121e+00 -1.353880001808951627e+00
4.137000000000000455e+00 -1.353682061176917584e+00
4.137999999999999901e+00 -1.353484133279915680e+00
4.139000000000000234e+00 -1.353286218109241767e+00
4.140000000000000568e+00 -1.353088315656195473e+00
4.141000000000000014e+00 -1.352890425912075756e+00
4.142000000000000348e+00 -1.352692548868187350e+00
4.143000000000000682e+00 -1.352494684515833878e+00
4.144000000000000128e+00 -1.352296832846323404e+00
4.145000000000000462e+00 -1.352098993850964881e+00
4.145999999999999908e+00 -1.351901167521071478e+00
4.147000000000000242e+00 -1.351703353847955480e+00
4.148000000000000576e+00 -1.351505552822934497e+00
4.149000000000000021e+00 -1.351307764437326586e+00
4.150000000000000355e+00 -1.351109988682451579e+00
4.151000000000000689e+00 -1.350912225549633527e+00
4.152000000000000135e+00 -1.350714475030196260e+00
4.153000000000000469e+00 -1.350516737115467381e+00
4.153999999999999915e+00 -1.350319011796776492e+00
4.155000000000000249e+00 -1.350121299065454972e+00
4.156000000000000583e+00 -1.349923598912836198e+00
4.157000000000000028e+00 -1.349725911330255324e+00
4.158000000000000362e+00 -1.349528236309051943e+00
4.159000000000000696e+00 -1.349330573840565206e+00
4.160000000000000142e+00 -1.349132923916138260e+00
4.161000000000000476e+00 -1.348935286527114918e+00
4.161999999999999922e+00 -1.348737661664842102e+00
4.163000000000000256e+00 -1.348540049320668954e+00
4.164000000000000590e+00 -1.348342449485947281e+00
4.165000000000000036e+00 -1.348144862152027557e+00
4.166000000000000369e+00 -1.347947287310267583e+00
4.167000000000000703e+00 -1.347749724952023387e+00
4.168000000000000149e+00 -1.347552175068653879e+00
4.169000000000000483e+00 -1.347354637651522191e+00
4.169999999999999929e+00 -1.347157112691992120e+00
4.171000000000000263e+00 -1.346959600181428129e+00
4.172000000000000597e+00 -1.346762100111199789e+00
4.173000000000000043e+00 -1.346564612472677114e+00
4.174000000000000377e+00 -1.346367137257232338e+00
4.175000000000000711e+00 -1.346169674456238807e+00
4.176000000000000156e+00 -1.345972224061074751e+00
4.177000000000000490e+00 -1.345774786063118622e+00
4.177999999999999936e+00 -1.345577360453749538e+00
4.179000000000000270e+00 -1.345379947224351946e+00
4.180000000000000604e+00 -1.345182546366311627e+00
4.181000000000000050e+00 -1.344985157871013470e+00
4.182000000000000384e+00 -1.344787781729848586e+00
4.183000000000000718e+00 -1.344590417934207638e+00
4.184000000000000163e+00 -1.344393066475483511e+00
4.185000000000000497e+00 -1.344195727345072200e+00
4.185999999999999943e+00 -1.343998400534371696e+00
4.187000000000000277e+00 -1.343801086034781322e+00
4.188000000000000611e+00 -1.343603783837702847e+00
4.189000000000000057e+00 -1.343406493934539814e+00
4.190000000000000391e+00 -1.343209216316697985e+00
4.191000000000000725e+00 -1.343011950975585567e+00
4.192000000000000171e+00 -1.342814697902612764e+00
4.193000000000000504e+00 -1.342617457089191557e+00
4.193999999999999950e+00 -1.342420228526737480e+00
4.195000000000000284e+00 -1.342223012206664956e+00
4.196000000000000618e+00 -1.342025808120393071e+00
4.197000000000000064e+00 -1.341828616259341800e+00
4.198000000000000398e+00 -1.341631436614935780e+00
4.199000000000000732e+00 -1.341434269178596761e+00
4.200000000000000178e+00 -1.341237113941751824e+00
4.201000000000000512e+00 -1.341039970895830713e+00
4.201999999999999957e+00 -1.340842840032262506e+00
4.203000000000000291e+00 -1.340645721342480945e+00
4.204000000000000625e+00 -1.340448614817920880e+00
4.205000000000000071e+00 -1.340251520450018941e+00
4.206000000000000405e+00 -1.340054438230214862e+00
4.207000000000000739e+00 -1.339857368149947048e+00
4.208000000000000185e+00 -1.339660310200660565e+00
4.209000000000000519e+00 -1.339463264373799589e+00
4.209999999999999964e+00 -1.339266230660810963e+00
4.211000000000000298e+00 -1.339069209053142862e+00
4.212000000000000632e+00 -1.338872199542247898e+00
4.213000000000000078e+00 -1.338675202119577801e+00
4.214000000000000412e+00 -1.338478216776588292e+00
4.215000000000000746e+00 -1.338281243504735096e+00
4.216000000000000192e+00 -1.338084282295477712e+00
4.217000000000000526e+00 -1.337887333140278079e+00
4.217999999999999972e+00 -1.337690396030598583e+00
4.219000000000000306e+00 -1.337493470957904718e+00
4.220000000000000639e+00 -1.337296557913663309e+00
4.221000000000000085e+00 -1.337099656889341848e+00
4.222000000000000419e+00 -1.336902767876413156e+00
4.223000000000000753e+00 -1.336705890866349389e+00
4.224000000000000199e+00 -1.336509025850625809e+00
4.225000000000000533e+00 -1.336312172820719457e+00
4.225999999999999979e+00 -1.336115331768107595e+00
4.227000000000000313e+00 -1.335918502684272147e+00
4.228000000000000647e+00 -1.335721685560697258e+00
4.229000000000000092e+00 -1.335524880388867519e+00
4.230000000000000426e+00 -1.335328087160268629e+00
4.231000000000000760e+00 -1.335131305866389173e+00
4.232000000000000206e+00 -1.334934536498720403e+00
4.233000000000000540e+00 -1.334737779048754458e+00
4.233999999999999986e+00 -1.334541033507986807e+00
4.235000000000000320e+00 -1.334344299867915140e+00
4.236000000000000654e+00 -1.334147578120036037e+00
4.237000000000000099e+00 -1.333950868255851185e+00
4.238000000000000433e+00 -1.333754170266862937e+00
4.239000000000000767e+00 -1.333557484144575200e+00
4.240000000000000213e+00 -1.333360809880494990e+00
4.241000000000000547e+00 -1.333164147466130212e+00
4.241999999999999993e+00 -1.332967496892988768e+00
4.243000000000000327e+00 -1.332770858152586557e+00
4.244000000000000661e+00 -1.332574231236435924e+00
4.245000000000000107e+00 -1.332377616136052323e+00
4.246000000000000441e+00 -1.332181012842954981e+00
4.247000000000000774e+00 -1.331984421348662684e+00
4.248000000000000220e+00 -1.331787841644697323e+00
4.249000000000000554e+00 -1.331591273722584345e+00
4.250000000000000000e+00 -1.331394717573847641e+00
4.251000000000000334e+00 -1.331198173190014211e+00
4.252000000000000668e+00 -1.331001640562615496e+00
4.253000000000000114e+00 -1.330805119683180493e+00
4.254000000000000448e+00 -1.330608610543244641e+00
4.255000000000000782e+00 -1.330412113134340713e+00
4.256000000000000227e+00 -1.330215627448007920e+00
4.257000000000000561e+00 -1.330019153475785254e+00
4.258000000000000007e+00 -1.329822691209210594e+00
4.259000000000000341e+00 -1.329626240639830259e+00
4.260000000000000675e+00 -1.329429801759186791e+00
4.261000000000000121e+00 -1.329233374558827840e+00
4.262000000000000455e+00 -1.329036959030301057e+00
4.263000000000000789e+00 -1.328840555165156756e+00
4.264000000000000234e+00 -1.328644162954947250e+00
4.265000000000000568e+00 -1.328447782391226628e+00
4.266000000000000014e+00 -1.328251413465549424e+00
4.267000000000000348e+00 -1.328055056169475723e+00
4.268000000000000682e+00 -1.327858710494563832e+00
4.269000000000000128e+00 -1.327662376432375391e+00
4.270000000000000462e+00 -1.327466053974472260e+00
4.270999999999999908e+00 -1.327269743112421851e+00
4.272000000000000242e+00 -1.327073443837789801e+00
4.273000000000000576e+00 -1.326877156142146408e+00
4.274000000000000021e+00 -1.326680880017061748e+00
4.275000000000000355e+00 -1.326484615454109006e+00
4.276000000000000689e+00 -1.326288362444861590e+00
4.277000000000000135e+00 -1.326092120980897349e+00
4.278000000000000469e+00 -1.325895891053792575e+00
4.278999999999999915e+00 -1.325699672655127337e+00
4.280000000000000249e+00 -1.325503465776485257e+00
4.281000000000000583e+00 -1.325307270409448623e+00
4.282000000000000028e+00 -1.325111086545603722e+00
4.283000000000000362e+00 -1.324914914176536618e+00
4.284000000000000696e+00 -1.324718753293838036e+00
4.285000000000000142e+00 -1.324522603889097150e+00
4.286000000000000476e+00 -1.324326465953908682e+00
4.286999999999999922e+00 -1.324130339479865137e+00
4.288000000000000256e+00 -1.323934224458564568e+00
4.289000000000000590e+00 -1.323738120881605917e+00
4.290000000000000036e+00 -1.323542028740587462e+00
4.291000000000000369e+00 -1.323345948027111030e+00
4.292000000000000703e+00 -1.323149878732779561e+00
4.293000000000000149e+00 -1.322953820849201101e+00
4.294000000000000483e+00 -1.322757774367981032e+00
4.294999999999999929e+00 -1.322561739280729176e+00
4.296000000000000263e+00 -1.322365715579056022e+00
4.297000000000000597e+00 -1.322169703254574280e+00
4.298000000000000043e+00 -1.321973702298897102e+00
4.299000000000000377e+00 -1.321777712703643193e+00
4.300000000000000711e+00 -1.321581734460429036e+00
4.301000000000000156e+00 -1.321385767560874003e+00
4.302000000000000490e+00 -1.321189811996601460e+00
4.302999999999999936e+00 -1.320993867759232776e+00
4.304000000000000270e+00 -1.320797934840393761e+00
4.305000000000000604e+00 -1.320602013231710892e+00
4.306000000000000050e+00 -1.320406102924813307e+00
4.307000000000000384e+00 -1.320210203911331259e+00
4.308000000000000718e+00 -1.320014316182896552e+00
4.309000000000000163e+00 -1.319818439731143656e+00
4.310000000000000497e+00 -1.319622574547708371e+00
4.310999999999999943e+00 -1.319426720624227833e+00
4.312000000000000277e+00 -1.319230877952340952e+00
4.313000000000000611e+00 -1.319035046523688637e+00
4.314000000000000057e+00 -1.318839226329914016e+00
4.315000000000000391e+00 -1.318643417362661774e+00
4.316000000000000725e+00 -1.318447619613577038e+00
4.317000000000000171e+00 -1.318251833074308044e+00
4.318000000000000504e+00 -1.318056057736505027e+00
4.318999999999999950e+00 -1.317860293591819998e+00
4.320000000000000284e+00 -1.317664540631903858e+00
4.321000000000000618e+00 -1.317468798848413503e+00
4.322000000000000064e+00 -1.317273068233004940e+00
4.323000000000000398e+00 -1.317077348777335288e+00
4.324000000000000732e+00 -1.316881640473065440e+00
4.325000000000000178e+00 -1.316685943311857399e+00
4.326000000000000512e+00 -1.316490257285374721e+00
4.326999999999999957e+00 -1.316294582385281409e+00
4.328000000000000291e+00 -1.316098918603245238e+00
4.329000000000000625e+00 -1.315903265930934429e+00
4.330000000000000071e+00 -1.315707624360019867e+00
4.331000000000000405e+00 -1.315511993882172881e+00
4.332000000000000739e+00 -1.315316374489067464e+00
4.333000000000000185e+00 -1.315120766172378941e+00
4.334000000000000519e+00 -1.314925168923784637e+00
4.334999999999999964e+00 -1.314729582734962765e+00
4.336000000000000298e+00 -1.314534007597594423e+00
4.337000000000000632e+00 -1.314338443503362708e+00
4.338000000000000078e+00 -1.314142890443950051e+00
4.339000000000000412e+00 -1.313947348411041105e+00
4.340000000000000746e+00 -1.313751817396326071e+00
4.341000000000000192e+00 -1.313556297391490268e+00
4.342000000000000526e+00 -1.313360788388226341e+00
4.342999999999999972e+00 -1.313165290378226713e+00
4.344000000000000306e+00 -1.312969803353185361e+00
4.345000000000000639e+00 -1.312774327304796262e+00
4.346000000000000085e+00 -1.312578862224758058e+00
4.347000000000000419e+00 -1.312383408104769833e+00
4.348000000000000753e+00 -1.312187964936531337e+00
4.349000000000000199e+00 -1.311992532711743875e+00
4.350000000000000533e+00 -1.311797111422114082e+00
4.350999999999999979e+00 -1.311601701059344594e+00
4.352000000000000313e+00 -1.311406301615144931e+00
4.353000000000000647e+00 -1.311210913081222618e+00
4.354000000000000092e+00 -1.311015535449289615e+00
4.355000000000000426e+00 -1.310820168711056333e+00
4.356000000000000760e+00 -1.310624812858237842e+00
4.357000000000000206e+00 -1.310429467882548105e+00
4.358000000000000540e+00 -1.310234133775704857e+00
4.358999999999999986e+00 -1.310038810529426723e+00
4.360000000000000320e+00 -1.309843498135434103e+00
4.361000000000000654e+00 -1.309648196585449398e+00
4.362000000000000099e+00 -1.309452905871195227e+00
4.363000000000000433e+00 -1.309257625984396878e+00
4.364000000000000767e+00 -1.309062356916783409e+00
4.365000000000000213e+00 -1.308867098660079664e+00
4.366000000000000547e+00 -1.308671851206017811e+00
4.366999999999999993e+00 -1.308476614546329575e+00
4.368000000000000327e+00 -1.308281388672748680e+00
4.369000000000000661e+00 -1.308086173577008404e+00
4.370000000000000107e+00 -1.307890969250845803e+00
4.371000000000000441e+00 -1.307695775685998818e+00
4.372000000000000774e+00 -1.307500592874206724e+00
4.373000000000000220e+00 -1.307305420807211682e+00
4.374000000000000554e+00 -1.307110259476757186e+00
4.375000000000000000e+00 -1.306915108874587395e+00
4.376000000000000334e+00 -1.306719968992447578e+00
4.377000000000000668e+00 -1.306524839822084783e+00
4.378000000000000114e+00 -1.306329721355249607e+00
4.379000000000000448e+00 -1.306134613583692872e+00
4.380000000000000782e+00 -1.305939516499166952e+00
4.381000000000000227e+00 -1.305744430093425335e+00
4.382000000000000561e+00 -1.305549354358223058e+00
4.383000000000000007e+00 -1.305354289285318714e+00
4.384000000000000341e+00 -1.305159234866469786e+00
4.385000000000000675e+00 -1.304964191093436865e+00
4.386000000000000121e+00 -1.304769157957981651e+00
4.387000000000000455e+00 -1.304574135451867845e+00
4.388000000000000789e+00 -1.304379123566860921e+00
4.389000000000000234e+00 -1.304184122294728576e+00
4.390000000000000568e+00 -1.303989131627237841e+00
4.391000000000000014e+00 -1.303794151556155745e+00
4.392000000000000348e+00 -1.303599182073254870e+00
4.393000000000000682e+00 -1.303404223170308684e+00
4.394000000000000128e+00 -1.303209274839093101e+00
4.395000000000000462e+00 -1.303014337071380035e+00
4.396000000000000796e+00 -1.302819409858948951e+00
4.397000000000000242e+00 -1.302624493193578648e+00
4.398000000000000576e+00 -1.302429587067050587e+00
4.399000000000000021e+00 -1.302234691471145345e+00
4.400000000000000355e+00 -1.302039806397647714e+00
4.401000000000000689e+00 -1.301844931838341601e+00
4.402000000000000135e+00 -1.301650067785014686e+00
4.403000000000000469e+00 -1.301455214229454205e+00
4.404000000000000803e+00 -1.301260371163450280e+00
4.405000000000000249e+00 -1.301065538578793701e+00
4.406000000000000583e+00 -1.300870716467276811e+00
4.407000000000000028e+00 -1.300675904820694617e+00
4.408000000000000362e+00 -1.300481103630842794e+00
4.409000000000000696e+00 -1.300286312889517015e+00
4.410000000000000142e+00 -1.300091532588518062e+00
4.411000000000000476e+00 -1.299896762719645382e+00
4.411999999999999922e+00 -1.299702003274699758e+00
4.413000000000000256e+00 -1.299507254245486187e+00
4.414000000000000590e+00 -1.299312515623807895e+00
4.415000000000000036e+00 -1.299117787401471436e+00
4.416000000000000369e+00 -1.298923069570286026e+00
4.417000000000000703e+00 -1.298728362122057778e+00
4.418000000000000149e+00 -1.298533665048598573e+00
4.419000000000000483e+00 -1.298338978341723182e+00
4.419999999999999929e+00 -1.298144301993243266e+00
4.421000000000000263e+00 -1.297949635994972928e+00
4.422000000000000597e+00 -1.297754980338731157e+00
4.423000000000000043e+00 -1.297560335016332944e+00
4.424000000000000377e+00 -1.297365700019601276e+00
4.425000000000000711e+00 -1.297171075340355140e+00
4.426000000000000156e+00 -1.296976460970417522e+00
4.427000000000000490e+00 -1.296781856901612295e+00
4.427999999999999936e+00 -1.296587263125764222e+00
4.429000000000000270e+00 -1.296392679634701839e+00
4.430000000000000604e+00 -1.296198106420253016e+00
4.431000000000000050e+00 -1.296003543474245845e+00
4.432000000000000384e+00 -1.295808990788513970e+00
4.433000000000000718e+00 -1.295614448354888149e+00
4.434000000000000163e+00 -1.295419916165204244e+00
4.435000000000000497e+00 -1.295225394211297454e+00
4.435999999999999943e+00 -1.295030882485003865e+00
4.437000000000000277e+00 -1.294836380978163559e+00
4.438000000000000611e+00 -1.294641889682614178e+00
4.439000000000000057e+00 -1.294447408590199577e+00
4.440000000000000391e+00 -1.294252937692761174e+00
4.441000000000000725e+00 -1.294058476982144157e+00
4.442000000000000171e+00 -1.293864026450193938e+00
4.443000000000000504e+00 -1.293669586088756596e+00
4.443999999999999950e+00 -1.293475155889681538e+00
4.445000000000000284e+00 -1.293280735844819729e+00
4.446000000000000618e+00 -1.293086325946021242e+00
4.447000000000000064e+00 -1.292891926185139040e+00
4.448000000000000398e+00 -1.292697536554027637e+00
4.449000000000000732e+00 -1.292503157044541995e+00
4.450000000000000178e+00 -1.292308787648540402e+00
4.451000000000000512e+00 -1.292114428357880929e+00
4.451999999999999957e+00 -1.291920079164422752e+00
4.453000000000000291e+00 -1.291725740060027494e+00
4.454000000000000625e+00 -1.291531411036557664e+00
4.455000000000000071e+00 -1.291337092085878657e+00
4.456000000000000405e+00 -1.291142783199853872e+00
4.457000000000000739e+00 -1.290948484370351590e+00
4.458000000000000185e+00 -1.290754195589239206e+00
4.459000000000000519e+00 -1.290559916848387445e+00
4.459999999999999964e+00 -1.290365648139667254e+00
4.461000000000000298e+00 -1.290171389454951356e+00
4.462000000000000632e+00 -1.289977140786112031e+00
4.463000000000000078e+00 -1.289782902125025776e+00
4.464000000000000412e+00 -1.289588673463568202e+00
4.465000000000000746e+00 -1.289394454793618250e+00
4.466000000000000192e+00 -1.289200246107055081e+00
4.467000000000000526e+00 -1.289006047395758525e+00
4.467999999999999972e+00 -1.288811858651611741e+00
4.469000000000000306e+00 -1.288617679866497889e+00
4.470000000000000639e+00 -1.288423511032300794e+00
4.471000000000000085e+00 -1.288229352140907169e+00
4.472000000000000419e+00 -1.288035203184205058e+00
4.473000000000000753e+00 -1.287841064154084503e+00
4.474000000000000199e+00 -1.287646935042432883e+00
4.475000000000000533e+00 -1.287452815841143794e+00
4.475999999999999979e+00 -1.287258706542109499e+00
4.477000000000000313e+00 -1.287064607137224259e+00
4.478000000000000647e+00 -1.286870517618384779e+00
4.479000000000000092e+00 -1.286676437977486431e+00
4.480000000000000426e+00 -1.286482368206428362e+00
4.481000000000000760e+00 -1.286288308297111493e+00
4.482000000000000206e+00 -1.286094258241435417e+00
4.483000000000000540e+00 -1.285900218031302389e+00
4.483999999999999986e+00 -1.285706187658616217e+00
4.485000000000000320e+00 -1.285512167115280935e+00
4.486000000000000654e+00 -1.285318156393204347e+00
4.487000000000000099e+00 -1.285124155484293818e+00
4.488000000000000433e+00 -1.284930164380457152e+00
4.489000000000000767e+00 -1.284736183073605931e+00
4.490000000000000213e+00 -1.284542211555651292e+00
4.491000000000000547e+00 -1.284348249818506371e+00
4.491999999999999993e+00 -1.284154297854085414e+00
4.493000000000000327e+00 -1.283960355654304886e+00
4.494000000000000661e+00 -1.283766423211080809e+00
4.495000000000000107e+00 -1.283572500516330095e+00
4.496000000000000441e+00 -1.283378587561973871e+00
4.497000000000000774e+00 -1.283184684339931492e+00
4.498000000000000220e+00 -1.282990790842127637e+00
4.499000000000000554e+00 -1.282796907060483438e+00
4.500000000000000000e+00 -1.282603032986924241e+00
4.501000000000000334e+00 -1.282409168613374506e+00
4.502000000000000668e+00 -1.282215313931763356e+00
4.503000000000000114e+00 -1.282021468934020803e+00
4.504000000000000448e+00 -1.281827633612074635e+00
4.505000000000000782e+00 -1.281633807957854199e+00
4.506000000000000227e+00 -1.281439991963293945e+00
4.507000000000000561e+00 -1.281246185620328548e+00
4.508000000000000007e+00 -1.281052388920890683e+00
4.509000000000000341e+00 -1.280858601856917911e+00
4.510000000000000675e+00 -1.280664824420347347e+00
4.511000000000000121e+00 -1.280471056603118107e+00
4.512000000000000455e+00 -1.280277298397169972e+00
4.513000000000000789e+00 -1.280083549794445164e+00
4.514000000000000234e+00 -1.279889810786883908e+00
4.515000000000000568e+00 -1.279696081366431759e+00
4.516000000000000014e+00 -1.279502361525033605e+00
4.517000000000000348e+00 -1.279308651254635665e+00
4.518000000000000682e+00 -1.279114950547185270e+00
4.519000000000000128e+00 -1.278921259394630860e+00
4.520000000000000462e+00 -1.278727577788924430e+00
4.521000000000000796e+00 -1.278533905722014641e+00
4.522000000000000242e+00 -1.278340243185855485e+00
4.523000000000000576e+00 -1.278146590172401176e+00
4.524000000000000021e+00 -1.277952946673605927e+00
4.525000000000000355e+00 -1.277759312681426396e+00
4.526000000000000689e+00 -1.277565688187820125e+00
4.527000000000000135e+00 -1.277372073184744661e+00
4.528000000000000469e+00 -1.277178467664163097e+00
4.529000000000000803e+00 -1.276984871618034090e+00
4.530000000000000249e+00 -1.276791285038320289e+00
4.531000000000000583e+00 -1.276597707916986124e+00
4.532000000000000028e+00 -1.276404140245995800e+00
4.533000000000000362e+00 -1.276210582017316186e+00
4.534000000000000696e+00 -1.276017033222914376e+00
4.535000000000000142e+00 -1.275823493854757906e+00
4.536000000000000476e+00 -1.275629963904815867e+00
4.537000000000000810e+00 -1.275436443365062233e+00
4.538000000000000256e+00 -1.275242932227467429e+00
4.539000000000000590e+00 -1.275049430484005430e+00
4.540000000000000036e+00 -1.274855938126649546e+00
4.541000000000000369e+00 -1.274662455147376861e+00
4.542000000000000703e+00 -1.274468981538163348e+00
4.543000000000000149e+00 -1.274275517290988535e+00
4.544000000000000483e+00 -1.274082062397830839e+00
4.544999999999999929e+00 -1.273888616850671562e+00
4.546000000000000263e+00 -1.273695180641490676e+00
4.547000000000000597e+00 -1.273501753762273037e+00
4.548000000000000043e+00 -1.273308336205000835e+00
4.549000000000000377e+00 -1.273114927961660703e+00
4.550000000000000711e+00 -1.272921529024239495e+00
4.551000000000000156e+00 -1.272728139384724066e+00
4.552000000000000490e+00 -1.272534759035104157e+00
4.552999999999999936e+00 -1.272341387967368842e+00
4.554000000000000270e+00 -1.272148026173508972e+00
4.555000000000000604e+00 -1.271954673645518508e+00
4.556000000000000050e+00 -1.271761330375388965e+00
4.557000000000000384e+00 -1.271567996355115859e+00
4.558000000000000718e+00 -1.271374671576695148e+00
4.559000000000000163e+00 -1.271181356032123011e+00
4.560000000000000497e+00 -1.270988049713399626e+00
4.560999999999999943e+00 -1.270794752612522505e+00
4.562000000000000277e+00 -1.270601464721494045e+00
4.563000000000000611e+00 -1.270408186032314424e+00
4.564000000000000057e+00 -1.270214916536986482e+00
4.565000000000000391e+00 -1.270021656227513285e+00
4.566000000000000725e+00 -1.269828405095901447e+00
4.567000000000000171e+00 -1.269635163134156475e+00
4.568000000000000504e+00 -1.269441930334286539e+00
4.568999999999999950e+00 -1.269248706688297812e+00
4.570000000000000284e+00 -1.269055492188202239e+00
4.571000000000000618e+00 -1.268862286826009989e+00
4.572000000000000064e+00 -1.268669090593732562e+00
4.573000000000000398e+00 -1.268475903483382350e+00
4.574000000000000732e+00 -1.268282725486975293e+00
4.575000000000000178e+00 -1.268089556596524226e+00
4.576000000000000512e+00 -1.267896396804048198e+00
4.576999999999999957e+00 -1.267703246101562486e+00
4.578000000000000291e+00 -1.267510104481087252e+00
4.579000000000000625e+00 -1.267316971934642211e+00
4.580000000000000071e+00 -1.267123848454246859e+00
4.581000000000000405e+00 -1.266930734031922690e+00
4.582000000000000739e+00 -1.266737628659694526e+00
4.583000000000000185e+00 -1.266544532329586525e+00
4.584000000000000519e+00 -1.266351445033621959e+00
4.584999999999999964e+00 -1.266158366763828980e+00
4.586000000000000298e+00 -1.265965297512235077e+00
4.587000000000000632e+00 -1.265772237270867961e+00
4.588000000000000078e+00 -1.265579186031759784e+00
4.589000000000000412e+00 -1.265386143786937589e+00
4.590000000000000746e+00 -1.265193110528435971e+00
4.591000000000000192e+00 -1.265000086248285749e+00
4.592000000000000526e+00 -1.264807070938522404e+00
4.592999999999999972e+00 -1.264614064591180309e+00
4.594000000000000306e+00 -1.264421067198295612e+00
4.595000000000000639e+00 -1.264228078751906459e+00
4.596000000000000085e+00 -1.264035099244050775e+00
4.597000000000000419e+00 -1.263842128666767151e+00
4.598000000000000753e+00 -1.263649167012097285e+00
4.599000000000000199e+00 -1.263456214272081546e+00
4.600000000000000533e+00 -1.263263270438764518e+00
4.600999999999999979e+00 -1.263070335504188346e+00
4.602000000000000313e+00 -1.262877409460398281e+00
4.603000000000000647e+00 -1.262684492299438910e+00
4.604000000000000092e+00 -1.262491584013358592e+00
4.605000000000000426e+00 -1.262298684594204801e+00
4.606000000000000760e+00 -1.262105794034026118e+00
4.607000000000000206e+00 -1.261912912324873792e+00
4.608000000000000540e+00 -1.261720039458797737e+00
4.608999999999999986e+00 -1.261527175427849645e+00
4.610000000000000320e+00 -1.261334320224083871e+00
4.611000000000000654e+00 -1.261141473839554550e+00
4.612000000000000099e+00 -1.260948636266315592e+00
4.613000000000000433e+00 -1.260755807496426240e+00
4.614000000000000767e+00 -1.260562987521941070e+00
4.615000000000000213e+00 -1.260370176334918879e+00
4.616000000000000547e+00 -1.260177373927421129e+00
4.616999999999999993e+00 -1.259984580291505063e+00
4.618000000000000327e+00 -1.259791795419234139e+00
4.619000000000000661e+00 -1.259599019302670708e+00
4.620000000000000107e+00 -1.259406251933878007e+00
4.621000000000000441e+00 -1.259213493304921716e+00
4.622000000000000774e+00 -1.259020743407865961e+00
4.623000000000000220e+00 -1.258828002234777310e+00
4.624000000000000554e+00 -1.258635269777724330e+00
4.625000000000000000e+00 -1.258442546028774922e+00
4.626000000000000334e+00 -1.258249830979998762e+00
4.627000000000000668e+00 -1.258057124623466194e+00
4.628000000000000114e+00 -1.257864426951249337e+00
4.629000000000000448e+00 -1.257671737955421642e+00
4.630000000000000782e+00 -1.257479057628055230e+00
4.631000000000000227e+00 -1.257286385961224218e+00
4.632000000000000561e+00 -1.257093722947006054e+00
4.633000000000000007e+00 -1.256901068577477965e+00
4.634000000000000341e+00 -1.256708422844716289e+00
4.635000000000000675e+00 -1.256515785740799140e+00
4.636000000000000121e+00 -1.256323157257805967e+00
4.637000000000000455e+00 -1.256130537387819102e+00
4.638000000000000789e+00 -1.255937926122917769e+00
4.639000000000000234e+00 -1.255745323455185858e+00
4.640000000000000568e+00 -1.255552729376706367e+00
4.641000000000000014e+00 -1.255360143879565182e+00
4.642000000000000348e+00 -1.255167566955847303e+00
4.643000000000000682e+00 -1.254974998597639058e+00
4.644000000000000128e+00 -1.254782438797027444e+00
4.645000000000000462e+00 -1.254589887546100568e+00
4.646000000000000796e+00 -1.254397344836948758e+00
4.647000000000000242e+00 -1.254204810661661229e+00
4.648000000000000576e+00 -1.254012285012329864e+00
4.649000000000000021e+00 -1.253819767881048319e+00
4.650000000000000355e+00 -1.253627259259907811e+00
4.651000000000000689e+00 -1.253434759141003108e+00
4.652000000000000135e+00 -1.253242267516430086e+00
4.653000000000000469e+00 -1.253049784378283960e+00
4.654000000000000803e+00 -1.252857309718662160e+00
4.655000000000000249e+00 -1.252664843529661898e+00
4.656000000000000583e+00 -1.252472385803383048e+00
4.657000000000000028e+00 -1.252279936531924598e+00
4.658000000000000362e+00 -1.252087495707388420e+00
4.659000000000000696e+00 -1.251895063321875501e+00
4.660000000000000142e+00 -1.251702639367487269e+00
4.661000000000000476e+00 -1.251510223836330704e+00
4.662000000000000810e+00 -1.251317816720506348e+00
4.663000000000000256e+00 -1.251125418012123625e+00
4.664000000000000590e+00 -1.250933027703287070e+00
4.665000000000000036e+00 -1.250740645786103444e+00
4.666000000000000369e+00 -1.250548272252682835e+00
4.667000000000000703e+00 -1.250355907095133556e+00
4.668000000000000149e+00 -1.250163550305564586e+00
4.669000000000000483e+00 -1.249971201876086679e+00
4.670000000000000817e+00 -1.249778861798813034e+00
4.671000000000000263e+00 -1.249586530065856405e+00
4.672000000000000597e+00 -1.249394206669329543e+00
4.673000000000000043e+00 -1.249201891601347869e+00
4.674000000000000377e+00 -1.249009584854027244e+00
4.675000000000000711e+00 -1.248817286419484418e+00
4.676000000000000156e+00 -1.248624996289835698e+00
4.677000000000000490e+00 -1.248432714457199610e+00
4.678000000000000824e+00 -1.248240440913695126e+00
4.679000000000000270e+00 -1.248048175651442326e+00
4.680000000000000604e+00 -1.247855918662562624e+00
4.681000000000000050e+00 -1.247663669939177877e+00
4.682000000000000384e+00 -1.247471429473411497e+00
4.683000000000000718e+00 -1.247279197257385119e+00
4.684000000000000163e+00 -1.247086973283224598e+00
4.685000000000000497e+00 -1.246894757543056009e+00
4.685999999999999943e+00 -1.246702550029004319e+00
4.687000000000000277e+00 -1.246510350733196493e+00
4.688000000000000611e+00 -1.246318159647761492e+00
4.689000000000000057e+00 -1.246125976764828058e+00
4.690000000000000391e+00 -1.245933802076524710e+00
4.691000000000000725e+00 -1.245741635574983075e+00
4.692000000000000171e+00 -1.245549477252335668e+00
4.693000000000000504e+00 -1.245357327100713229e+00
4.693999999999999950e+00 -1.245165185112250050e+00
4.695000000000000284e+00 -1.244973051279080201e+00
4.696000000000000618e+00 -1.244780925593337750e+00
4.697000000000000064e+00 -1.244588808047158324e+00
4.698000000000000398e+00 -1.244396698632679543e+00
4.699000000000000732e+00 -1.244204597342038809e+00
4.700000000000000178e+00 -1.244012504167373301e+00
4.701000000000000512e+00 -1.243820419100823749e+00
4.701999999999999957e+00 -1.243628342134529330e+00
4.703000000000000291e+00 -1.243436273260629887e+00
4.704000000000000625e+00 -1.243244212471268817e+00
4.705000000000000071e+00 -1.243052159758588848e+00
4.706000000000000405e+00 -1.242860115114732267e+00
4.707000000000000739e+00 -1.242668078531844245e+00
4.708000000000000185e+00 -1.242476050002068400e+00
4.709000000000000519e+00 -1.242284029517553012e+00
4.709999999999999964e+00 -1.242092017070444143e+00
4.711000000000000298e+00 -1.241900012652888741e+00
4.712000000000000632e+00 -1.241708016257035307e+00
4.713000000000000078e+00 -1.241516027875032124e+00
4.714000000000000412e+00 -1.241324047499030137e+00
4.715000000000000746e+00 -1.241132075121179623e+00
4.716000000000000192e+00 -1.240940110733632418e+00
4.717000000000000526e+00 -1.240748154328541464e+00
4.717999999999999972e+00 -1.240556205898058373e+00
4.719000000000000306e+00 -1.240364265434340529e+00
4.720000000000000639e+00 -1.240172332929539989e+00
4.721000000000000085e+00 -1.239980408375814358e+00
4.722000000000000419e+00 -1.239788491765318357e+00
4.723000000000000753e+00 -1.239596583090210924e+00
4.724000000000000199e+00 -1.239404682342648778e+00
4.725000000000000533e+00 -1.239212789514791968e+00
4.725999999999999979e+00 -1.239020904598798767e+00
4.727000000000000313e+00 -1.238829027586831444e+00
4.728000000000000647e+00 -1.238637158471049604e+00
4.729000000000000092e+00 -1.238445297243615517e+00
4.730000000000000426e+00 -1.238253443896693229e+00
4.731000000000000760e+00 -1.238061598422446341e+00
4.732000000000000206e+00 -1.237869760813038456e+00
4.733000000000000540e+00 -1.237677931060634728e+00
4.733999999999999986e+00 -1.237486109157400982e+00
4.735000000000000320e+00 -1.237294295095504371e+00
4.736000000000000654e+00 -1.237102488867112049e+00
4.737000000000000099e+00 -1.236910690464392948e+00
4.738000000000000433e+00 -1.236718899879516220e+00
4.739000000000000767e+00 -1.236527117104651685e+00
4.740000000000000213e+00 -1.236335342131968718e+00
4.741000000000000547e+00 -1.236143574953638691e+00
4.741999999999999993e+00 -1.235951815561835199e+00
4.743000000000000327e+00 -1.235760063948730503e+00
4.744000000000000661e+00 -1.235568320106498863e+00
4.745000000000000107e+00 -1.235376584027312985e+00
4.746000000000000441e+00 -1.235184855703348683e+00
4.747000000000000774e+00 -1.234993135126783104e+00
4.748000000000000220e+00 -1.234801422289790507e+00
4.749000000000000554e+00 -1.234609717184551370e+00
4.750000000000000000e+00 -1.234418019803240396e+00
4.751000000000000334e+00 -1.234226330138039174e+00
4.752000000000000668e+00 -1.234034648181125515e+00
4.753000000000000114e+00 -1.233842973924679454e+00
4.754000000000000448e+00 -1.233651307360883465e+00
4.755000000000000782e+00 -1.233459648481919579e+00
4.756000000000000227e+00 -1.233267997279968942e+00
4.757000000000000561e+00 -1.233076353747216469e+00
4.758000000000000007e+00 -1.232884717875844638e+00
4.759000000000000341e+00 -1.232693089658037922e+00
4.760000000000000675e+00 -1.232501469085982571e+00
4.761000000000000121e+00 -1.232309856151865723e+00
4.762000000000000455e+00 -1.232118250847872742e+00
4.763000000000000789e+00 -1.231926653166191654e+00
4.764000000000000234e+00 -1.231735063099010929e+00
4.765000000000000568e+00 -1.231543480638518817e+00
4.766000000000000014e+00 -1.231351905776906230e+00
4.767000000000000348e+00 -1.231160338506362528e+00
4.768000000000000682e+00 -1.230968778819079734e+00
4.769000000000000128e+00 -1.230777226707248317e+00
4.770000000000000462e+00 -1.230585682163063188e+00
4.771000000000000796e+00 -1.230394145178716148e+00
4.772000000000000242e+00 -1.230202615746399664e+00
4.773000000000000576e+00 -1.230011093858309312e+00
4.774000000000000021e+00 -1.229819579506641558e+00
4.775000000000000355e+00 -1.229628072683591089e+00
4.776000000000000689e+00 -1.229436573381355480e+00
4.777000000000000135e+00 -1.229245081592131417e+00
4.778000000000000469e+00 -1.229053597308118473e+00
4.779000000000000803e+00 -1.228862120521514445e+00
4.780000000000000249e+00 -1.228670651224517130e+00
4.781000000000000583e+00 -1.228479189409327210e+00
4.782000000000000028e+00 -1.228287735068147368e+00
4.783000000000000362e+00 -1.228096288193177621e+00
4.784000000000000696e+00 -1.227904848776620872e+00
4.785000000000000142e+00 -1.227713416810679359e+00
4.786000000000000476e+00 -1.227521992287557318e+00
4.787000000000000810e+00 -1.227330575199456542e+00
4.788000000000000256e+00 -1.227139165538583709e+00
4.789000000000000590e+00 -1.226947763297143723e+00
4.790000000000000036e+00 -1.226756368467343483e+00
4.791000000000000369e+00 -1.226564981041389446e+00
4.792000000000000703e+00 -1.226373601011487846e+00
4.793000000000000149e+00 -1.226182228369848470e+00
4.794000000000000483e+00 -1.225990863108678441e+00
4.795000000000000817e+00 -1.225799505220189323e+00
4.796000000000000263e+00 -1.225608154696588459e+00
4.797000000000000597e+00 -1.225416811530087635e+00
4.798000000000000043e+00 -1.225225475712898637e+00
4.799000000000000377e+00 -1.225034147237233029e+00
4.800000000000000711e+00 -1.224842826095303039e+00
4.801000000000000156e+00 -1.224651512279323118e+00
4.802000000000000490e+00 -1.224460205781504607e+00
4.803000000000000824e+00 -1.224268906594064621e+00
4.804000000000000270e+00 -1.224077614709217166e+00
4.805000000000000604e+00 -1.223886330119177801e+00
4.806000000000000050e+00 -1.223695052816162310e+00
4.807000000000000384e+00 -1.223503782792388028e+00
4.808000000000000718e+00 -1.223312520040073625e+00
4.809000000000000163e+00 -1.223121264551435994e+00
4.810000000000000497e+00 -1.222930016318694468e+00
4.811000000000000831e+00 -1.222738775334068828e+00
4.812000000000000277e+00 -1.222547541589778630e+00
4.813000000000000611e+00 -1.222356315078044764e+00
4.814000000000000057e+00 -1.222165095791087897e+00
4.815000000000000391e+00 -1.221973883721131582e+00
4.816000000000000725e+00 -1.221782678860398264e+00
4.817000000000000171e+00 -1.221591481201108831e+00
4.818000000000000504e+00 -1.221400290735487282e+00
4.818999999999999950e+00 -1.221209107455759613e+00
4.820000000000000284e+00 -1.221017931354149599e+00
4.821000000000000618e+00 -1.220826762422881684e+00
4.822000000000000064e+00 -1.220635600654183861e+00
4.823000000000000398e+00 -1.220444446040281905e+00
4.824000000000000732e+00 -1.220253298573402478e+00
4.825000000000000178e+00 -1.220062158245774242e+00
4.826000000000000512e+00 -1.219871025049626523e+00
4.826999999999999957e+00 -1.219679898977187094e+00
4.828000000000000291e+00 -1.219488780020684393e+00
4.829000000000000625e+00 -1.219297668172351079e+00
4.830000000000000071e+00 -1.219106563424416922e+00
4.831000000000000405e+00 -1.218915465769111472e+00
4.832000000000000739e+00 -1.218724375198668053e+00
4.833000000000000185e+00 -1.218533291705318655e+00
4.834000000000000519e+00 -1.218342215281298158e+00
4.834999999999999964e+00 -1.218151145918838552e+00
4.836000000000000298e+00 -1.217960083610174493e+00
4.837000000000000632e+00 -1.217769028347539528e+00
4.838000000000000078e+00 -1.217577980123170311e+00
4.839000000000000412e+00 -1.217386938929301277e+00
4.840000000000000746e+00 -1.217195904758168634e+00
4.841000000000000192e+00 -1.217004877602011703e+00
4.842000000000000526e+00 -1.216813857453064474e+00
4.842999999999999972e+00 -1.216622844303568041e+00
4.844000000000000306e+00 -1.216431838145759059e+00
4.845000000000000639e+00 -1.216240838971876626e+00
4.846000000000000085e+00 -1.216049846774160281e+00
4.847000000000000419e+00 -1.215858861544851566e+00
4.848000000000000753e+00 -1.215667883276191130e+00
4.849000000000000199e+00 -1.215476911960418516e+00
4.850000000000000533e+00 -1.215285947589776816e+00
4.850999999999999979e+00 -1.215094990156508459e+00
4.852000000000000313e+00 -1.214904039652855428e+00
4.853000000000000647e+00 -1.214713096071061260e+00
4.854000000000000092e+00 -1.214522159403369495e+00
4.855000000000000426e+00 -1.214331229642026111e+00
4.856000000000000760e+00 -1.214140306779275313e+00
4.857000000000000206e+00 -1.213949390807361972e+00
4.858000000000000540e+00 -1.213758481718533178e+00
4.858999999999999986e+00 -1.213567579505032690e+00
4.860000000000000320e+00 -1.213376684159109820e+00
4.861000000000000654e+00 -1.213185795673011436e+00
4.862000000000000099e+00 -1.212994914038985739e+00
4.863000000000000433e+00 -1.212804039249282262e+00
4.864000000000000767e+00 -1.212613171296147874e+00
4.865000000000000213e+00 -1.212422310171832329e+00
4.866000000000000547e+00 -1.212231455868587160e+00
4.866999999999999993e+00 -1.212040608378661899e+00
4.868000000000000327e+00 -1.211849767694307412e+00
4.869000000000000661e+00 -1.211658933807775451e+00
4.870000000000000107e+00 -1.211468106711318660e+00
4.871000000000000441e+00 -1.211277286397189679e+00
4.872000000000000774e+00 -1.211086472857640484e+00
4.873000000000000220e+00 -1.210895666084925271e+00
4.874000000000000554e+00 -1.210704866071297792e+00
4.875000000000000000e+00 -1.210514072809010466e+00
4.876000000000000334e+00 -1.210323286290321931e+00
4.877000000000000668e+00 -1.210132506507484829e+00
4.878000000000000114e+00 -1.209941733452754908e+00
4.879000000000000448e+00 -1.209750967118389919e+00
4.880000000000000782e+00 -1.209560207496645612e+00
4.881000000000000227e+00 -1.209369454579780179e+00
4.882000000000000561e+00 -1.209178708360049814e+00
4.883000000000000007e+00 -1.208987968829714710e+00
4.884000000000000341e+00 -1.208797235981033280e+00
4.885000000000000675e+00 -1.208606509806263940e+00
4.886000000000000121e+00 -1.208415790297665549e+00
4.887000000000000455e+00 -1.208225077447498741e+00
4.888000000000000789e+00 -1.208034371248024597e+00
4.889000000000000234e+00 -1.207843671691502863e+00
4.890000000000000568e+00 -1.207652978770195062e+00
4.891000000000000014e+00 -1.207462292476364052e+00
4.892000000000000348e+00 -1.207271612802272243e+00
4.893000000000000682e+00 -1.207080939740180714e+00
4.894000000000000128e+00 -1.206890273282354320e+00
4.895000000000000462e+00 -1.206699613421055473e+00
4.896000000000000796e+00 -1.206508960148548582e+00
4.897000000000000242e+00 -1.206318313457097835e+00
4.898000000000000576e+00 -1.206127673338967643e+00
4.899000000000000021e+00 -1.205937039786425302e+00
4.900000000000000355e+00 -1.205746412791735223e+00
4.901000000000000689e+00 -1.205555792347163813e+00
4.902000000000000135e+00 -1.205365178444978591e+00
4.903000000000000469e+00 -1.205174571077445744e+00
4.904000000000000803e+00 -1.204983970236831681e+00
4.905000000000000249e+00 -1.204793375915405695e+00
4.906000000000000583e+00 -1.204602788105435529e+00
4.907000000000000028e+00 -1.204412206799188922e+00
4.908000000000000362e+00 -1.204221631988937391e+00
4.909000000000000696e+00 -1.204031063666949564e+00
4.910000000000000142e+00 -1.203840501825494291e+00
4.911000000000000476e+00 -1.203649946456843534e+00
4.912000000000000810e+00 -1.203459397553267918e+00
4.913000000000000256e+00 -1.203268855107037183e+00
4.914000000000000590e+00 -1.203078319110423067e+00
4.915000000000000036e+00 -1.202887789555699083e+00
4.916000000000000369e+00 -1.202697266435135193e+00
4.917000000000000703e+00 -1.202506749741005132e+00
4.918000000000000149e+00 -1.202316239465583525e+00
4.919000000000000483e+00 -1.202125735601141221e+00
4.920000000000000817e+00 -1.201935238139954620e+00
4.921000000000000263e+00 -1.201744747074296793e+00
4.922000000000000597e+00 -1.201554262396442363e+00
4.923000000000000043e+00 -1.201363784098666843e+00
4.924000000000000377e+00 -1.201173312173245522e+00
4.925000000000000711e+00 -1.200982846612454802e+00
4.926000000000000156e+00 -1.200792387408569750e+00
4.927000000000000490e+00 -1.200601934553866768e+00
4.928000000000000824e+00 -1.200411488040624475e+00
4.929000000000000270e+00 -1.200221047861119494e+00
4.930000000000000604e+00 -1.200030614007628671e+00
4.931000000000000050e+00 -1.199840186472430181e+00
4.932000000000000384e+00 -1.199649765247803312e+00
4.933000000000000718e+00 -1.199459350326026463e+00
4.934000000000000163e+00 -1.199268941699378255e+00
4.935000000000000497e+00 -1.199078539360138418e+00
4.936000000000000831e+00 -1.198888143300587350e+00
4.937000000000000277e+00 -1.198697753513005226e+00
4.938000000000000611e+00 -1.198507369989671112e+00
4.939000000000000057e+00 -1.198316992722867624e+00
4.940000000000000391e+00 -1.198126621704874495e+00
4.941000000000000725e+00 -1.197936256927974785e+00
4.942000000000000171e+00 -1.197745898384449781e+00
4.943000000000000504e+00 -1.197555546066582544e+00
4.944000000000000838e+00 -1.197365199966653249e+00
4.945000000000000284e+00 -1.197174860076946734e+00
4.946000000000000618e+00 -1.196984526389746062e+00
4.947000000000000064e+00 -1.196794198897334516e+00
4.948000000000000398e+00 -1.196603877591996490e+00
4.949000000000000732e+00 -1.196413562466015268e+00
4.950000000000000178e+00 -1.196223253511677242e+00
4.951000000000000512e+00 -1.196032950721265475e+00
4.952000000000000846e+00 -1.195842654087066803e+00
4.953000000000000291e+00 -1.195652363601365176e+00
4.954000000000000625e+00 -1.195462079256447652e+00
4.955000000000000071e+00 -1.195271801044599069e+00
4.956000000000000405e+00 -1.195081528958107153e+00
4.957000000000000739e+00 -1.194891262989259184e+00
4.958000000000000185e+00 -1.194701003130340888e+00
4.959000000000000519e+00 -1.194510749373640213e+00
4.959999999999999964e+00 -1.194320501711441773e+00
4.961000000000000298e+00 -1.194130260136039290e+00
4.962000000000000632e+00 -1.193940024639718711e+00
4.963000000000000078e+00 -1.193749795214767984e+00
4.964000000000000412e+00 -1.193559571853476609e+00
4.965000000000000746e+00 -1.193369354548133643e+00
4.966000000000000192e+00 -1.193179143291028588e+00
4.967000000000000526e+00 -1.192988938074451166e+00
4.967999999999999972e+00 -1.192798738890691768e+00
4.969000000000000306e+00 -1.192608545732039893e+00
4.970000000000000639e+00 -1.192418358590787930e+00
4.971000000000000085e+00 -1.192228177459225824e+00
4.972000000000000419e+00 -1.192038002329644852e+00
4.973000000000000753e+00 -1.191847833194336070e+00
4.974000000000000199e+00 -1.191657670045592532e+00
4.975000000000000533e+00 -1.191467512875703960e+00
4.975999999999999979e+00 -1.191277361676964075e+00
4.977000000000000313e+00 -1.191087216441666152e+00
4.978000000000000647e+00 -1.190897077162102802e+00
4.979000000000000092e+00 -1.190706943830566633e+00
4.980000000000000426e+00 -1.190516816439351588e+00
4.981000000000000760e+00 -1.190326694980750721e+00
4.982000000000000206e+00 -1.190136579447056642e+00
4.983000000000000540e+00 -1.189946469830565512e+00
4.983999999999999986e+00 -1.189756366123572162e+00
4.985000000000000320e+00 -1.189566268318369202e+00
4.986000000000000654e+00 -1.189376176407254793e+00
4.987000000000000099e+00 -1.189186090382520211e+00
4.988000000000000433e+00 -1.188996010236462952e+00
4.989000000000000767e+00 -1.188805935961378957e+00
4.990000000000000213e+00 -1.188615867549563054e+00
4.991000000000000547e+00 -1.188425804993312518e+00
4.991999999999999993e+00 -1.188235748284922177e+00
4.993000000000000327e+00 -1.188045697416689972e+00
4.994000000000000661e+00 -1.187855652380912952e+00
4.995000000000000107e+00 -1.187665613169889278e+00
4.996000000000000441e+00 -1.187475579775913115e+00
4.997000000000000774e+00 -1.187285552191284843e+00
4.998000000000000220e+00 -1.187095530408300181e+00
4.999000000000000554e+00 -1.186905514419258179e+00
5.000000000000000000e+00 -1.186715504216457218e+00
5.001000000000000334e+00 -1.186525499792195681e+00
5.002000000000000668e+00 -1.186335501138771953e+00
5.003000000000000114e+00 -1.186145508248485747e+00
5.004000000000000448e+00 -1.185955521113634559e+00
5.005000000000000782e+00 -1.185765539726518991e+00
5.006000000000000227e+00 -1.185575564079437871e+00
5.007000000000000561e+00 -1.185385594164691136e+00
5.008000000000000007e+00 -1.185195629974578946e+00
5.009000000000000341e+00 -1.185005671501402125e+00
5.010000000000000675e+00 -1.184815718737458612e+00
5.011000000000000121e+00 -1.184625771675050787e+00
5.012000000000000455e+00 -1.184435830306480586e+00
5.013000000000000789e+00 -1.184245894624047502e+00
5.014000000000000234e+00 -1.184055964620051027e+00
5.015000000000000568e+00 -1.183866040286796206e+00
5.016000000000000014e+00 -1.183676121616582089e+00
5.017000000000000348e+00 -1.183486208601709944e+00
5.018000000000000682e+00 -1.183296301234483261e+00
5.019000000000000128e+00 -1.183106399507203088e+00
5.020000000000000462e+00 -1.182916503412172915e+00
5.021000000000000796e+00 -1.182726612941693123e+00
5.022000000000000242e+00 -1.182536728088068090e+00
5.023000000000000576e+00 -1.182346848843599751e+00
5.024000000000000021e+00 -1.182156975200591154e+00
5.025000000000000355e+00 -1.181967107151345120e+00
5.026000000000000689e+00 -1.181777244688166029e+00
5.027000000000000135e+00 -1.181587387803356926e+00
5.028000000000000469e+00 -1.181397536489220856e+00
5.029000000000000803e+00 -1.181207690738060645e+00
5.030000000000000249e+00 -1.181017850542182446e+00
5.031000000000000583e+00 -1.180828015893890637e+00
5.032000000000000028e+00 -1.180638186785488042e+00
5.033000000000000362e+00 -1.180448363209279261e+00
5.034000000000000696e+00 -1.180258545157568673e+00
5.035000000000000142e+00 -1.180068732622661543e+00
5.036000000000000476e+00 -1.179878925596862249e+00
5.037000000000000810e+00 -1.179689124072476725e+00
5.038000000000000256e+00 -1.179499328041808903e+00
5.039000000000000590e+00 -1.179309537497164717e+00
5.040000000000000036e+00 -1.179119752430850321e+00
5.041000000000000369e+00 -1.178929972835169426e+00
5.042000000000000703e+00 -1.178740198702428854e+00
5.043000000000000149e+00 -1.178550430024935869e+00
5.044000000000000483e+00 -1.178360666794994627e+00
5.045000000000000817e+00 -1.178170909004911504e+00
5.046000000000000263e+00 -1.177981156646993099e+00
5.047000000000000597e+00 -1.177791409713544901e+00
5.048000000000000043e+00 -1.177601668196873952e+00
5.049000000000000377e+00 -1.177411932089288404e+00
5.050000000000000711e+00 -1.177222201383092637e+00
5.051000000000000156e+00 -1.177032476070593914e+00
5.052000000000000490e+00 -1.176842756144101498e+00
5.053000000000000824e+00 -1.176653041595920879e+00
5.054000000000000270e+00 -1.176463332418357766e+00
5.055000000000000604e+00 -1.176273628603719645e+00
5.056000000000000050e+00 -1.176083930144316891e+00
5.057000000000000384e+00 -1.175894237032454770e+00
5.058000000000000718e+00 -1.175704549260441212e+00
5.059000000000000163e+00 -1.175514866820583926e+00
5.060000000000000497e+00 -1.175325189705190398e+00
5.061000000000000831e+00 -1.175135517906570115e+00
5.062000000000000277e+00 -1.174945851417030118e+00
5.063000000000000611e+00 -1.174756190228878339e+00
5.064000000000000057e+00 -1.174566534334421597e+00
5.065000000000000391e+00 -1.174376883725970488e+00
5.066000000000000725e+00 -1.174187238395831168e+00
5.067000000000000171e+00 -1.173997598336313786e+00
5.068000000000000504e+00 -1.173807963539727162e+00
5.069000000000000838e+00 -1.173618333998378782e+00
5.070000000000000284e+00 -1.173428709704578132e+00
5.071000000000000618e+00 -1.173239090650633365e+00
5.072000000000000064e+00 -1.173049476828854409e+00
5.073000000000000398e+00 -1.172859868231546754e+00
5.074000000000000732e+00 -1.172670264851024324e+00
5.075000000000000178e+00 -1.172480666679592387e+00
5.076000000000000512e+00 -1.172291073709561982e+00
5.077000000000000846e+00 -1.172101485933242149e+00
5.078000000000000291e+00 -1.171911903342940597e+00
5.079000000000000625e+00 -1.171722325930967479e+00
5.080000000000000071e+00 -1.171532753689633388e+00
5.081000000000000405e+00 -1.171343186611247145e+00
5.082000000000000739e+00 -1.171153624688117123e+00
5.083000000000000185e+00 -1.170964067912553697e+00
5.084000000000000519e+00 -1.170774516276865906e+00
5.085000000000000853e+00 -1.170584969773363682e+00
5.086000000000000298e+00 -1.170395428394357173e+00
5.087000000000000632e+00 -1.170205892132154535e+00
5.088000000000000078e+00 -1.170016360979066139e+00
5.089000000000000412e+00 -1.169826834927403247e+00
5.090000000000000746e+00 -1.169637313969474457e+00
5.091000000000000192e+00 -1.169447798097589253e+00
5.092000000000000526e+00 -1.169258287304057564e+00
5.093000000000000860e+00 -1.169068781581189098e+00
5.094000000000000306e+00 -1.168879280921295116e+00
5.095000000000000639e+00 -1.168689785316685992e+00
5.096000000000000085e+00 -1.168500294759669877e+00
5.097000000000000419e+00 -1.168310809242558923e+00
5.098000000000000753e+00 -1.168121328757661503e+00
5.099000000000000199e+00 -1.167931853297286438e+00
5.100000000000000533e+00 -1.167742382853746541e+00
5.100999999999999979e+00 -1.167552917419349745e+00
5.102000000000000313e+00 -1.167363456986406867e+00
5.103000000000000647e+00 -1.167174001547228945e+00
5.104000000000000092e+00 -1.166984551094124800e+00
5.105000000000000426e+00 -1.166795105619405470e+00
5.106000000000000760e+00 -1.166605665115380663e+00
5.107000000000000206e+00 -1.166416229574359642e+00
5.108000000000000540e+00 -1.166226798988653668e+00
5.108999999999999986e+00 -1.166037373350572448e+00
5.110000000000000320e+00 -1.165847952652427466e+00
5.111000000000000654e+00 -1.165658536886525987e+00
5.112000000000000099e+00 -1.165469126045179937e+00
5.113000000000000433e+00 -1.165279720120699913e+00
5.114000000000000767e+00 -1.165090319105394290e+00
5.115000000000000213e+00 -1.164900922991574550e+00
5.116000000000000547e+00 -1.164711531771549957e+00
5.116999999999999993e+00 -1.164522145437629330e+00
5.118000000000000327e+00 -1.164332763982125929e+00
5.119000000000000661e+00 -1.164143387397347240e+00
5.120000000000000107e+00 -1.163954015675603637e+00
5.121000000000000441e+00 -1.163764648809205937e+00
5.122000000000000774e+00 -1.163575286790463181e+00
5.123000000000000220e+00 -1.163385929611684411e+00
5.124000000000000554e+00 -1.163196577265181331e+00
5.125000000000000000e+00 -1.163007229743262094e+00
5.126000000000000334e+00 -1.162817887038238629e+00
5.127000000000000668e+00 -1.162628549142417755e+00
5.128000000000000114e+00 -1.162439216048109403e+00
5.129000000000000448e+00 -1.162249887747625721e+00
5.130000000000000782e+00 -1.162060564233273974e+00
5.131000000000000227e+00 -1.161871245497365868e+00
5.132000000000000561e+00 -1.161681931532209555e+00
5.133000000000000007e+00 -1.161492622330113633e+00
5.134000000000000341e+00 -1.161303317883389363e+00
5.135000000000000675e+00 -1.161114018184344676e+00
5.136000000000000121e+00 -1.160924723225288391e+00
5.137000000000000455e+00 -1.160735432998530436e+00
5.138000000000000789e+00 -1.160546147496381408e+00
5.139000000000000234e+00 -1.160356866711147461e+00
5.140000000000000568e+00 -1.160167590635139634e+00
5.141000000000000014e+00 -1.159978319260667190e+00
5.142000000000000348e+00 -1.159789052580037172e+00
5.143000000000000682e+00 -1.159599790585559953e+00
5.144000000000000128e+00 -1.159410533269543020e+00
5.145000000000000462e+00 -1.159221280624296302e+00
5.146000000000000796e+00 -1.159032032642127508e+00
5.147000000000000242e+00 -1.158842789315344346e+00
5.148000000000000576e+00 -1.158653550636256080e+00
5.149000000000000021e+00 -1.158464316597169974e+00
5.150000000000000355e+00 -1.158275087190395958e+00
5.151000000000000689e+00 -1.158085862408241073e+00
5.152000000000000135e+00 -1.157896642243013918e+00
5.153000000000000469e+00 -1.157707426687022423e+00
5.154000000000000803e+00 -1.157518215732573630e+00
5.155000000000000249e+00 -1.157329009371975248e+00
5.156000000000000583e+00 -1.157139807597534986e+00
5.157000000000000028e+00 -1.156950610401562551e+00
5.158000000000000362e+00 -1.156761417776363876e+00
5.159000000000000696e+00 -1.156572229714245559e+00
5.160000000000000142e+00 -1.156383046207515086e+00
5.161000000000000476e+00 -1.156193867248478391e+00
5.162000000000000810e+00 -1.156004692829444958e+00
5.163000000000000256e+00 -1.155815522942720275e+00
5.164000000000000590e+00 -1.155626357580611829e+00
5.165000000000000036e+00 -1.155437196735424887e+00
5.166000000000000369e+00 -1.155248040399466936e+00
5.167000000000000703e+00 -1.155058888565044795e+00
5.168000000000000149e+00 -1.154869741224463286e+00
5.169000000000000483e+00 -1.154680598370029676e+00
5.170000000000000817e+00 -1.154491459994049896e+00
5.171000000000000263e+00 -1.154302326088829878e+00
5.172000000000000597e+00 -1.154113196646675110e+00
5.173000000000000043e+00 -1.153924071659891304e+00
5.174000000000000377e+00 -1.153734951120783947e+00
5.175000000000000711e+00 -1.153545835021657195e+00
5.176000000000000156e+00 -1.153356723354818092e+00
5.177000000000000490e+00 -1.153167616112570348e+00
5.178000000000000824e+00 -1.152978513287219675e+00
5.179000000000000270e+00 -1.152789414871070006e+00
5.180000000000000604e+00 -1.152600320856425942e+00
5.181000000000000050e+00 -1.152411231235592526e+00
5.182000000000000384e+00 -1.152222146000874137e+00
5.183000000000000718e+00 -1.152033065144575819e+00
5.184000000000000163e+00 -1.151843988658998175e+00
5.185000000000000497e+00 -1.151654916536448248e+00
5.186000000000000831e+00 -1.151465848769229083e+00
5.187000000000000277e+00 -1.151276785349643061e+00
5.188000000000000611e+00 -1.151087726269994560e+00
5.189000000000000057e+00 -1.150898671522586403e+00
5.190000000000000391e+00 -1.150709621099720747e+00
5.191000000000000725e+00 -1.150520574993700418e+00
5.192000000000000171e+00 -1.150331533196828682e+00
5.193000000000000504e+00 -1.150142495701407919e+00
5.194000000000000838e+00 -1.149953462499740731e+00
5.195000000000000284e+00 -1.149764433584128831e+00
5.196000000000000618e+00 -1.149575408946874377e+00
5.197000000000000064e+00 -1.149386388580278417e+00
5.198000000000000398e+00 -1.149197372476641776e+00
5.199000000000000732e+00 -1.149008360628267722e+00
5.200000000000000178e+00 -1.148819353027455525e+00
5.201000000000000512e+00 -1.148630349666507344e+00
5.202000000000000846e+00 -1.148441350537724226e+00
5.203000000000000291e+00 -1.148252355633406774e+00
5.204000000000000625e+00 -1.148063364945853371e+00
5.205000000000000071e+00 -1.147874378467365286e+00
5.206000000000000405e+00 -1.147685396190243567e+00
5.207000000000000739e+00 -1.147496418106786820e+00
5.208000000000000185e+00 -1.147307444209293648e+00
5.209000000000000519e+00 -1.147118474490064433e+00
5.210000000000000853e+00 -1.146929508941397780e+00
5.211000000000000298e+00 -1.146740547555592071e+00
5.212000000000000632e+00 -1.146551590324949021e+00
5.213000000000000078e+00 -1.146362637241762350e+00
5.214000000000000412e+00 -1.146173688298333548e+00
5.215000000000000746e+00 -1.145984743486960111e+00
5.216000000000000192e+00 -1.145795802799939089e+00
5.217000000000000526e+00 -1.145606866229568421e+00
5.218000000000000860e+00 -1.145417933768145602e+00
5.219000000000000306e+00 -1.145229005407966794e+00
5.220000000000000639e+00 -1.145040081141329269e+00
5.221000000000000085e+00 -1.144851160960530523e+00
5.222000000000000419e+00 -1.144662244857864941e+00
5.223000000000000753e+00 -1.144473332825630241e+00
5.224000000000000199e+00 -1.144284424856121474e+00
5.225000000000000533e+00 -1.144095520941634581e+00
5.226000000000000867e+00 -1.143906621074463725e+00
5.227000000000000313e+00 -1.143717725246906403e+00
5.228000000000000647e+00 -1.143528833451256776e+00
5.229000000000000092e+00 -1.143339945679807679e+00
5.230000000000000426e+00 -1.143151061924855272e+00
5.231000000000000760e+00 -1.142962182178694164e+00
5.232000000000000206e+00 -1.142773306433616520e+00
5.233000000000000540e+00 -1.142584434681915617e+00
5.233999999999999986e+00 -1.142395566915885619e+00
5.235000000000000320e+00 -1.142206703127819356e+00
5.236000000000000654e+00 -1.142017843310010328e+00
5.237000000000000099e+00 -1.141828987454750921e+00
5.238000000000000433e+00 -1.141640135554331970e+00
5.239000000000000767e+00 -1.141451287601046971e+00
5.240000000000000213e+00 -1.141262443587186981e+00
5.241000000000000547e+00 -1.141073603505042389e+00
5.241999999999999993e+00 -1.140884767346906026e+00
5.243000000000000327e+00 -1.140695935105067171e+00
5.244000000000000661e+00 -1.140507106771818213e+00
5.245000000000000107e+00 -1.140318282339447320e+00
5.246000000000000441e+00 -1.140129461800244659e+00
5.247000000000000774e+00 -1.139940645146502618e+00
5.248000000000000220e+00 -1.139751832370507811e+00
5.249000000000000554e+00 -1.139563023464550851e+00
5.250000000000000000e+00 -1.139374218420919016e+00
5.251000000000000334e+00 -1.139185417231900255e+00
5.252000000000000668e+00 -1.138996619889786066e+00
5.253000000000000114e+00 -1.138807826386859734e+00
5.254000000000000448e+00 -1.138619036715414090e+00
5.255000000000000782e+00 -1.138430250867732862e+00
5.256000000000000227e+00 -1.138241468836103776e+00
5.257000000000000561e+00 -1.138052690612813000e+00
5.258000000000000007e+00 -1.137863916190148039e+00
5.259000000000000341e+00 -1.137675145560393286e+00
5.260000000000000675e+00 -1.137486378715834467e+00
5.261000000000000121e+00 -1.137297615648757532e+00
5.262000000000000455e+00 -1.137108856351448427e+00
5.263000000000000789e+00 -1.136920100816190660e+00
5.264000000000000234e+00 -1.136731349035268845e+00
5.265000000000000568e+00 -1.136542601000967156e+00
5.266000000000000014e+00 -1.136353856705569321e+00
5.267000000000000348e+00 -1.136165116141358178e+00
5.268000000000000682e+00 -1.135976379300617012e+00
5.269000000000000128e+00 -1.135787646175628884e+00
5.270000000000000462e+00 -1.135598916758676191e+00
5.271000000000000796e+00 -1.135410191042040218e+00
5.272000000000000242e+00 -1.135221469018001805e+00
5.273000000000000576e+00 -1.135032750678844904e+00
5.274000000000000021e+00 -1.134844036016849023e+00
5.275000000000000355e+00 -1.134655325024294781e+00
5.276000000000000689e+00 -1.134466617693462354e+00
5.277000000000000135e+00 -1.134277914016632138e+00
5.278000000000000469e+00 -1.134089213986082090e+00
5.279000000000000803e+00 -1.133900517594092161e+00
5.280000000000000249e+00 -1.133711824832942527e+00
5.281000000000000583e+00 -1.133523135694910033e+00
5.282000000000000028e+00 -1.133334450172273522e+00
5.283000000000000362e+00 -1.133145768257311170e+00
5.284000000000000696e+00 -1.132957089942298490e+00
5.285000000000000142e+00 -1.132768415219513436e+00
5.286000000000000476e+00 -1.132579744081231965e+00
5.287000000000000810e+00 -1.132391076519730921e+00
5.288000000000000256e+00 -1.132202412527286040e+00
5.289000000000000590e+00 -1.132013752096173054e+00
5.290000000000000036e+00 -1.131825095218667032e+00
5.291000000000000369e+00 -1.131636441887042377e+00
5.292000000000000703e+00 -1.131447792093573268e+00
5.293000000000000149e+00 -1.131259145830534107e+00
5.294000000000000483e+00 -1.131070503090198409e+00
5.295000000000000817e+00 -1.130881863864837911e+00
5.296000000000000263e+00 -1.130693228146727680e+00
5.297000000000000597e+00 -1.130504595928136791e+00
5.298000000000000043e+00 -1.130315967201338312e+00
5.299000000000000377e+00 -1.130127341958606202e+00
5.300000000000000711e+00 -1.129938720192208645e+00
5.301000000000000156e+00 -1.129750101894417380e+00
5.302000000000000490e+00 -1.129561487057502589e+00
5.303000000000000824e+00 -1.129372875673734011e+00
5.304000000000000270e+00 -1.129184267735380720e+00
5.305000000000000604e+00 -1.128995663234713565e+00
5.306000000000000050e+00 -1.128807062163999841e+00
5.307000000000000384e+00 -1.128618464515507513e+00
5.308000000000000718e+00 -1.128429870281504543e+00
5.309000000000000163e+00 -1.128241279454257562e+00
5.310000000000000497e+00 -1.128052692026034087e+00
5.311000000000000831e+00 -1.127864107989100528e+00
5.312000000000000277e+00 -1.127675527335724182e+00
5.313000000000000611e+00 -1.127486950058169013e+00
5.314000000000000057e+00 -1.127298376148700987e+00
5.315000000000000391e+00 -1.127109805599585401e+00
5.316000000000000725e+00 -1.126921238403085113e+00
5.317000000000000171e+00 -1.126732674551463642e+00
5.318000000000000504e+00 -1.126544114036985622e+00
5.319000000000000838e+00 -1.126355556851913908e+00
5.320000000000000284e+00 -1.126167002988509136e+00
5.321000000000000618e+00 -1.125978452439037047e+00
5.322000000000000064e+00 -1.125789905195755614e+00
5.323000000000000398e+00 -1.125601361250927024e+00
5.324000000000000732e+00 -1.125412820596813024e+00
5.325000000000000178e+00 -1.125224283225673139e+00
5.326000000000000512e+00 -1.125035749129766449e+00
5.327000000000000846e+00 -1.124847218301353369e+00
5.328000000000000291e+00 -1.124658690732691646e+00
5.329000000000000625e+00 -1.124470166416042138e+00
5.330000000000000071e+00 -1.124281645343659264e+00
5.331000000000000405e+00 -1.124093127507803436e+00
5.332000000000000739e+00 -1.123904612900730182e+00
5.333000000000000185e+00 -1.123716101514695032e+00
5.334000000000000519e+00 -1.123527593341955955e+00
5.335000000000000853e+00 -1.123339088374767147e+00
5.336000000000000298e+00 -1.123150586605383694e+00
5.337000000000000632e+00 -1.122962088026060679e+00
5.338000000000000078e+00 -1.122773592629050743e+00
5.339000000000000412e+00 -1.122585100406608749e+00
5.340000000000000746e+00 -1.122396611350986007e+00
5.341000000000000192e+00 -1.122208125454439376e+00
5.342000000000000526e+00 -1.122019642709215503e+00
5.343000000000000860e+00 -1.121831163107569473e+00
5.344000000000000306e+00 -1.121642686641750375e+00
5.345000000000000639e+00 -1.121454213304010628e+00
5.346000000000000085e+00 -1.121265743086598876e+00
5.347000000000000419e+00 -1.121077275981765542e+00
5.348000000000000753e+00 -1.120888811981759714e+00
5.349000000000000199e+00 -1.120700351078828261e+00
5.350000000000000533e+00 -1.120511893265221381e+00
5.351000000000000867e+00 -1.120323438533183724e+00
5.352000000000000313e+00 -1.120134986874963490e+00
5.353000000000000647e+00 -1.119946538282808879e+00
5.354000000000000092e+00 -1.119758092748964318e+00
5.355000000000000426e+00 -1.119569650265675564e+00
5.356000000000000760e+00 -1.119381210825187267e+00
5.357000000000000206e+00 -1.119192774419743630e+00
5.358000000000000540e+00 -1.119004341041588857e+00
5.359000000000000874e+00 -1.118815910682963821e+00
5.360000000000000320e+00 -1.118627483336115169e+00
5.361000000000000654e+00 -1.118439058993283330e+00
5.362000000000000099e+00 -1.118250637646709400e+00
5.363000000000000433e+00 -1.118062219288634473e+00
5.364000000000000767e+00 -1.117873803911299424e+00
5.365000000000000213e+00 -1.117685391506944015e+00
5.366000000000000547e+00 -1.117496982067808453e+00
5.367000000000000881e+00 -1.117308575586130726e+00
5.368000000000000327e+00 -1.117120172054149485e+00
5.369000000000000661e+00 -1.116931771464103162e+00
5.370000000000000107e+00 -1.116743373808228190e+00
5.371000000000000441e+00 -1.116554979078762555e+00
5.372000000000000774e+00 -1.116366587267940247e+00
5.373000000000000220e+00 -1.116178198367996588e+00
5.374000000000000554e+00 -1.115989812371168455e+00
5.375000000000000000e+00 -1.115801429269690059e+00
5.376000000000000334e+00 -1.115613049055794725e+00
5.377000000000000668e+00 -1.115424671721714889e+00
5.378000000000000114e+00 -1.115236297259684761e+00
5.379000000000000448e+00 -1.115047925661934780e+00
5.380000000000000782e+00 -1.114859556920697381e+00
5.381000000000000227e+00 -1.114671191028203889e+00
5.382000000000000561e+00 -1.114482827976683410e+00
5.383000000000000007e+00 -1.114294467758367269e+00
5.384000000000000341e+00 -1.114106110365483238e+00
5.385000000000000675e+00 -1.113917755790259756e+00
5.386000000000000121e+00 -1.113729404024925929e+00
5.387000000000000455e+00 -1.113541055061709084e+00
5.388000000000000789e+00 -1.113352708892833887e+00
5.389000000000000234e+00 -1.113164365510529441e+00
5.390000000000000568e+00 -1.112976024907021300e+00
5.391000000000000014e+00 -1.112787687074532350e+00
5.392000000000000348e+00 -1.112599352005287257e+00
5.393000000000000682e+00 -1.112411019691509351e+00
5.394000000000000128e+00 -1.112222690125423075e+00
5.395000000000000462e+00 -1.112034363299250206e+00
5.396000000000000796e+00 -1.111846039205214076e+00
5.397000000000000242e+00 -1.111657717835533576e+00
5.398000000000000576e+00 -1.111469399182432038e+00
5.399000000000000021e+00 -1.111281083238127243e+00
5.400000000000000355e+00 -1.111092769994840301e+00
5.401000000000000689e+00 -1.110904459444787662e+00
5.402000000000000135e+00 -1.110716151580188438e+00
5.403000000000000469e+00 -1.110527846393262408e+00
5.404000000000000803e+00 -1.110339543876223356e+00
5.405000000000000249e+00 -1.110151244021287731e+00
5.406000000000000583e+00 -1.109962946820673979e+00
5.407000000000000028e+00 -1.109774652266594330e+00
5.408000000000000362e+00 -1.109586360351263901e+00
5.409000000000000696e+00 -1.109398071066897362e+00
5.410000000000000142e+00 -1.109209784405705612e+00
5.411000000000000476e+00 -1.109021500359902657e+00
5.412000000000000810e+00 -1.108833218921699615e+00
5.413000000000000256e+00 -1.108644940083308050e+00
5.414000000000000590e+00 -1.108456663836936640e+00
5.415000000000000036e+00 -1.108268390174796947e+00
5.416000000000000369e+00 -1.108080119089098314e+00
5.417000000000000703e+00 -1.107891850572047421e+00
5.418000000000000149e+00 -1.107703584615853831e+00
5.419000000000000483e+00 -1.107515321212723558e+00
5.420000000000000817e+00 -1.107327060354862835e+00
5.421000000000000263e+00 -1.107138802034477898e+00
5.422000000000000597e+00 -1.106950546243772759e+00
5.423000000000000043e+00 -1.106762292974952544e+00
5.424000000000000377e+00 -1.106574042220223042e+00
5.425000000000000711e+00 -1.106385793971784715e+00
5.426000000000000156e+00 -1.106197548221840243e+00
5.427000000000000490e+00 -1.106009304962591200e+00
5.428000000000000824e+00 -1.105821064186238489e+00
5.429000000000000270e+00 -1.105632825884981907e+00
5.430000000000000604e+00 -1.105444590051024356e+00
5.431000000000000050e+00 -1.105256356676559859e+00
5.432000000000000384e+00 -1.105068125753789987e+00
5.433000000000000718e+00 -1.104879897274910538e+00
5.434000000000000163e+00 -1.104691671232121086e+00
5.435000000000000497e+00 -1.104503447617614098e+00
5.436000000000000831e+00 -1.104315226423586038e+00
5.437000000000000277e+00 -1.104127007642230929e+00
5.438000000000000611e+00 -1.103938791265745234e+00
5.439000000000000057e+00 -1.103750577286320089e+00
5.440000000000000391e+00 -1.103562365696148184e+00
5.441000000000000725e+00 -1.103374156487421764e+00
5.442000000000000171e+00 -1.103185949652331077e+00
5.443000000000000504e+00 -1.102997745183067702e+00
5.444000000000000838e+00 -1.102809543071819443e+00
5.445000000000000284e+00 -1.102621343310776769e+00
5.446000000000000618e+00 -1.102433145892128596e+00
5.447000000000000064e+00 -1.102244950808059620e+00
5.448000000000000398e+00 -1.102056758050759200e+00
5.449000000000000732e+00 -1.101868567612412253e+00
5.450000000000000178e+00 -1.101680379485204364e+00
5.451000000000000512e+00 -1.101492193661318231e+00
5.452000000000000846e+00 -1.101304010132938993e+00
5.453000000000000291e+00 -1.101115828892250237e+00
5.454000000000000625e+00 -1.100927649931433550e+00
5.455000000000000071e+00 -1.100739473242670075e+00
5.456000000000000405e+00 -1.100551298818141177e+00
5.457000000000000739e+00 -1.100363126650026224e+00
5.458000000000000185e+00 -1.100174956730503695e+00
5.459000000000000519e+00 -1.099986789051753400e+00
5.460000000000000853e+00 -1.099798623605952264e+00
5.461000000000000298e+00 -1.099610460385278543e+00
5.462000000000000632e+00 -1.099422299381907830e+00
5.463000000000000078e+00 -1.099234140588014164e+00
5.464000000000000412e+00 -1.099045983995773357e+00
5.465000000000000746e+00 -1.098857829597358782e+00
5.466000000000000192e+00 -1.098669677384943810e+00
5.467000000000000526e+00 -1.098481527350701814e+00
5.468000000000000860e+00 -1.098293379486802390e+00
5.469000000000000306e+00 -1.098105233785417134e+00
5.470000000000000639e+00 -1.097917090238716309e+00
5.471000000000000085e+00 -1.097728948838868179e+00
5.472000000000000419e+00 -1.097540809578041232e+00
5.473000000000000753e+00 -1.097352672448403510e+00
5.474000000000000199e+00 -1.097164537442120835e+00
5.475000000000000533e+00 -1.096976404551360584e+00
5.476000000000000867e+00 -1.096788273768286803e+00
5.477000000000000313e+00 -1.096600145085065758e+00
5.478000000000000647e+00 -1.096412018493858387e+00
5.479000000000000092e+00 -1.096223893986830067e+00
5.480000000000000426e+00 -1.096035771556141070e+00
5.481000000000000760e+00 -1.095847651193952776e+00
5.482000000000000206e+00 -1.095659532892424126e+00
5.483000000000000540e+00 -1.095471416643718054e+00
5.484000000000000874e+00 -1.095283302439992168e+00
5.485000000000000320e+00 -1.095095190273403185e+00
5.486000000000000654e+00 -1.094907080136108712e+00
5.487000000000000099e+00 -1.094718972020264580e+00
5.488000000000000433e+00 -1.094530865918026619e+00
5.489000000000000767e+00 -1.094342761821548660e+00
5.490000000000000213e+00 -1.094154659722984091e+00
5.491000000000000547e+00 -1.093966559614488521e+00
5.492000000000000881e+00 -1.093778461488211562e+00
5.493000000000000327e+00 -1.093590365336303050e+00
5.494000000000000661e+00 -1.093402271150918148e+00
5.495000000000000107e+00 -1.093214178924204028e+00
5.496000000000000441e+00 -1.093026088648309191e+00
5.497000000000000774e+00 -1.092838000315380809e+00
5.498000000000000220e+00 -1.092649913917566051e+00
5.499000000000000554e+00 -1.092461829447012311e+00
5.500000000000000888e+00 -1.092273746895864317e+00
5.501000000000000334e+00 -1.092085666256267018e+00
5.502000000000000668e+00 -1.091897587520361590e+00
5.503000000000000114e+00 -1.091709510680292317e+00
5.504000000000000448e+00 -1.091521435728203482e+00
5.505000000000000782e+00 -1.091333362656233374e+00
5.506000000000000227e+00 -1.091145291456520727e+00
5.507000000000000561e+00 -1.090957222121208270e+00
5.508000000000000007e+00 -1.090769154642432737e+00
5.509000000000000341e+00 -1.090581089012332194e+00
5.510000000000000675e+00 -1.090393025223043377e+00
5.511000000000000121e+00 -1.090204963266700577e+00
5.512000000000000455e+00 -1.090016903135439419e+00
5.513000000000000789e+00 -1.089828844821394194e+00
5.514000000000000234e+00 -1.089640788316698083e+00
5.515000000000000568e+00 -1.089452733613483604e+00
5.516000000000000014e+00 -1.089264680703880162e+00
5.517000000000000348e+00 -1.089076629580020050e+00
5.518000000000000682e+00 -1.088888580234032455e+00
5.519000000000000128e+00 -1.088700532658045672e+00
5.520000000000000462e+00 -1.088512486844187555e+00
5.521000000000000796e+00 -1.088324442784584623e+00
5.522000000000000242e+00 -1.088136400471362730e+00
5.523000000000000576e+00 -1.087948359896647288e+00
5.524000000000000021e+00 -1.087760321052562595e+00
5.525000000000000355e+00 -1.087572283931231398e+00
5.526000000000000689e+00 -1.087384248524776664e+00
5.527000000000000135e+00 -1.087196214825317586e+00
5.528000000000000469e+00 -1.087008182824977132e+00
5.529000000000000803e+00 -1.086820152515872717e+00
5.530000000000000249e+00 -1.086632123890124424e+00
5.531000000000000583e+00 -1.086444096939849890e+00
5.532000000000000028e+00 -1.086256071657164091e+00
5.533000000000000362e+00 -1.086068048034184663e+00
5.534000000000000696e+00 -1.085880026063026360e+00
5.535000000000000142e+00 -1.085692005735802601e+00
5.536000000000000476e+00 -1.085503987044625029e+00
5.537000000000000810e+00 -1.085315969981607731e+00
5.538000000000000256e+00 -1.085127954538861017e+00
5.539000000000000590e+00 -1.084939940708494088e+00
5.540000000000000036e+00 -1.084751928482617700e+00
5.541000000000000369e+00 -1.084563917853338610e+00
5.542000000000000703e+00 -1.084375908812764910e+00
5.543000000000000149e+00 -1.084187901353003136e+00
5.544000000000000483e+00 -1.083999895466158936e+00
5.545000000000000817e+00 -1.083811891144336625e+00
5.546000000000000263e+00 -1.083623888379637856e+00
5.547000000000000597e+00 -1.083435887164166056e+00
5.548000000000000043e+00 -1.083247887490023320e+00
5.549000000000000377e+00 -1.083059889349311078e+00
5.550000000000000711e+00 -1.082871892734126096e+00
5.551000000000000156e+00 -1.082683897636568915e+00
5.552000000000000490e+00 -1.082495904048736302e+00
5.553000000000000824e+00 -1.082307911962725688e+00
5.554000000000000270e+00 -1.082119921370633397e+00
5.555000000000000604e+00 -1.081931932264551977e+00
5.556000000000000050e+00 -1.081743944636576638e+00
5.557000000000000384e+00 -1.081555958478799484e+00
5.558000000000000718e+00 -1.081367973783313507e+00
5.559000000000000163e+00 -1.081179990542206593e+00
5.560000000000000497e+00 -1.080992008747571509e+00
5.561000000000000831e+00 -1.080804028391494587e+00
5.562000000000000277e+00 -1.080616049466063711e+00
5.563000000000000611e+00 -1.080428071963365433e+00
5.564000000000000057e+00 -1.080240095875486528e+00
5.565000000000000391e+00 -1.080052121194510883e+00
5.566000000000000725e+00 -1.079864147912523498e+00
5.567000000000000171e+00 -1.079676176021605816e+00
5.568000000000000504e+00 -1.079488205513839505e+00
5.569000000000000838e+00 -1.079300236381306233e+00
5.570000000000000284e+00 -1.079112268616084114e+00
5.571000000000000618e+00 -1.078924302210251707e+00
5.572000000000000064e+00 -1.078736337155886904e+00
5.573000000000000398e+00 -1.078548373445067377e+00
5.574000000000000732e+00 -1.078360411069866576e+00
5.575000000000000178e+00 -1.078172450022360618e+00
5.576000000000000512e+00 -1.077984490294622510e+00
5.577000000000000846e+00 -1.077796531878723263e+00
5.578000000000000291e+00 -1.077608574766736105e+00
5.579000000000000625e+00 -1.077420618950729825e+00
5.580000000000000071e+00 -1.077232664422775210e+00
5.581000000000000405e+00 -1.077044711174938829e+00
5.582000000000000739e+00 -1.076856759199288804e+00
5.583000000000000185e+00 -1.076668808487890150e+00
5.584000000000000519e+00 -1.076480859032808102e+00
5.585000000000000853e+00 -1.076292910826109228e+00
5.586000000000000298e+00 -1.076104963859854102e+00
5.587000000000000632e+00 -1.075917018126104407e+00
5.588000000000000078e+00 -1.075729073616922049e+00
5.589000000000000412e+00 -1.075541130324365602e+00
5.590000000000000746e+00 -1.075353188240494307e+00
5.591000000000000192e+00 -1.075165247357366072e+00
5.592000000000000526e+00 -1.074977307667035697e+00
5.593000000000000860e+00 -1.074789369161560426e+00
5.594000000000000306e+00 -1.074601431832993725e+00
5.595000000000000639e+00 -1.074413495673388175e+00
5.596000000000000085e+00 -1.074225560674797686e+00
5.597000000000000419e+00 -1.074037626829272174e+00
5.598000000000000753e+00 -1.073849694128862442e+00
5.599000000000000199e+00 -1.073661762565616407e+00
5.600000000000000533e+00 -1.073473832131581540e+00
5.601000000000000867e+00 -1.073285902818806203e+00
5.602000000000000313e+00 -1.073097974619335426e+00
5.603000000000000647e+00 -1.072910047525213129e+00
5.604000000000000092e+00 -1.072722121528482564e+00
5.605000000000000426e+00 -1.072534196621186986e+00
5.606000000000000760e+00 -1.072346272795366318e+00
5.607000000000000206e+00 -1.072158350043062702e+00
5.608000000000000540e+00 -1.071970428356313398e+00
5.609000000000000874e+00 -1.071782507727155442e+00
5.610000000000000320e+00 -1.071594588147625871e+00
5.611000000000000654e+00 -1.071406669609763052e+00
5.612000000000000099e+00 -1.071218752105597138e+00
5.613000000000000433e+00 -1.071030835627166056e+00
5.614000000000000767e+00 -1.070842920166499290e+00
5.615000000000000213e+00 -1.070655005715628327e+00
5.616000000000000547e+00 -1.070467092266583542e+00
5.617000000000000881e+00 -1.070279179811391979e+00
5.618000000000000327e+00 -1.070091268342082458e+00
5.619000000000000661e+00 -1.069903357850682024e+00
5.620000000000000107e+00 -1.069715448329215501e+00
5.621000000000000441e+00 -1.069527539769707492e+00
5.622000000000000774e+00 -1.069339632164180598e+00
5.623000000000000220e+00 -1.069151725504656758e+00
5.624000000000000554e+00 -1.068963819783156577e+00
5.625000000000000888e+00 -1.068775914991700660e+00
5.626000000000000334e+00 -1.068588011122307391e+00
5.627000000000000668e+00 -1.068400108166993601e+00
5.628000000000000114e+00 -1.068212206117775009e+00
5.629000000000000448e+00 -1.068024304966668447e+00
5.630000000000000782e+00 -1.067836404705684528e+00
5.631000000000000227e+00 -1.067648505326837860e+00
5.632000000000000561e+00 -1.067460606822138613e+00
5.633000000000000895e+00 -1.067272709183598289e+00
5.634000000000000341e+00 -1.067084812403225946e+00
5.635000000000000675e+00 -1.066896916473028423e+00
5.636000000000000121e+00 -1.066709021385013889e+00
5.637000000000000455e+00 -1.066521127131188296e+00
5.638000000000000789e+00 -1.066333233703554040e+00
5.639000000000000234e+00 -1.066145341094115739e+00
5.640000000000000568e+00 -1.065957449294874015e+00
5.641000000000000902e+00 -1.065769558297832154e+00
5.642000000000000348e+00 -1.065581668094986778e+00
5.643000000000000682e+00 -1.065393778678336956e+00
5.644000000000000128e+00 -1.065205890039879533e+00
5.645000000000000462e+00 -1.065018002171612910e+00
5.646000000000000796e+00 -1.064830115065530824e+00
5.647000000000000242e+00 -1.064642228713625238e+00
5.648000000000000576e+00 -1.064454343107889889e+00
5.649000000000000021e+00 -1.064266458240314961e+00
5.650000000000000355e+00 -1.064078574102891084e+00
5.651000000000000689e+00 -1.063890690687606666e+00
5.652000000000000135e+00 -1.063702807986448340e+00
5.653000000000000469e+00 -1.063514925991403848e+00
5.654000000000000803e+00 -1.063327044694457157e+00
5.655000000000000249e+00 -1.063139164087592681e+00
5.656000000000000583e+00 -1.062951284162791055e+00
5.657000000000000028e+00 -1.062763404912035803e+00
5.658000000000000362e+00 -1.062575526327304898e+00
5.659000000000000696e+00 -1.062387648400579643e+00
5.660000000000000142e+00 -1.062199771123833791e+00
5.661000000000000476e+00 -1.062011894489047981e+00
5.662000000000000810e+00 -1.061824018488195520e+00
5.663000000000000256e+00 -1.061636143113249275e+00
5.664000000000000590e+00 -1.061448268356181668e+00
5.665000000000000036e+00 -1.061260394208964453e+00
5.666000000000000369e+00 -1.061072520663569163e+00
5.667000000000000703e+00 -1.060884647711962669e+00
5.668000000000000149e+00 -1.060696775346113174e+00
5.669000000000000483e+00 -1.060508903557986882e+00
5.670000000000000817e+00 -1.060321032339548442e+00
5.671000000000000263e+00 -1.060133161682762726e+00
5.672000000000000597e+00 -1.059945291579590831e+00
5.673000000000000043e+00 -1.059757422021992079e+00
5.674000000000000377e+00 -1.059569553001929343e+00
5.675000000000000711e+00 -1.059381684511360833e+00
5.676000000000000156e+00 -1.059193816542241429e+00
5.677000000000000490e+00 -1.059005949086529563e+00
5.678000000000000824e+00 -1.058818082136180116e+00
5.679000000000000270e+00 -1.058630215683144193e+00
5.680000000000000604e+00 -1.058442349719375120e+00
5.681000000000000050e+00 -1.058254484236825110e+00
5.682000000000000384e+00 -1.058066619227440608e+00
5.683000000000000718e+00 -1.057878754683171829e+00
5.684000000000000163e+00 -1.057690890595964550e+00
5.685000000000000497e+00 -1.057503026957766545e+00
5.686000000000000831e+00 -1.057315163760519816e+00
5.687000000000000277e+00 -1.057127300996168362e+00
5.688000000000000611e+00 -1.056939438656653074e+00
5.689000000000000057e+00 -1.056751576733915288e+00
5.690000000000000391e+00 -1.056563715219892785e+00
5.691000000000000725e+00 -1.056375854106524459e+00
5.692000000000000171e+00 -1.056187993385744983e+00
5.693000000000000504e+00 -1.056000133049490808e+00
5.694000000000000838e+00 -1.055812273089694608e+00
5.695000000000000284e+00 -1.055624413498287950e+00
5.696000000000000618e+00 -1.055436554267205285e+00
5.697000000000000064e+00 -1.055248695388372626e+00
5.698000000000000398e+00 -1.055060836853719319e+00
5.699000000000000732e+00 -1.054872978655174265e+00
5.700000000000000178e+00 -1.054685120784660812e+00
5.701000000000000512e+00 -1.054497263234103643e+00
5.702000000000000846e+00 -1.054309405995425220e+00
5.703000000000000291e+00 -1.054121549060547780e+00
5.704000000000000625e+00 -1.053933692421392010e+00
5.705000000000000071e+00 -1.053745836069875708e+00
5.706000000000000405e+00 -1.053557979997914673e+00
5.707000000000000739e+00 -1.053370124197428259e+00
5.708000000000000185e+00 -1.053182268660330267e+00
5.709000000000000519e+00 -1.052994413378534055e+00
5.710000000000000853e+00 -1.052806558343950760e+00
5.711000000000000298e+00 -1.052618703548491075e+00
5.712000000000000632e+00 -1.052430848984066136e+00
5.713000000000000078e+00 -1.052242994642581531e+00
5.714000000000000412e+00 -1.052055140515943066e+00
5.715000000000000746e+00 -1.051867286596058104e+00
5.716000000000000192e+00 -1.051679432874829789e+00
5.717000000000000526e+00 -1.051491579344158156e+00
5.718000000000000860e+00 -1.051303725995946348e+00
5.719000000000000306e+00 -1.051115872822093955e+00
5.720000000000000639e+00 -1.050928019814498571e+00
5.721000000000000085e+00 -1.050740166965056233e+00
5.722000000000000419e+00 -1.050552314265662979e+00
5.723000000000000753e+00 -1.050364461708213959e+00
5.724000000000000199e+00 -1.050176609284597662e+00
5.725000000000000533e+00 -1.049988756986708127e+00
5.726000000000000867e+00 -1.049800904806433843e+00
5.727000000000000313e+00 -1.049613052735663077e+00
5.728000000000000647e+00 -1.049425200766282762e+00
5.729000000000000092e+00 -1.049237348890177834e+00
5.730000000000000426e+00 -1.049049497099231898e+00
5.731000000000000760e+00 -1.048861645385330776e+00
5.732000000000000206e+00 -1.048673793740351412e+00
5.733000000000000540e+00 -1.048485942156176298e+00
5.734000000000000874e+00 -1.048298090624681267e+00
5.735000000000000320e+00 -1.048110239137743038e+00
5.736000000000000654e+00 -1.047922387687238555e+00
5.737000000000000099e+00 -1.047734536265039429e+00
5.738000000000000433e+00 -1.047546684863021937e+00
5.739000000000000767e+00 -1.047358833473053918e+00
5.740000000000000213e+00 -1.047170982087005653e+00
5.741000000000000547e+00 -1.046983130696743869e+00
5.742000000000000881e+00 -1.046795279294136627e+00
5.743000000000000327e+00 -1.046607427871048213e+00
5.744000000000000661e+00 -1.046419576419344022e+00
5.745000000000000107e+00 -1.046231724930883455e+00
5.746000000000000441e+00 -1.046043873397529689e+00
5.747000000000000774e+00 -1.045856021811139902e+00
5.748000000000000220e+00 -1.045668170163572830e+00
5.749000000000000554e+00 -1.045480318446684764e+00
5.750000000000000888e+00 -1.045292466652329777e+00
5.751000000000000334e+00 -1.045104614772362162e+00
5.752000000000000668e+00 -1.044916762798634657e+00
5.753000000000000114e+00 -1.044728910722994453e+00
5.754000000000000448e+00 -1.044541058537293621e+00
5.755000000000000782e+00 -1.044353206233376019e+00
5.756000000000000227e+00 -1.044165353803090612e+00
5.757000000000000561e+00 -1.043977501238279260e+00
5.758000000000000895e+00 -1.043789648530788483e+00
5.759000000000000341e+00 -1.043601795672454591e+00
5.760000000000000675e+00 -1.043413942655120552e+00
5.761000000000000121e+00 -1.043226089470624229e+00
5.762000000000000455e+00 -1.043038236110803263e+00
5.763000000000000789e+00 -1.042850382567491074e+00
5.764000000000000234e+00 -1.042662528832522195e+00
5.765000000000000568e+00 -1.042474674897729381e+00
5.766000000000000902e+00 -1.042286820754942056e+00
5.767000000000000348e+00 -1.042098966395989201e+00
5.768000000000000682e+00 -1.041911111812700241e+00
5.769000000000000128e+00 -1.041723256996900604e+00
5.770000000000000462e+00 -1.041535401940414163e+00
5.771000000000000796e+00 -1.041347546635064125e+00
5.772000000000000242e+00 -1.041159691072672366e+00
5.773000000000000576e+00 -1.040971835245057875e+00
5.774000000000000909e+00 -1.040783979144040527e+00
5.775000000000000355e+00 -1.040596122761435760e+00
5.776000000000000689e+00 -1.040408266089059897e+00
5.777000000000000135e+00 -1.040220409118725264e+00
5.778000000000000469e+00 -1.040032551842245523e+00
5.779000000000000803e+00 -1.039844694251431445e+00
5.780000000000000249e+00 -1.039656836338090473e+00
5.781000000000000583e+00 -1.039468978094031160e+00
5.782000000000000917e+00 -1.039281119511058282e+00
5.783000000000000362e+00 -1.039093260580978395e+00
5.784000000000000696e+00 -1.038905401295592057e+00
5.785000000000000142e+00 -1.038717541646701159e+00
5.786000000000000476e+00 -1.038529681626106038e+00
5.787000000000000810e+00 -1.038341821225603923e+00
5.788000000000000256e+00 -1.038153960436992040e+00
5.789000000000000590e+00 -1.037966099252063179e+00
5.790000000000000036e+00 -1.037778237662612346e+00
5.791000000000000369e+00 -1.037590375660430997e+00
5.792000000000000703e+00 -1.037402513237307922e+00
5.793000000000000149e+00 -1.037214650385033021e+00
5.794000000000000483e+00 -1.037026787095393088e+00
5.795000000000000817e+00 -1.036838923360173581e+00
5.796000000000000263e+00 -1.036651059171157074e+00
5.797000000000000597e+00 -1.036463194520123920e+00
5.798000000000000043e+00 -1.036275329398857803e+00
5.799000000000000377e+00 -1.036087463799137298e+00
5.800000000000000711e+00 -1.035899597712738096e+00
5.801000000000000156e+00 -1.035711731131434776e+00
5.802000000000000490e+00 -1.035523864047002807e+00
5.803000000000000824e+00 -1.035335996451215212e+00
5.804000000000000270e+00 -1.035148128335840800e+00
5.805000000000000604e+00 -1.034960259692650819e+00
5.806000000000000050e+00 -1.034772390513411633e+00
5.807000000000000384e+00 -1.034584520789888051e+00
5.808000000000000718e+00 -1.034396650513843996e+00
5.809000000000000163e+00 -1.034208779677043832e+00
5.810000000000000497e+00 -1.034020908271245931e+00
5.811000000000000831e+00 -1.033833036288212215e+00
5.812000000000000277e+00 -1.033645163719699278e+00
5.813000000000000611e+00 -1.033457290557462604e+00
5.814000000000000057e+00 -1.033269416793255013e+00
5.815000000000000391e+00 -1.033081542418831100e+00
5.816000000000000725e+00 -1.032893667425940354e+00
5.817000000000000171e+00 -1.032705791806332707e+00
5.818000000000000504e+00 -1.032517915551757204e+00
5.819000000000000838e+00 -1.032330038653957560e+00
5.820000000000000284e+00 -1.032142161104677713e+00
5.821000000000000618e+00 -1.031954282895659158e+00
5.822000000000000064e+00 -1.031766404018644723e+00
5.823000000000000398e+00 -1.031578524465373015e+00
5.824000000000000732e+00 -1.031390644227583087e+00
5.825000000000000178e+00 -1.031202763297007774e+00
5.826000000000000512e+00 -1.031014881665382577e+00
5.827000000000000846e+00 -1.030826999324438997e+00
5.828000000000000291e+00 -1.030639116265908761e+00
5.829000000000000625e+00 -1.030451232481520041e+00
5.830000000000000071e+00 -1.030263347963001674e+00
5.831000000000000405e+00 -1.030075462702076727e+00
5.832000000000000739e+00 -1.029887576690472262e+00
5.833000000000000185e+00 -1.029699689919906680e+00
5.834000000000000519e+00 -1.029511802382103047e+00
5.835000000000000853e+00 -1.029323914068778656e+00
5.836000000000000298e+00 -1.029136024971650798e+00
5.837000000000000632e+00 -1.028948135082434545e+00
5.838000000000000078e+00 -1.028760244392842971e+00
5.839000000000000412e+00 -1.028572352894588482e+00
5.840000000000000746e+00 -1.028384460579382154e+00
5.841000000000000192e+00 -1.028196567438930176e+00
5.842000000000000526e+00 -1.028008673464940737e+00
5.843000000000000860e+00 -1.027820778649119138e+00
5.844000000000000306e+00 -1.027632882983166906e+00
5.845000000000000639e+00 -1.027444986458785792e+00
5.846000000000000085e+00 -1.027257089067675544e+00
5.847000000000000419e+00 -1.027069190801533249e+00
5.848000000000000753e+00 -1.026881291652056660e+00
5.849000000000000199e+00 -1.026693391610937978e+00
5.850000000000000533e+00 -1.026505490669869625e+00
5.851000000000000867e+00 -1.026317588820545579e+00
5.852000000000000313e+00 -1.026129686054651158e+00
5.853000000000000647e+00 -1.025941782363876120e+00
5.854000000000000092e+00 -1.025753877739903785e+00
5.855000000000000426e+00 -1.025565972174419693e+00
5.856000000000000760e+00 -1.025378065659104054e+00
5.857000000000000206e+00 -1.025190158185639300e+00
5.858000000000000540e+00 -1.025002249745701866e+00
5.859000000000000874e+00 -1.024814340330968632e+00
5.860000000000000320e+00 -1.024626429933114480e+00
5.861000000000000654e+00 -1.024438518543813847e+00
5.862000000000000099e+00 -1.024250606154734289e+00
5.863000000000000433e+00 -1.024062692757549797e+00
5.864000000000000767e+00 -1.023874778343923708e+00
5.865000000000000213e+00 -1.023686862905524686e+00
5.866000000000000547e+00 -1.023498946434015178e+00
5.867000000000000881e+00 -1.023311028921057186e+00
5.868000000000000327e+00 -1.023123110358310939e+00
5.869000000000000661e+00 -1.022935190737434663e+00
5.870000000000000107e+00 -1.022747270050085477e+00
5.871000000000000441e+00 -1.022559348287918279e+00
5.872000000000000774e+00 -1.022371425442586856e+00
5.873000000000000220e+00 -1.022183501505741443e+00
5.874000000000000554e+00 -1.021995576469030942e+00
5.875000000000000888e+00 -1.021807650324104033e+00
5.876000000000000334e+00 -1.021619723062605622e+00
5.877000000000000668e+00 -1.021431794676179727e+00
5.878000000000000114e+00 -1.021243865156468367e+00
5.879000000000000448e+00 -1.021055934495111339e+00
5.880000000000000782e+00 -1.020868002683747333e+00
5.881000000000000227e+00 -1.020680069714011928e+00
5.882000000000000561e+00 -1.020492135577540482e+00
5.883000000000000895e+00 -1.020304200265966355e+00
5.884000000000000341e+00 -1.020116263770918463e+00
5.885000000000000675e+00 -1.019928326084027725e+00
5.886000000000000121e+00 -1.019740387196920173e+00
5.887000000000000455e+00 -1.019552447101222059e+00
5.888000000000000789e+00 -1.019364505788554975e+00
5.889000000000000234e+00 -1.019176563250541845e+00
5.890000000000000568e+00 -1.018988619478800928e+00
5.891000000000000902e+00 -1.018800674464950928e+00
5.892000000000000348e+00 -1.018612728200607664e+00
5.893000000000000682e+00 -1.018424780677384733e+00
5.894000000000000128e+00 -1.018236831886893734e+00
5.895000000000000462e+00 -1.018048881820746709e+00
5.896000000000000796e+00 -1.017860930470549707e+00
5.897000000000000242e+00 -1.017672977827910774e+00
5.898000000000000576e+00 -1.017485023884433071e+00
5.899000000000000909e+00 -1.017297068631720425e+00
5.900000000000000355e+00 -1.017109112061371778e+00
5.901000000000000689e+00 -1.016921154164986296e+00
5.902000000000000135e+00 -1.016733194934161144e+00
5.903000000000000469e+00 -1.016545234360491712e+00
5.904000000000000803e+00 -1.016357272435569836e+00
5.905000000000000249e+00 -1.016169309150986466e+00
5.906000000000000583e+00 -1.015981344498331884e+00
5.907000000000000917e+00 -1.015793378469192376e+00
5.908000000000000362e+00 -1.015605411055154006e+00
5.909000000000000696e+00 -1.015417442247798618e+00
5.910000000000000142e+00 -1.015229472038708280e+00
5.911000000000000476e+00 -1.015041500419463061e+00
5.912000000000000810e+00 -1.014853527381639031e+00
5.913000000000000256e+00 -1.014665552916812041e+00
5.914000000000000590e+00 -1.014477577016556387e+00
5.915000000000000924e+00 -1.014289599672443254e+00
5.916000000000000369e+00 -1.014101620876041165e+00
5.917000000000000703e+00 -1.013913640618919088e+00
5.918000000000000149e+00 -1.013725658892641990e+00
5.919000000000000483e+00 -1.013537675688775064e+00
5.920000000000000817e+00 -1.013349690998877950e+00
5.921000000000000263e+00 -1.013161704814512509e+00
5.922000000000000597e+00 -1.012973717127234830e+00
5.923000000000000043e+00 -1.012785727928600776e+00
5.924000000000000377e+00 -1.012597737210164883e+00
5.925000000000000711e+00 -1.012409744963478797e+00
5.926000000000000156e+00 -1.012221751180091500e+00
5.927000000000000490e+00 -1.012033755851552197e+00
5.928000000000000824e+00 -1.011845758969406317e+00
5.929000000000000270e+00 -1.011657760525196847e+00
5.930000000000000604e+00 -1.011469760510466775e+00
5.931000000000000050e+00 -1.011281758916754869e+00
5.932000000000000384e+00 -1.011093755735600563e+00
5.933000000000000718e+00 -1.010905750958537963e+00
5.934000000000000163e+00 -1.010717744577101618e+00
5.935000000000000497e+00 -1.010529736582823634e+00
5.936000000000000831e+00 -1.010341726967233011e+00
5.937000000000000277e+00 -1.010153715721857637e+00
5.938000000000000611e+00 -1.009965702838224511e+00
5.939000000000000057e+00 -1.009777688307854637e+00
5.940000000000000391e+00 -1.009589672122271020e+00
5.941000000000000725e+00 -1.009401654272993332e+00
5.942000000000000171e+00 -1.009213634751539912e+00
5.943000000000000504e+00 -1.009025613549425548e+00
5.944000000000000838e+00 -1.008837590658163030e+00
5.945000000000000284e+00 -1.008649566069265147e+00
5.946000000000000618e+00 -1.008461539774240689e+00
5.947000000000000064e+00 -1.008273511764595787e+00
5.948000000000000398e+00 -1.008085482031836788e+00
5.949000000000000732e+00 -1.007897450567467379e+00
5.950000000000000178e+00 -1.007709417362987470e+00
5.951000000000000512e+00 -1.007521382409896749e+00
5.952000000000000846e+00 -1.007333345699692018e+00
5.953000000000000291e+00 -1.007145307223867858e+00
5.954000000000000625e+00 -1.006957266973918186e+00
5.955000000000000071e+00 -1.006769224941332697e+00
5.956000000000000405e+00 -1.006581181117599755e+00
5.957000000000000739e+00 -1.006393135494207280e+00
5.958000000000000185e+00 -1.006205088062638531e+00
5.959000000000000519e+00 -1.006017038814375653e+00
5.960000000000000853e+00 -1.005828987740900127e+00
5.961000000000000298e+00 -1.005640934833689215e+00
5.962000000000000632e+00 -1.005452880084219958e+00
5.963000000000000078e+00 -1.005264823483965175e+00
5.964000000000000412e+00 -1.005076765024397467e+00
5.965000000000000746e+00 -1.004888704696986546e+00
5.966000000000000192e+00 -1.004700642493198792e+00
5.967000000000000526e+00 -1.004512578404501477e+00
5.968000000000000860e+00 -1.004324512422356985e+00
5.969000000000000306e+00 -1.004136444538226147e+00
5.970000000000000639e+00 -1.003948374743569127e+00
5.971000000000000085e+00 -1.003760303029842316e+00
5.972000000000000419e+00 -1.003572229388500325e+00
5.973000000000000753e+00 -1.003384153810996438e+00
5.974000000000000199e+00 -1.003196076288781047e+00
5.975000000000000533e+00 -1.003007996813301883e+00
5.976000000000000867e+00 -1.002819915376006232e+00
5.977000000000000313e+00 -1.002631831968337606e+00
5.978000000000000647e+00 -1.002443746581738182e+00
5.979000000000000092e+00 -1.002255659207647698e+00
5.980000000000000426e+00 -1.002067569837504335e+00
5.981000000000000760e+00 -1.001879478462742501e+00
5.982000000000000206e+00 -1.001691385074796381e+00
5.983000000000000540e+00 -1.001503289665096386e+00
5.984000000000000874e+00 -1.001315192225071371e+00
5.985000000000000320e+00 -1.001127092746149305e+00
5.986000000000000654e+00 -1.000938991219754381e+00
5.987000000000000099e+00 -1.000750887637308351e+00
5.988000000000000433e+00 -1.000562781990232075e+00
5.989000000000000767e+00 -1.000374674269942865e+00
5.990000000000000213e+00 -1.000186564467857142e+00
5.991000000000000547e+00 -9.999984525753882192e-01
5.992000000000000881e+00 -9.998103385839477442e-01
5.993000000000000327e+00 -9.996222224849444782e-01
5.994000000000000661e+00 -9.994341042697850730e-01
5.995000000000000107e+00 -9.992459839298762914e-01
5.996000000000000441e+00 -9.990578614566194560e-01
5.997000000000000774e+00 -9.988697368414154454e-01
5.998000000000000220e+00 -9.986816100756609194e-01
5.999000000000000554e+00 -9.984934811507537589e-01
6.000000000000000888e+00 -9.983053500580864048e-01
6.001000000000000334e+00 -9.981172167890506319e-01
6.002000000000000668e+00 -9.979290813350364386e-01
6.003000000000000114e+00 -9.977409436874293824e-01
6.004000000000000448e+00 -9.975528038376157980e-01
6.005000000000000782e+00 -9.973646617769766909e-01
6.006000000000000227e+00 -9.971765174968930667e-01
6.007000000000000561e+00 -9.969883709887430445e-01
6.008000000000000895e+00 -9.968002222439024118e-01
6.009000000000000341e+00 -9.966120712537447357e-01
6.010000000000000675e+00 -9.964239180096411408e-01
6.011000000000000121e+00 -9.962357625029604202e-01
6.012000000000000455e+00 -9.960476047250697018e-01
6.013000000000000789e+00 -9.958594446673326717e-01
6.014000000000000234e+00 -9.956712823211127938e-01
6.015000000000000568e+00 -9.954831176777689805e-01
6.016000000000000902e+00 -9.952949507286579234e-01
6.017000000000000348e+00 -9.951067814651365362e-01
6.018000000000000682e+00 -9.949186098785577359e-01
6.019000000000000128e+00 -9.947304359602721080e-01
6.020000000000000462e+00 -9.945422597016280175e-01
6.021000000000000796e+00 -9.943540810939713870e-01
6.022000000000000242e+00 -9.941659001286465847e-01
6.023000000000000576e+00 -9.939777167969942040e-01
6.024000000000000909e+00 -9.937895310903540613e-01
6.025000000000000355e+00 -9.936013430000630864e-01
6.026000000000000689e+00 -9.934131525174565436e-01
6.027000000000000135e+00 -9.932249596338657005e-01
6.028000000000000469e+00 -9.930367643406207145e-01
6.029000000000000803e+00 -9.928485666290499667e-01
6.030000000000000249e+00 -9.926603664904783964e-01
6.031000000000000583e+00 -9.924721639162288334e-01
6.032000000000000917e+00 -9.922839588976228864e-01
6.033000000000000362e+00 -9.920957514259780563e-01
6.034000000000000696e+00 -9.919075414926100676e-01
6.035000000000000142e+00 -9.917193290888320911e-01
6.036000000000000476e+00 -9.915311142059570759e-01
6.037000000000000810e+00 -9.913428968352937520e-01
6.038000000000000256e+00 -9.911546769681469637e-01
6.039000000000000590e+00 -9.909664545958224435e-01
6.040000000000000924e+00 -9.907782297096218160e-01
6.041000000000000369e+00 -9.905900023008441524e-01
6.042000000000000703e+00 -9.904017723607873025e-01
6.043000000000000149e+00 -9.902135398807452304e-01
6.044000000000000483e+00 -9.900253048520106791e-01
6.045000000000000817e+00 -9.898370672658739489e-01
6.046000000000000263e+00 -9.896488271136223425e-01
6.047000000000000597e+00 -9.894605843865414974e-01
6.048000000000000931e+00 -9.892723390759137203e-01
6.049000000000000377e+00 -9.890840911730193197e-01
6.050000000000000711e+00 -9.888958406691370495e-01
6.051000000000000156e+00 -9.887075875555429993e-01
6.052000000000000490e+00 -9.885193318235091509e-01
6.053000000000000824e+00 -9.883310734643069306e-01
6.054000000000000270e+00 -9.881428124692046566e-01
6.055000000000000604e+00 -9.879545488294686484e-01
6.056000000000000938e+00 -9.877662825363628940e-01
6.057000000000000384e+00 -9.875780135811474958e-01
6.058000000000000718e+00 -9.873897419550822230e-01
6.059000000000000163e+00 -9.872014676494231811e-01
6.060000000000000497e+00 -9.870131906554241441e-01
6.061000000000000831e+00 -9.868249109643359995e-01
6.062000000000000277e+00 -9.866366285674088576e-01
6.063000000000000611e+00 -9.864483434558892760e-01
6.064000000000000057e+00 -9.862600556210198155e-01
6.065000000000000391e+00 -9.860717650540440360e-01
6.066000000000000725e+00 -9.858834717462015007e-01
6.067000000000000171e+00 -9.856951756887267768e-01
6.068000000000000504e+00 -9.855068768728555417e-01
6.069000000000000838e+00 -9.853185752898203642e-01
6.070000000000000284e+00 -9.851302709308489280e-01
6.071000000000000618e+00 -9.849419637871702493e-01
6.072000000000000064e+00 -9.847536538500073489e-01
6.073000000000000398e+00 -9.845653411105823594e-01
6.074000000000000732e+00 -9.843770255601155261e-01
6.075000000000000178e+00 -9.841887071898236528e-01
6.076000000000000512e+00 -9.840003859909208783e-01
6.077000000000000846e+00 -9.838120619546192325e-01
6.078000000000000291e+00 -9.836237350721288575e-01
6.079000000000000625e+00 -9.834354053346565649e-01
6.080000000000000071e+00 -9.832470727334077232e-01
6.081000000000000405e+00 -9.830587372595828155e-01
6.082000000000000739e+00 -9.828703989043819922e-01
6.083000000000000185e+00 -9.826820576590031830e-01
6.084000000000000519e+00 -9.824937135146400990e-01
6.085000000000000853e+00 -9.823053664624840087e-01
6.086000000000000298e+00 -9.821170164937260694e-01
6.087000000000000632e+00 -9.819286635995527757e-01
6.088000000000000078e+00 -9.817403077711482906e-01
6.089000000000000412e+00 -9.815519489996943348e-01
6.090000000000000746e+00 -9.813635872763701862e-01
6.091000000000000192e+00 -9.811752225923527915e-01
6.092000000000000526e+00 -9.809868549388167658e-01
6.093000000000000860e+00 -9.807984843069331715e-01
6.094000000000000306e+00 -9.806101106878728491e-01
6.095000000000000639e+00 -9.804217340728009766e-01
6.096000000000000085e+00 -9.802333544528830656e-01
6.097000000000000419e+00 -9.800449718192786319e-01
6.098000000000000753e+00 -9.798565861631477469e-01
6.099000000000000199e+00 -9.796681974756463740e-01
6.100000000000000533e+00 -9.794798057479287001e-01
6.101000000000000867e+00 -9.792914109711454707e-01
6.102000000000000313e+00 -9.791030131364460987e-01
6.103000000000000647e+00 -9.789146122349773327e-01
6.104000000000000092e+00 -9.787262082578804812e-01
6.105000000000000426e+00 -9.785378011962975187e-01
6.106000000000000760e+00 -9.783493910413679773e-01
6.107000000000000206e+00 -9.781609777842248388e-01
6.108000000000000540e+00 -9.779725614160039715e-01
6.109000000000000874e+00 -9.777841419278343604e-01
6.110000000000000320e+00 -9.775957193108436583e-01
6.111000000000000654e+00 -9.774072935561581854e-01
6.112000000000000099e+00 -9.772188646548998214e-01
6.113000000000000433e+00 -9.770304325981894467e-01
6.114000000000000767e+00 -9.768419973771442777e-01
6.115000000000000213e+00 -9.766535589828780894e-01
6.116000000000000547e+00 -9.764651174065047678e-01
6.117000000000000881e+00 -9.762766726391320926e-01
6.118000000000000327e+00 -9.760882246718691757e-01
6.119000000000000661e+00 -9.758997734958175796e-01
6.120000000000000107e+00 -9.757113191020801990e-01
6.121000000000000441e+00 -9.755228614817568200e-01
6.122000000000000774e+00 -9.753344006259428989e-01
6.123000000000000220e+00 -9.751459365257322265e-01
6.124000000000000554e+00 -9.749574691722162623e-01
6.125000000000000888e+00 -9.747689985564826909e-01
6.126000000000000334e+00 -9.745805246696170876e-01
6.127000000000000668e+00 -9.743920475027031403e-01
6.128000000000000114e+00 -9.742035670468199848e-01
6.129000000000000448e+00 -9.740150832930460911e-01
6.130000000000000782e+00 -9.738265962324570424e-01
6.131000000000000227e+00 -9.736381058561239810e-01
6.132000000000000561e+00 -9.734496121551172720e-01
6.133000000000000895e+00 -9.732611151205037281e-01
6.134000000000000341e+00 -9.730726147433473860e-01
6.135000000000000675e+00 -9.728841110147095073e-01
6.136000000000000121e+00 -9.726956039256483555e-01
6.137000000000000455e+00 -9.725070934672217504e-01
6.138000000000000789e+00 -9.723185796304816275e-01
6.139000000000000234e+00 -9.721300624064791451e-01
6.140000000000000568e+00 -9.719415417862626860e-01
6.141000000000000902e+00 -9.717530177608769693e-01
6.142000000000000348e+00 -9.715644903213641603e-01
6.143000000000000682e+00 -9.713759594587648705e-01
6.144000000000000128e+00 -9.711874251641144928e-01
6.145000000000000462e+00 -9.709988874284493088e-01
6.146000000000000796e+00 -9.708103462427997155e-01
6.147000000000000242e+00 -9.706218015981953329e-01
6.148000000000000576e+00 -9.704332534856616732e-01
6.149000000000000909e+00 -9.702447018962220282e-01
6.150000000000000355e+00 -9.700561468208966920e-01
6.151000000000000689e+00 -9.698675882507045154e-01
6.152000000000000135e+00 -9.696790261766594643e-01
6.153000000000000469e+00 -9.694904605897747274e-01
6.154000000000000803e+00 -9.693018914810593856e-01
6.155000000000000249e+00 -9.691133188415194111e-01
6.156000000000000583e+00 -9.689247426621595549e-01
6.157000000000000917e+00 -9.687361629339806823e-01
6.158000000000000362e+00 -9.685475796479809940e-01
6.159000000000000696e+00 -9.683589927951569143e-01
6.160000000000000142e+00 -9.681704023665002046e-01
6.161000000000000476e+00 -9.679818083530015160e-01
6.162000000000000810e+00 -9.677932107456475030e-01
6.163000000000000256e+00 -9.676046095354230436e-01
6.164000000000000590e+00 -9.674160047133094631e-01
6.165000000000000924e+00 -9.672273962702852002e-01
6.166000000000000369e+00 -9.670387841973253629e-01
6.167000000000000703e+00 -9.668501684854057254e-01
6.168000000000000149e+00 -9.666615491254947345e-01
6.169000000000000483e+00 -9.664729261085600598e-01
6.170000000000000817e+00 -9.662842994255661511e-01
6.171000000000000263e+00 -9.660956690674751268e-01
6.172000000000000597e+00 -9.659070350252455528e-01
6.173000000000000931e+00 -9.657183972898341073e-01
6.174000000000000377e+00 -9.655297558521938051e-01
6.175000000000000711e+00 -9.653411107032756622e-01
6.176000000000000156e+00 -9.651524618340258099e-01
6.177000000000000490e+00 -9.649638092353903795e-01
6.178000000000000824e+00 -9.647751528983099512e-01
6.179000000000000270e+00 -9.645864928137245498e-01
6.180000000000000604e+00 -9.643978289725694264e-01
6.181000000000000938e+00 -9.642091613657777227e-01
6.182000000000000384e+00 -9.640204899842806929e-01
6.183000000000000718e+00 -9.638318148190049284e-01
6.184000000000000163e+00 -9.636431358608756881e-01
6.185000000000000497e+00 -9.634544531008143453e-01
6.186000000000000831e+00 -9.632657665297392757e-01
6.187000000000000277e+00 -9.630770761385664125e-01
6.188000000000000611e+00 -9.628883819182095793e-01
6.189000000000000945e+00 -9.626996838595781592e-01
6.190000000000000391e+00 -9.625109819535795364e-01
6.191000000000000725e+00 -9.623222761911177647e-01
6.192000000000000171e+00 -9.621335665630945666e-01
6.193000000000000504e+00 -9.619448530604076675e-01
6.194000000000000838e+00 -9.617561356739527945e-01
6.195000000000000284e+00 -9.615674143946222330e-01
6.196000000000000618e+00 -9.613786892133061590e-01
6.197000000000000064e+00 -9.611899601208905297e-01
6.198000000000000398e+00 -9.610012271082597479e-01
6.199000000000000732e+00 -9.608124901662944417e-01
6.200000000000000178e+00 -9.606237492858726856e-01
6.201000000000000512e+00 -9.604350044578691126e-01
6.202000000000000846e+00 -9.602462556731553578e-01
6.203000000000000291e+00 -9.600575029226008361e-01
6.204000000000000625e+00 -9.598687461970719648e-01
6.205000000000000071e+00 -9.596799854874309421e-01
6.206000000000000405e+00 -9.594912207845378571e-01
6.207000000000000739e+00 -9.593024520792498011e-01
6.208000000000000185e+00 -9.591136793624207568e-01
6.209000000000000519e+00 -9.589249026249025976e-01
6.210000000000000853e+00 -9.587361218575428667e-01
6.211000000000000298e+00 -9.585473370511864433e-01
6.212000000000000632e+00 -9.583585481966759856e-01
6.213000000000000078e+00 -9.581697552848507105e-01
6.214000000000000412e+00 -9.579809583065458378e-01
6.215000000000000746e+00 -9.577921572525951444e-01
6.216000000000000192e+00 -9.576033521138287430e-01
6.217000000000000526e+00 -9.574145428810736380e-01
6.218000000000000860e+00 -9.572257295451535031e-01
6.219000000000000306e+00 -9.570369120968901244e-01
6.220000000000000639e+00 -9.568480905271012915e-01
6.221000000000000085e+00 -9.566592648266015741e-01
6.222000000000000419e+00 -9.564704349862023225e-01
6.223000000000000753e+00 -9.562816009967137765e-01
6.224000000000000199e+00 -9.560927628489412911e-01
6.225000000000000533e+00 -9.559039205336872236e-01
6.226000000000000867e+00 -9.557150740417513779e-01
6.227000000000000313e+00 -9.555262233639303382e-01
6.228000000000000647e+00 -9.553373684910183572e-01
6.229000000000000092e+00 -9.551485094138052467e-01
6.230000000000000426e+00 -9.549596461230790423e-01
6.231000000000000760e+00 -9.547707786096231164e-01
6.232000000000000206e+00 -9.545819068642206195e-01
6.233000000000000540e+00 -9.543930308776483740e-01
6.234000000000000874e+00 -9.542041506406825357e-01
6.235000000000000320e+00 -9.540152661440944870e-01
6.236000000000000654e+00 -9.538263773786532784e-01
6.237000000000000099e+00 -9.536374843351229647e-01
6.238000000000000433e+00 -9.534485870042695987e-01
6.239000000000000767e+00 -9.532596853768514622e-01
6.240000000000000213e+00 -9.530707794436239499e-01
6.241000000000000547e+00 -9.528818691953416797e-01
6.242000000000000881e+00 -9.526929546227550505e-01
6.243000000000000327e+00 -9.525040357166103533e-01
6.244000000000000661e+00 -9.523151124676523249e-01
6.245000000000000107e+00 -9.521261848666215943e-01
6.246000000000000441e+00 -9.519372529042571252e-01
6.247000000000000774e+00 -9.517483165712922188e-01
6.248000000000000220e+00 -9.515593758584576234e-01
6.249000000000000554e+00 -9.513704307564827545e-01
6.250000000000000888e+00 -9.511814812560928090e-01
6.251000000000000334e+00 -9.509925273480103192e-01
6.252000000000000668e+00 -9.508035690229530434e-01
6.253000000000000114e+00 -9.506146062716369638e-01
6.254000000000000448e+00 -9.504256390847752867e-01
6.255000000000000782e+00 -9.502366674530764445e-01
6.256000000000000227e+00 -9.500476913672472046e-01
6.257000000000000561e+00 -9.498587108179911143e-01
6.258000000000000895e+00 -9.496697257960076133e-01
6.259000000000000341e+00 -9.494807362919930327e-01
6.260000000000000675e+00 -9.492917422966403729e-01
6.261000000000000121e+00 -9.491027438006400807e-01
6.262000000000000455e+00 -9.489137407946789393e-01
6.263000000000000789e+00 -9.487247332694406232e-01
6.264000000000000234e+00 -9.485357212156073636e-01
6.265000000000000568e+00 -9.483467046238557296e-01
6.266000000000000902e+00 -9.481576834848599589e-01
6.267000000000000348e+00 -9.479686577892897370e-01
6.268000000000000682e+00 -9.477796275278138616e-01
6.269000000000000128e+00 -9.475905926910965782e-01
6.270000000000000462e+00 -9.474015532697995789e-01
6.271000000000000796e+00 -9.472125092545805591e-01
6.272000000000000242e+00 -9.470234606360937724e-01
6.273000000000000576e+00 -9.468344074049904746e-01
6.274000000000000909e+00 -9.466453495519201455e-01
6.275000000000000355e+00 -9.464562870675271578e-01
6.276000000000000689e+00 -9.462672199424529973e-01
6.277000000000000135e+00 -9.460781481673359306e-01
6.278000000000000469e+00 -9.458890717328122255e-01
6.279000000000000803e+00 -9.456999906295134872e-01
6.280000000000000249e+00 -9.455109048480679901e-01
6.281000000000000583e+00 -9.453218143791002337e-01
6.282000000000000917e+00 -9.451327192132337185e-01
6.283000000000000362e+00 -9.449436193410867268e-01
6.284000000000000696e+00 -9.447545147532745435e-01
6.285000000000000142e+00 -9.445654054404093447e-01
6.286000000000000476e+00 -9.443762913931000869e-01
6.287000000000000810e+00 -9.441871726019517297e-01
6.288000000000000256e+00 -9.439980490575669014e-01
6.289000000000000590e+00 -9.438089207505440115e-01
6.290000000000000924e+00 -9.436197876714800259e-01
6.291000000000000369e+00 -9.434306498109660266e-01
6.292000000000000703e+00 -9.432415071595917633e-01
6.293000000000000149e+00 -9.430523597079407683e-01
6.294000000000000483e+00 -9.428632074465979063e-01
6.295000000000000817e+00 -9.426740503661404924e-01
6.296000000000000263e+00 -9.424848884571452867e-01
6.297000000000000597e+00 -9.422957217101833871e-01
6.298000000000000931e+00 -9.421065501158238931e-01
6.299000000000000377e+00 -9.419173736646325734e-01
6.300000000000000711e+00 -9.417281923471713112e-01
6.301000000000000156e+00 -9.415390061539995470e-01
6.302000000000000490e+00 -9.413498150756713923e-01
6.303000000000000824e+00 -9.411606191027390711e-01
6.304000000000000270e+00 -9.409714182257514770e-01
6.305000000000000604e+00 -9.407822124352533955e-01
6.306000000000000938e+00 -9.405930017217876138e-01
6.307000000000000384e+00 -9.404037860758920342e-01
6.308000000000000718e+00 -9.402145654881018944e-01
6.309000000000000163e+00 -9.400253399489478801e-01
6.310000000000000497e+00 -9.398361094489590117e-01
6.311000000000000831e+00 -9.396468739786594249e-01
6.312000000000000277e+00 -9.394576335285713675e-01
6.313000000000000611e+00 -9.392683880892118697e-01
6.314000000000000945e+00 -9.390791376510954080e-01
6.315000000000000391e+00 -9.388898822047337944e-01
6.316000000000000725e+00 -9.387006217406347330e-01
6.317000000000000171e+00 -9.385113562493012651e-01
6.318000000000000504e+00 -9.383220857212352106e-01
6.319000000000000838e+00 -9.381328101469329495e-01
6.320000000000000284e+00 -9.379435295168883080e-01
6.321000000000000618e+00 -9.377542438215921150e-01
6.322000000000000952e+00 -9.375649530515318686e-01
6.323000000000000398e+00 -9.373756571971902929e-01
6.324000000000000732e+00 -9.371863562490474475e-01
6.325000000000000178e+00 -9.369970501975800614e-01
6.326000000000000512e+00 -9.368077390332607557e-01
6.327000000000000846e+00 -9.366184227465589318e-01
6.328000000000000291e+00 -9.364291013279419928e-01
6.329000000000000625e+00 -9.362397747678697923e-01
6.330000000000000959e+00 -9.360504430568034051e-01
6.331000000000000405e+00 -9.358611061851974666e-01
6.332000000000000739e+00 -9.356717641435035038e-01
6.333000000000000185e+00 -9.354824169221709340e-01
6.334000000000000519e+00 -9.352930645116449559e-01
6.335000000000000853e+00 -9.351037069023667714e-01
6.336000000000000298e+00 -9.349143440847730302e-01
6.337000000000000632e+00 -9.347249760493006043e-01
6.338000000000000078e+00 -9.345356027863784831e-01
6.339000000000000412e+00 -9.343462242864338796e-01
6.340000000000000746e+00 -9.341568405398914532e-01
6.341000000000000192e+00 -9.339674515371700902e-01
6.342000000000000526e+00 -9.337780572686871228e-01
6.343000000000000860e+00 -9.335886577248568852e-01
6.344000000000000306e+00 -9.333992528960871615e-01
6.345000000000000639e+00 -9.332098427727845147e-01
6.346000000000000085e+00 -9.330204273453520658e-01
6.347000000000000419e+00 -9.328310066041866078e-01
6.348000000000000753e+00 -9.326415805396859326e-01
6.349000000000000199e+00 -9.324521491422392838e-01
6.350000000000000533e+00 -9.322627124022359046e-01
6.351000000000000867e+00 -9.320732703100605976e-01
6.352000000000000313e+00 -9.318838228560922810e-01
6.353000000000000647e+00 -9.316943700307104281e-01
6.354000000000000092e+00 -9.315049118242872961e-01
6.355000000000000426e+00 -9.313154482271931434e-01
6.356000000000000760e+00 -9.311259792297943427e-01
6.357000000000000206e+00 -9.309365048224540473e-01
6.358000000000000540e+00 -9.307470249955309693e-01
6.359000000000000874e+00 -9.305575397393811565e-01
6.360000000000000320e+00 -9.303680490443554385e-01
6.361000000000000654e+00 -9.301785529008024245e-01
6.362000000000000099e+00 -9.299890512990662828e-01
6.363000000000000433e+00 -9.297995442294888502e-01
6.364000000000000767e+00 -9.296100316824068566e-01
6.365000000000000213e+00 -9.294205136481530349e-01
6.366000000000000547e+00 -9.292309901170584530e-01
6.367000000000000881e+00 -9.290414610794500705e-01
6.368000000000000327e+00 -9.288519265256484081e-01
6.369000000000000661e+00 -9.286623864459736533e-01
6.370000000000000107e+00 -9.284728408307404424e-01
6.371000000000000441e+00 -9.282832896702609693e-01
6.372000000000000774e+00 -9.280937329548425430e-01
6.373000000000000220e+00 -9.279041706747880314e-01
6.374000000000000554e+00 -9.277146028203995254e-01
6.375000000000000888e+00 -9.275250293819728986e-01
6.376000000000000334e+00 -9.273354503498016932e-01
6.377000000000000668e+00 -9.271458657141748994e-01
6.378000000000000114e+00 -9.269562754653779546e-01
6.379000000000000448e+00 -9.267666795936921886e-01
6.380000000000000782e+00 -9.265770780893957115e-01
6.381000000000000227e+00 -9.263874709427637466e-01
6.382000000000000561e+00 -9.261978581440666325e-01
6.383000000000000895e+00 -9.260082396835705998e-01
6.384000000000000341e+00 -9.258186155515385485e-01
6.385000000000000675e+00 -9.256289857382296038e-01
6.386000000000000121e+00 -9.254393502339001154e-01
6.387000000000000455e+00 -9.252497090288022141e-01
6.388000000000000789e+00 -9.250600621131832568e-01
6.389000000000000234e+00 -9.248704094772871587e-01
6.390000000000000568e+00 -9.246807511113556144e-01
6.391000000000000902e+00 -9.244910870056232133e-01
6.392000000000000348e+00 -9.243014171503242116e-01
6.393000000000000682e+00 -9.241117415356872034e-01
6.394000000000000128e+00 -9.239220601519373410e-01
6.395000000000000462e+00 -9.237323729892971125e-01
6.396000000000000796e+00 -9.235426800379832324e-01
6.397000000000000242e+00 -9.233529812882093069e-01
6.398000000000000576e+00 -9.231632767301863884e-01
6.399000000000000909e+00 -9.229735663541206447e-01
6.400000000000000355e+00 -9.227838501502128032e-01
6.401000000000000689e+00 -9.225941281086625922e-01
6.402000000000000135e+00 -9.224044002196637448e-01
6.403000000000000469e+00 -9.222146664734085508e-01
6.404000000000000803e+00 -9.220249268600829717e-01
6.405000000000000249e+00 -9.218351813698704156e-01
6.406000000000000583e+00 -9.216454299929507377e-01
6.407000000000000917e+00 -9.214556727194979091e-01
6.408000000000000362e+00 -9.212659095396840137e-01
6.409000000000000696e+00 -9.210761404436765831e-01
6.410000000000000142e+00 -9.208863654216400407e-01
6.411000000000000476e+00 -9.206965844637348129e-01
6.412000000000000810e+00 -9.205067975601154417e-01
6.413000000000000256e+00 -9.203170047009334720e-01
6.414000000000000590e+00 -9.201272058763385608e-01
6.415000000000000924e+00 -9.199374010764748144e-01
6.416000000000000369e+00 -9.197475902914816759e-01
6.417000000000000703e+00 -9.195577735114971452e-01
6.418000000000000149e+00 -9.193679507266527828e-01
6.419000000000000483e+00 -9.191781219270773740e-01
6.420000000000000817e+00 -9.189882871028954847e-01
6.421000000000000263e+00 -9.187984462442280176e-01
6.422000000000000597e+00 -9.186085993411912121e-01
6.423000000000000931e+00 -9.184187463838986432e-01
6.424000000000000377e+00 -9.182288873624595560e-01
6.425000000000000711e+00 -9.180390222669781997e-01
6.426000000000000156e+00 -9.178491510875563808e-01
6.427000000000000490e+00 -9.176592738142895778e-01
6.428000000000000824e+00 -9.174693904372724917e-01
6.429000000000000270e+00 -9.172795009465928295e-01
6.430000000000000604e+00 -9.170896053323365216e-01
6.431000000000000938e+00 -9.168997035845841692e-01
6.432000000000000384e+00 -9.167097956934132652e-01
6.433000000000000718e+00 -9.165198816488967504e-01
6.434000000000000163e+00 -9.163299614411035687e-01
6.435000000000000497e+00 -9.161400350600990006e-01
6.436000000000000831e+00 -9.159501024959455506e-01
6.437000000000000277e+00 -9.157601637386980631e-01
6.438000000000000611e+00 -9.155702187784116042e-01
6.439000000000000945e+00 -9.153802676051339127e-01
6.440000000000000391e+00 -9.151903102089099518e-01
6.441000000000000725e+00 -9.150003465797813540e-01
6.442000000000000171e+00 -9.148103767077843118e-01
6.443000000000000504e+00 -9.146204005829520201e-01
6.444000000000000838e+00 -9.144304181953147870e-01
6.445000000000000284e+00 -9.142404295348953713e-01
6.446000000000000618e+00 -9.140504345917154216e-01
6.447000000000000952e+00 -9.138604333557919235e-01
6.448000000000000398e+00 -9.136704258171362003e-01
6.449000000000000732e+00 -9.134804119657582433e-01
6.450000000000000178e+00 -9.132903917916607162e-01
6.451000000000000512e+00 -9.131003652848457275e-01
6.452000000000000846e+00 -9.129103324353088356e-01
6.453000000000000291e+00 -9.127202932330418239e-01
6.454000000000000625e+00 -9.125302476680331454e-01
6.455000000000000959e+00 -9.123401957302665899e-01
6.456000000000000405e+00 -9.121501374097210624e-01
6.457000000000000739e+00 -9.119600726963744686e-01
6.458000000000000185e+00 -9.117700015801966096e-01
6.459000000000000519e+00 -9.115799240511559542e-01
6.460000000000000853e+00 -9.113898400992158644e-01
6.461000000000000298e+00 -9.111997497143343727e-01
6.462000000000000632e+00 -9.110096528864657373e-01
6.463000000000000966e+00 -9.108195496055637719e-01
6.464000000000000412e+00 -9.106294398615728536e-01
6.465000000000000746e+00 -9.104393236444365822e-01
6.466000000000000192e+00 -9.102492009440925624e-01
6.467000000000000526e+00 -9.100590717504761784e-01
6.468000000000000860e+00 -9.098689360535160420e-01
6.469000000000000306e+00 -9.096787938431384335e-01
6.470000000000000639e+00 -9.094886451092654145e-01
6.471000000000000085e+00 -9.092984898418140505e-01
6.472000000000000419e+00 -9.091083280306989645e-01
6.473000000000000753e+00 -9.089181596658276741e-01
6.474000000000000199e+00 -9.087279847371053654e-01
6.475000000000000533e+00 -9.085378032344328947e-01
6.476000000000000867e+00 -9.083476151477070104e-01
6.477000000000000313e+00 -9.081574204668192429e-01
6.478000000000000647e+00 -9.079672191816576809e-01
6.479000000000000092e+00 -9.077770112821064163e-01
6.480000000000000426e+00 -9.075867967580452111e-01
6.481000000000000760e+00 -9.073965755993482762e-01
6.482000000000000206e+00 -9.072063477958870470e-01
6.483000000000000540e+00 -9.070161133375287399e-01
6.484000000000000874e+00 -9.068258722141359085e-01
6.485000000000000320e+00 -9.066356244155657773e-01
6.486000000000000654e+00 -9.064453699316734614e-01
6.487000000000000099e+00 -9.062551087523078586e-01
6.488000000000000433e+00 -9.060648408673145360e-01
6.489000000000000767e+00 -9.058745662665348419e-01
6.490000000000000213e+00 -9.056842849398056838e-01
6.491000000000000547e+00 -9.054939968769590841e-01
6.492000000000000881e+00 -9.053037020678235125e-01
6.493000000000000327e+00 -9.051134005022226647e-01
6.494000000000000661e+00 -9.049230921699763508e-01
6.495000000000000107e+00 -9.047327770608984965e-01
6.496000000000000441e+00 -9.045424551648020284e-01
6.497000000000000774e+00 -9.043521264714928787e-01
6.498000000000000220e+00 -9.041617909707725387e-01
6.499000000000000554e+00 -9.039714486524393910e-01
6.500000000000000888e+00 -9.037810995062872665e-01
6.501000000000000334e+00 -9.035907435221048889e-01
6.502000000000000668e+00 -9.034003806896762079e-01
6.503000000000000114e+00 -9.032100109987838410e-01
6.504000000000000448e+00 -9.030196344392030783e-01
6.505000000000000782e+00 -9.028292510007046578e-01
6.506000000000000227e+00 -9.026388606730567643e-01
6.507000000000000561e+00 -9.024484634460221422e-01
6.508000000000000895e+00 -9.022580593093606494e-01
6.509000000000000341e+00 -9.020676482528250384e-01
6.510000000000000675e+00 -9.018772302661641760e-01
6.511000000000000121e+00 -9.016868053391249305e-01
6.512000000000000455e+00 -9.014963734614472868e-01
6.513000000000000789e+00 -9.013059346228691204e-01
6.514000000000000234e+00 -9.011154888131217566e-01
6.515000000000000568e+00 -9.009250360219321907e-01
6.516000000000000902e+00 -9.007345762390240873e-01
6.517000000000000348e+00 -9.005441094541167812e-01
6.518000000000000682e+00 -9.003536356569238341e-01
6.519000000000000128e+00 -9.001631548371552549e-01
6.520000000000000462e+00 -8.999726669845166116e-01
6.521000000000000796e+00 -8.997821720887095864e-01
6.522000000000000242e+00 -8.995916701394286452e-01
6.523000000000000576e+00 -8.994011611263681427e-01
6.524000000000000909e+00 -8.992106450392139960e-01
6.525000000000000355e+00 -8.990201218676497907e-01
6.526000000000000689e+00 -8.988295916013535614e-01
6.527000000000000135e+00 -8.986390542300003448e-01
6.528000000000000469e+00 -8.984485097432588496e-01
6.529000000000000803e+00 -8.982579581307947869e-01
6.530000000000000249e+00 -8.980673993822682055e-01
6.531000000000000583e+00 -8.978768334873346024e-01
6.532000000000000917e+00 -8.976862604356461439e-01
6.533000000000000362e+00 -8.974956802168492231e-01
6.534000000000000696e+00 -8.973050928205857923e-01
6.535000000000000142e+00 -8.971144982364943621e-01
6.536000000000000476e+00 -8.969238964542091130e-01
6.537000000000000810e+00 -8.967332874633581197e-01
6.538000000000000256e+00 -8.965426712535646825e-01
6.539000000000000590e+00 -8.963520478144486603e-01
6.540000000000000924e+00 -8.961614171356255820e-01
6.541000000000000369e+00 -8.959707792067056475e-01
6.542000000000000703e+00 -8.957801340172951710e-01
6.543000000000000149e+00 -8.955894815569944711e-01
6.544000000000000483e+00 -8.953988218154010914e-01
6.545000000000000817e+00 -8.952081547821064689e-01
6.546000000000000263e+00 -8.950174804466984879e-01
6.547000000000000597e+00 -8.948267987987600369e-01
6.548000000000000931e+00 -8.946361098278693413e-01
6.549000000000000377e+00 -8.944454135235991865e-01
6.550000000000000711e+00 -8.942547098755191382e-01
6.551000000000000156e+00 -8.940639988731934329e-01
6.552000000000000490e+00 -8.938732805061823106e-01
6.553000000000000824e+00 -8.936825547640397938e-01
6.554000000000000270e+00 -8.934918216363166854e-01
6.555000000000000604e+00 -8.933010811125587924e-01
6.556000000000000938e+00 -8.931103331823075919e-01
6.557000000000000384e+00 -8.929195778350987878e-01
6.558000000000000718e+00 -8.927288150604645312e-01
6.559000000000000163e+00 -8.925380448479317552e-01
6.560000000000000497e+00 -8.923472671870225081e-01
6.561000000000000831e+00 -8.921564820672546192e-01
6.562000000000000277e+00 -8.919656894781409218e-01
6.563000000000000611e+00 -8.917748894091905854e-01
6.564000000000000945e+00 -8.915840818499056741e-01
6.565000000000000391e+00 -8.913932667897861428e-01
6.566000000000000725e+00 -8.912024442183246187e-01
6.567000000000000171e+00 -8.910116141250112864e-01
6.568000000000000504e+00 -8.908207764993310018e-01
6.569000000000000838e+00 -8.906299313307630694e-01
6.570000000000000284e+00 -8.904390786087839071e-01
6.571000000000000618e+00 -8.902482183228624946e-01
6.572000000000000952e+00 -8.900573504624657017e-01
6.573000000000000398e+00 -8.898664750170527382e-01
6.574000000000000732e+00 -8.896755919760801490e-01
6.575000000000000178e+00 -8.894847013290001492e-01
6.576000000000000512e+00 -8.892938030652584036e-01
6.577000000000000846e+00 -8.891028971742962472e-01
6.578000000000000291e+00 -8.889119836455507961e-01
6.579000000000000625e+00 -8.887210624684549476e-01
6.580000000000000959e+00 -8.885301336324361587e-01
6.581000000000000405e+00 -8.883391971269147813e-01
6.582000000000000739e+00 -8.881482529413102789e-01
6.583000000000000185e+00 -8.879573010650358977e-01
6.584000000000000519e+00 -8.877663414874986669e-01
6.585000000000000853e+00 -8.875753741981020628e-01
6.586000000000000298e+00 -8.873843991862433445e-01
6.587000000000000632e+00 -8.871934164413181056e-01
6.588000000000000966e+00 -8.870024259527135024e-01
6.589000000000000412e+00 -8.868114277098135823e-01
6.590000000000000746e+00 -8.866204217019969525e-01
6.591000000000000192e+00 -8.864294079186376685e-01
6.592000000000000526e+00 -8.862383863491046787e-01
6.593000000000000860e+00 -8.860473569827621576e-01
6.594000000000000306e+00 -8.858563198089701718e-01
6.595000000000000639e+00 -8.856652748170835698e-01
6.596000000000000973e+00 -8.854742219964508720e-01
6.597000000000000419e+00 -8.852831613364157137e-01
6.598000000000000753e+00 -8.850920928263199539e-01
6.599000000000000199e+00 -8.849010164554971247e-01
6.600000000000000533e+00 -8.847099322132783161e-01
6.601000000000000867e+00 -8.845188400889867353e-01
6.602000000000000313e+00 -8.843277400719424808e-01
6.603000000000000647e+00 -8.841366321514617654e-01
6.604000000000000981e+00 -8.839455163168544738e-01
6.605000000000000426e+00 -8.837543925574241621e-01
6.606000000000000760e+00 -8.835632608624733875e-01
6.607000000000000206e+00 -8.833721212212957141e-01
6.608000000000000540e+00 -8.831809736231804875e-01
6.609000000000000874e+00 -8.829898180574149436e-01
6.610000000000000320e+00 -8.827986545132769924e-01
6.611000000000000654e+00 -8.826074829800436561e-01
6.612000000000000099e+00 -8.824163034469856282e-01
6.613000000000000433e+00 -8.822251159033658308e-01
6.614000000000000767e+00 -8.820339203384460758e-01
6.615000000000000213e+00 -8.818427167414814027e-01
6.616000000000000547e+00 -8.816515051017211890e-01
6.617000000000000881e+00 -8.814602854084111483e-01
6.618000000000000327e+00 -8.812690576507911100e-01
6.619000000000000661e+00 -8.810778218180956856e-01
6.620000000000000107e+00 -8.808865778995552676e-01
6.621000000000000441e+00 -8.806953258843946974e-01
6.622000000000000774e+00 -8.805040657618338207e-01
6.623000000000000220e+00 -8.803127975210867096e-01
6.624000000000000554e+00 -8.801215211513635506e-01
6.625000000000000888e+00 -8.799302366418697563e-01
6.626000000000000334e+00 -8.797389439818029677e-01
6.627000000000000668e+00 -8.795476431603591605e-01
6.628000000000000114e+00 -8.793563341667264277e-01
6.629000000000000448e+00 -8.791650169900891987e-01
6.630000000000000782e+00 -8.789736916196279060e-01
6.631000000000000227e+00 -8.787823580445137672e-01
6.632000000000000561e+00 -8.785910162539174451e-01
6.633000000000000895e+00 -8.783996662370027186e-01
6.634000000000000341e+00 -8.782083079829263728e-01
6.635000000000000675e+00 -8.780169414808433048e-01
6.636000000000000121e+00 -8.778255667199008627e-01
6.637000000000000455e+00 -8.776341836892428416e-01
6.638000000000000789e+00 -8.774427923780058203e-01
6.639000000000000234e+00 -8.772513927753230467e-01
6.640000000000000568e+00 -8.770599848703228840e-01
6.641000000000000902e+00 -8.768685686521270339e-01
6.642000000000000348e+00 -8.766771441098525353e-01
6.643000000000000682e+00 -8.764857112326109867e-01
6.644000000000000128e+00 -8.762942700095094350e-01
6.645000000000000462e+00 -8.761028204296488209e-01
6.646000000000000796e+00 -8.759113624821260879e-01
6.647000000000000242e+00 -8.757198961560318518e-01
6.648000000000000576e+00 -8.755284214404522869e-01
6.649000000000000909e+00 -8.753369383244676838e-01
6.650000000000000355e+00 -8.751454467971517825e-01
6.651000000000000689e+00 -8.749539468475771020e-01
6.652000000000000135e+00 -8.747624384648067242e-01
6.653000000000000469e+00 -8.745709216379018436e-01
6.654000000000000803e+00 -8.743793963559154392e-01
6.655000000000000249e+00 -8.741878626078960490e-01
6.656000000000000583e+00 -8.739963203828878813e-01
6.657000000000000917e+00 -8.738047696699294820e-01
6.658000000000000362e+00 -8.736132104580535129e-01
6.659000000000000696e+00 -8.734216427362887503e-01
6.660000000000000142e+00 -8.732300664936555323e-01
6.661000000000000476e+00 -8.730384817191738644e-01
6.662000000000000810e+00 -8.728468884018533158e-01
6.663000000000000256e+00 -8.726552865307010132e-01
6.664000000000000590e+00 -8.724636760947174219e-01
6.665000000000000924e+00 -8.722720570829000097e-01
6.666000000000000369e+00 -8.720804294842375848e-01
6.667000000000000703e+00 -8.718887932877159574e-01
6.668000000000000149e+00 -8.716971484823143879e-01
6.669000000000000483e+00 -8.715054950570074732e-01
6.670000000000000817e+00 -8.713138330007635934e-01
6.671000000000000263e+00 -8.711221623025473537e-01
6.672000000000000597e+00 -8.709304829513166979e-01
6.673000000000000931e+00 -8.707387949360236856e-01
6.674000000000000377e+00 -8.705470982456147144e-01
6.675000000000000711e+00 -8.703553928690340724e-01
6.676000000000000156e+00 -8.701636787952158336e-01
6.677000000000000490e+00 -8.699719560130932949e-01
6.678000000000000824e+00 -8.697802245115910935e-01
6.679000000000000270e+00 -8.695884842796286485e-01
6.680000000000000604e+00 -8.693967353061217151e-01
6.681000000000000938e+00 -8.692049775799790545e-01
6.682000000000000384e+00 -8.690132110901054308e-01
6.683000000000000718e+00 -8.688214358253979475e-01
6.684000000000000163e+00 -8.686296517747498225e-01
6.685000000000000497e+00 -8.684378589270500548e-01
6.686000000000000831e+00 -8.682460572711780955e-01
6.687000000000000277e+00 -8.680542467960113973e-01
6.688000000000000611e+00 -8.678624274904208624e-01
6.689000000000000945e+00 -8.676705993432723973e-01
6.690000000000000391e+00 -8.674787623434251360e-01
6.691000000000000725e+00 -8.672869164797339936e-01
6.692000000000000171e+00 -8.670950617410481120e-01
6.693000000000000504e+00 -8.669031981162095279e-01
6.694000000000000838e+00 -8.667113255940571692e-01
6.695000000000000284e+00 -8.665194441634216371e-01
6.696000000000000618e+00 -8.663275538131315345e-01
6.697000000000000952e+00 -8.661356545320063605e-01
6.698000000000000398e+00 -8.659437463088628384e-01
6.699000000000000732e+00 -8.657518291325101423e-01
6.700000000000000178e+00 -8.655599029917524501e-01
6.701000000000000512e+00 -8.653679678753890547e-01
6.702000000000000846e+00 -8.651760237722121438e-01
6.703000000000000291e+00 -8.649840706710103522e-01
6.704000000000000625e+00 -8.647921085605652092e-01
6.705000000000000959e+00 -8.646001374296525821e-01
6.706000000000000405e+00 -8.644081572670432312e-01
6.707000000000000739e+00 -8.642161680615033648e-01
6.708000000000000185e+00 -8.640241698017904204e-01
6.709000000000000519e+00 -8.638321624766601703e-01
6.710000000000000853e+00 -8.636401460748591719e-01
6.711000000000000298e+00 -8.634481205851295416e-01
6.712000000000000632e+00 -8.632560859962086219e-01
6.713000000000000966e+00 -8.630640422968275383e-01
6.714000000000000412e+00 -8.628719894757119757e-01
6.715000000000000746e+00 -8.626799275215816243e-01
6.716000000000000192e+00 -8.624878564231506228e-01
6.717000000000000526e+00 -8.622957761691254497e-01
6.718000000000000860e+00 -8.621036867482110289e-01
6.719000000000000306e+00 -8.619115881491022924e-01
6.720000000000000639e+00 -8.617194803604922848e-01
6.721000000000000973e+00 -8.615273633710650580e-01
6.722000000000000419e+00 -8.613352371695004450e-01
6.723000000000000753e+00 -8.611431017444722835e-01
6.724000000000000199e+00 -8.609509570846486382e-01
6.725000000000000533e+00 -8.607588031786929106e-01
6.726000000000000867e+00 -8.605666400152601758e-01
6.727000000000000313e+00 -8.603744675830021782e-01
6.728000000000000647e+00 -8.601822858705638897e-01
6.729000000000000981e+00 -8.599900948665840650e-01
6.730000000000000426e+00 -8.597978945596962408e-01
6.731000000000000760e+00 -8.596056849385282916e-01
6.732000000000000206e+00 -8.594134659917015417e-01
6.733000000000000540e+00 -8.592212377078330965e-01
6.734000000000000874e+00 -8.590290000755325117e-01
6.735000000000000320e+00 -8.588367530834033481e-01
6.736000000000000654e+00 -8.586444967200447254e-01
6.737000000000000988e+00 -8.584522309740503232e-01
6.738000000000000433e+00 -8.582599558340049395e-01
6.739000000000000767e+00 -8.580676712884918178e-01
6.740000000000000213e+00 -8.578753773260839877e-01
6.741000000000000547e+00 -8.576830739353502597e-01
6.742000000000000881e+00 -8.574907611048550038e-01
6.743000000000000327e+00 -8.572984388231559283e-01
6.744000000000000661e+00 -8.571061070788043024e-01
6.745000000000000995e+00 -8.569137658603442897e-01
6.746000000000000441e+00 -8.567214151563172786e-01
6.747000000000000774e+00 -8.565290549552562194e-01
6.748000000000000220e+00 -8.563366852456886225e-01
6.749000000000000554e+00 -8.561443060161373353e-01
6.750000000000000888e+00 -8.559519172551179889e-01
6.751000000000000334e+00 -8.557595189511399969e-01
6.752000000000000668e+00 -8.555671110927077772e-01
6.753000000000000114e+00 -8.553746936683194191e-01
6.754000000000000448e+00 -8.551822666664664618e-01
6.755000000000000782e+00 -8.549898300756357816e-01
6.756000000000000227e+00 -8.547973838843059280e-01
6.757000000000000561e+00 -8.546049280809524529e-01
6.758000000000000895e+00 -8.544124626540424705e-01
6.759000000000000341e+00 -8.542199875920384322e-01
6.760000000000000675e+00 -8.540275028833961279e-01
6.761000000000000121e+00 -8.538350085165656855e-01
6.762000000000000455e+00 -8.536425044799916817e-01
6.763000000000000789e+00 -8.534499907621119208e-01
6.764000000000000234e+00 -8.532574673513569907e-01
6.765000000000000568e+00 -8.530649342361541487e-01
6.766000000000000902e+00 -8.528723914049224364e-01
6.767000000000000348e+00 -8.526798388460749001e-01
6.768000000000000682e+00 -8.524872765480210335e-01
6.769000000000000128e+00 -8.522947044991608934e-01
6.770000000000000462e+00 -8.521021226878893184e-01
6.771000000000000796e+00 -8.519095311025970396e-01
6.772000000000000242e+00 -8.517169297316653509e-01
6.773000000000000576e+00 -8.515243185634737699e-01
6.774000000000000909e+00 -8.513316975863916003e-01
6.775000000000000355e+00 -8.511390667887829276e-01
6.776000000000000689e+00 -8.509464261590079515e-01
6.777000000000000135e+00 -8.507537756854184341e-01
6.778000000000000469e+00 -8.505611153563616966e-01
6.779000000000000803e+00 -8.503684451601762895e-01
6.780000000000000249e+00 -8.501757650851967663e-01
6.781000000000000583e+00 -8.499830751197525736e-01
6.782000000000000917e+00 -8.497903752521634990e-01
6.783000000000000362e+00 -8.495976654707448894e-01
6.784000000000000696e+00 -8.494049457638075395e-01
6.785000000000000142e+00 -8.492122161196536956e-01
6.786000000000000476e+00 -8.490194765265801635e-01
6.787000000000000810e+00 -8.488267269728766440e-01
6.788000000000000256e+00 -8.486339674468280636e-01
6.789000000000000590e+00 -8.484411979367140200e-01
6.790000000000000924e+00 -8.482484184308040076e-01
6.791000000000000369e+00 -8.480556289173635243e-01
6.792000000000000703e+00 -8.478628293846536268e-01
6.793000000000000149e+00 -8.476700198209260462e-01
6.794000000000000483e+00 -8.474772002144277394e-01
6.795000000000000817e+00 -8.472843705533993353e-01
6.796000000000000263e+00 -8.470915308260758003e-01
6.797000000000000597e+00 -8.468986810206835525e-01
6.798000000000000931e+00 -8.467058211254447908e-01
6.799000000000000377e+00 -8.465129511285748309e-01
6.800000000000000711e+00 -8.463200710182821052e-01
6.801000000000000156e+00 -8.461271807827706048e-01
6.802000000000000490e+00 -8.459342804102356617e-01
6.803000000000000824e+00 -8.457413698888661679e-01
6.804000000000000270e+00 -8.455484492068466862e-01
6.805000000000000604e+00 -8.453555183523538963e-01
6.806000000000000938e+00 -8.451625773135579278e-01
6.807000000000000384e+00 -8.449696260786235813e-01
6.808000000000000718e+00 -8.447766646357091069e-01
6.809000000000000163e+00 -8.445836929729660936e-01
6.810000000000000497e+00 -8.443907110785398018e-01
6.811000000000000831e+00 -8.441977189405677207e-01
6.812000000000000277e+00 -8.440047165471833424e-01
6.813000000000000611e+00 -8.438117038865116104e-01
6.814000000000000945e+00 -8.436186809466736936e-01
6.815000000000000391e+00 -8.434256477157804355e-01
6.816000000000000725e+00 -8.432326041819403484e-01
6.817000000000000171e+00 -8.430395503332516194e-01
6.818000000000000504e+00 -8.428464861578097711e-01
6.819000000000000838e+00 -8.426534116437007782e-01
6.820000000000000284e+00 -8.424603267790047312e-01
6.821000000000000618e+00 -8.422672315517960584e-01
6.822000000000000952e+00 -8.420741259501424159e-01
6.823000000000000398e+00 -8.418810099621053533e-01
6.824000000000000732e+00 -8.416878835757377608e-01
6.825000000000000178e+00 -8.414947467790896418e-01
6.826000000000000512e+00 -8.413015995602022290e-01
6.827000000000000846e+00 -8.411084419071097606e-01
6.828000000000000291e+00 -8.409152738078402578e-01
6.829000000000000625e+00 -8.407220952504157463e-01
6.830000000000000959e+00 -8.405289062228524788e-01
6.831000000000000405e+00 -8.403357067131580482e-01
6.832000000000000739e+00 -8.401424967093350515e-01
6.833000000000000185e+00 -8.399492761993775369e-01
6.834000000000000519e+00 -8.397560451712765550e-01
6.835000000000000853e+00 -8.395628036130123872e-01
6.836000000000000298e+00 -8.393695515125610962e-01
6.837000000000000632e+00 -8.391762888578926383e-01
6.838000000000000966e+00 -8.389830156369684211e-01
6.839000000000000412e+00 -8.387897318377446343e-01
6.840000000000000746e+00 -8.385964374481703620e-01
6.841000000000000192e+00 -8.384031324561870280e-01
6.842000000000000526e+00 -8.382098168497318369e-01
6.843000000000000860e+00 -8.380164906167331118e-01
6.844000000000000306e+00 -8.378231537451131805e-01
6.845000000000000639e+00 -8.376298062227874874e-01
6.846000000000000973e+00 -8.374364480376651487e-01
6.847000000000000419e+00 -8.372430791776478420e-01
6.848000000000000753e+00 -8.370496996306318049e-01
6.849000000000000199e+00 -8.368563093845050593e-01
6.850000000000000533e+00 -8.366629084271505201e-01
6.851000000000000867e+00 -8.364694967464425535e-01
6.852000000000000313e+00 -8.362760743302505295e-01
6.853000000000000647e+00 -8.360826411664360469e-01
6.854000000000000981e+00 -8.358891972428529327e-01
6.855000000000000426e+00 -8.356957425473502399e-01
6.856000000000000760e+00 -8.355022770677699162e-01
6.857000000000000206e+00 -8.353088007919456937e-01
6.858000000000000540e+00 -8.351153137077050870e-01
6.859000000000000874e+00 -8.349218158028702819e-01
6.860000000000000320e+00 -8.347283070652536940e-01
6.861000000000000654e+00 -8.345347874826639645e-01
6.862000000000000988e+00 -8.343412570429014075e-01
6.863000000000000433e+00 -8.341477157337587878e-01
6.864000000000000767e+00 -8.339541635430237632e-01
6.865000000000000213e+00 -8.337606004584762198e-01
6.866000000000000547e+00 -8.335670264678886054e-01
6.867000000000000881e+00 -8.333734415590279276e-01
6.868000000000000327e+00 -8.331798457196525343e-01
6.869000000000000661e+00 -8.329862389375150000e-01
6.870000000000000995e+00 -8.327926212003609052e-01
6.871000000000000441e+00 -8.325989924959281696e-01
6.872000000000000774e+00 -8.324053528119491618e-01
6.873000000000000220e+00 -8.322117021361477018e-01
6.874000000000000554e+00 -8.320180404562427245e-01
6.875000000000000888e+00 -8.318243677599435060e-01
6.876000000000000334e+00 -8.316306840349547702e-01
6.877000000000000668e+00 -8.314369892689725816e-01
6.878000000000001002e+00 -8.312432834496880085e-01
6.879000000000000448e+00 -8.310495665647817942e-01
6.880000000000000782e+00 -8.308558386019311293e-01
6.881000000000000227e+00 -8.306620995488046555e-01
6.882000000000000561e+00 -8.304683493930634652e-01
6.883000000000000895e+00 -8.302745881223629887e-01
6.884000000000000341e+00 -8.300808157243507734e-01
6.885000000000000675e+00 -8.298870321866677058e-01
6.886000000000000121e+00 -8.296932374969471224e-01
6.887000000000000455e+00 -8.294994316428156989e-01
6.888000000000000789e+00 -8.293056146118933381e-01
6.889000000000000234e+00 -8.291117863917910613e-01
6.890000000000000568e+00 -8.289179469701155600e-01
6.891000000000000902e+00 -8.287240963344650879e-01
6.892000000000000348e+00 -8.285302344724302381e-01
6.893000000000000682e+00 -8.283363613715950535e-01
6.894000000000000128e+00 -8.281424770195371377e-01
6.895000000000000462e+00 -8.279485814038249902e-01
6.896000000000000796e+00 -8.277546745120221150e-01
6.897000000000000242e+00 -8.275607563316834669e-01
6.898000000000000576e+00 -8.273668268503571177e-01
6.899000000000000909e+00 -8.271728860555860319e-01
6.900000000000000355e+00 -8.269789339349011836e-01
6.901000000000000689e+00 -8.267849704758316598e-01
6.902000000000000135e+00 -8.265909956658963331e-01
6.903000000000000469e+00 -8.263970094926076371e-01
6.904000000000000803e+00 -8.262030119434702335e-01
6.905000000000000249e+00 -8.260090030059821231e-01
6.906000000000000583e+00 -8.258149826676346450e-01
6.907000000000000917e+00 -8.256209509159112558e-01
6.908000000000000362e+00 -8.254269077382865305e-01
6.909000000000000696e+00 -8.252328531222306029e-01
6.910000000000000142e+00 -8.250387870552061687e-01
6.911000000000000476e+00 -8.248447095246661531e-01
6.912000000000000810e+00 -8.246506205180574867e-01
6.913000000000000256e+00 -8.244565200228214374e-01
6.914000000000000590e+00 -8.242624080263890596e-01
6.915000000000000924e+00 -8.240682845161863002e-01
6.916000000000000369e+00 -8.238741494796300024e-01
6.917000000000000703e+00 -8.236800029041323468e-01
6.918000000000000149e+00 -8.234858447770955214e-01
6.919000000000000483e+00 -8.232916750859146093e-01
6.920000000000000817e+00 -8.230974938179794753e-01
6.921000000000000263e+00 -8.229033009606697702e-01
6.922000000000000597e+00 -8.227090965013608148e-01
6.923000000000000931e+00 -8.225148804274191594e-01
6.924000000000000377e+00 -8.223206527262009180e-01
6.925000000000000711e+00 -8.221264133850604283e-01
6.926000000000000156e+00 -8.219321623913412589e-01
6.927000000000000490e+00 -8.217378997323798728e-01
6.928000000000000824e+00 -8.215436253955045176e-01
6.929000000000000270e+00 -8.213493393680380006e-01
6.930000000000000604e+00 -8.211550416372949135e-01
6.931000000000000938e+00 -8.209607321905808552e-01
6.932000000000000384e+00 -8.207664110151964287e-01
6.933000000000000718e+00 -8.205720780984329110e-01
6.934000000000000163e+00 -8.203777334275739186e-01
6.935000000000000497e+00 -8.201833769898975168e-01
6.936000000000000831e+00 -8.199890087726734444e-01
6.937000000000000277e+00 -8.197946287631633355e-01
6.938000000000000611e+00 -8.196002369486200534e-01
6.939000000000000945e+00 -8.194058333162926866e-01
6.940000000000000391e+00 -8.192114178534185553e-01
6.941000000000000725e+00 -8.190169905472297618e-01
6.942000000000000171e+00 -8.188225513849499704e-01
6.943000000000000504e+00 -8.186281003537975165e-01
6.944000000000000838e+00 -8.184336374409809656e-01
6.945000000000000284e+00 -8.182391626336991131e-01
6.946000000000000618e+00 -8.180446759191486450e-01
6.947000000000000952e+00 -8.178501772845154782e-01
6.948000000000000398e+00 -8.176556667169767589e-01
6.949000000000000732e+00 -8.174611442037049702e-01
6.950000000000000178e+00 -8.172666097318610490e-01
6.951000000000000512e+00 -8.170720632886027124e-01
6.952000000000000846e+00 -8.168775048610767975e-01
6.953000000000000291e+00 -8.166829344364229248e-01
6.954000000000000625e+00 -8.164883520017747198e-01
6.955000000000000959e+00 -8.162937575442567040e-01
6.956000000000000405e+00 -8.160991510509859603e-01
6.957000000000000739e+00 -8.159045325090721335e-01
6.958000000000000185e+00 -8.157099019056160971e-01
6.959000000000000519e+00 -8.155152592277133961e-01
6.960000000000000853e+00 -8.153206044624488058e-01
6.961000000000000298e+00 -8.151259375969007737e-01
6.962000000000000632e+00 -8.149312586181404194e-01
6.963000000000000966e+00 -8.147365675132312024e-01
6.964000000000000412e+00 -8.145418642692273670e-01
6.965000000000000746e+00 -8.143471488731758301e-01
6.966000000000000192e+00 -8.141524213121182907e-01
6.967000000000000526e+00 -8.139576815730846793e-01
6.968000000000000860e+00 -8.137629296430993753e-01
6.969000000000000306e+00 -8.135681655091779874e-01
6.970000000000000639e+00 -8.133733891583292408e-01
6.971000000000000973e+00 -8.131786005775542003e-01
6.972000000000000419e+00 -8.129837997538448269e-01
6.973000000000000753e+00 -8.127889866741849767e-01
6.974000000000000199e+00 -8.125941613255521778e-01
6.975000000000000533e+00 -8.123993236949145214e-01
6.976000000000000867e+00 -8.122044737692341032e-01
6.977000000000000313e+00 -8.120096115354624722e-01
6.978000000000000647e+00 -8.118147369805462921e-01
6.979000000000000981e+00 -8.116198500914221237e-01
6.980000000000000426e+00 -8.114249508550190892e-01
6.981000000000000760e+00 -8.112300392582584285e-01
6.982000000000000206e+00 -8.110351152880531655e-01
6.983000000000000540e+00 -8.108401789313092189e-01
6.984000000000000874e+00 -8.106452301749240696e-01
6.985000000000000320e+00 -8.104502690057870939e-01
6.986000000000000654e+00 -8.102552954107787864e-01
6.987000000000000988e+00 -8.100603093767725360e-01
6.988000000000000433e+00 -8.098653108906345155e-01
6.989000000000000767e+00 -8.096702999392222377e-01
6.990000000000000213e+00 -8.094752765093840008e-01
6.991000000000000547e+00 -8.092802405879616634e-01
6.992000000000000881e+00 -8.090851921617879805e-01
6.993000000000000327e+00 -8.088901312176881575e-01
6.994000000000000661e+00 -8.086950577424792952e-01
6.995000000000000995e+00 -8.084999717229707228e-01
6.996000000000000441e+00 -8.083048731459612224e-01
6.997000000000000774e+00 -8.081097619982452462e-01
6.998000000000000220e+00 -8.079146382666063664e-01
6.999000000000000554e+00 -8.077195019378222707e-01
7.000000000000000888e+00 -8.075243529986602109e-01
7.001000000000000334e+00 -8.073291914358794452e-01
7.002000000000000668e+00 -8.071340172362330145e-01
7.003000000000001002e+00 -8.069388303864650780e-01
7.004000000000000448e+00 -8.067436308733093586e-01
7.005000000000000782e+00 -8.065484186834954716e-01
7.006000000000000227e+00 -8.063531938037409308e-01
7.007000000000000561e+00 -8.061579562207570326e-01
7.008000000000000895e+00 -8.059627059212469691e-01
7.009000000000000341e+00 -8.057674428919036069e-01
7.010000000000000675e+00 -8.055721671194140399e-01
7.011000000000001009e+00 -8.053768785904570349e-01
7.012000000000000455e+00 -8.051815772917011449e-01
7.013000000000000789e+00 -8.049862632098075954e-01
7.014000000000000234e+00 -8.047909363314300624e-01
7.015000000000000568e+00 -8.045955966432128958e-01
7.016000000000000902e+00 -8.044002441317927854e-01
7.017000000000000348e+00 -8.042048787837974277e-01
7.018000000000000682e+00 -8.040095005858469701e-01
7.019000000000001016e+00 -8.038141095245525669e-01
7.020000000000000462e+00 -8.036187055865167128e-01
7.021000000000000796e+00 -8.034232887583347971e-01
7.022000000000000242e+00 -8.032278590265942153e-01
7.023000000000000576e+00 -8.030324163778707058e-01
7.024000000000000909e+00 -8.028369607987345669e-01
7.025000000000000355e+00 -8.026414922757477699e-01
7.026000000000000689e+00 -8.024460107954625165e-01
7.027000000000000135e+00 -8.022505163444221266e-01
7.028000000000000469e+00 -8.020550089091632584e-01
7.029000000000000803e+00 -8.018594884762132446e-01
7.030000000000000249e+00 -8.016639550320889818e-01
7.031000000000000583e+00 -8.014684085633037025e-01
7.032000000000000917e+00 -8.012728490563584272e-01
7.033000000000000362e+00 -8.010772764977460714e-01
7.034000000000000696e+00 -8.008816908739522233e-01
7.035000000000000142e+00 -8.006860921714521462e-01
7.036000000000000476e+00 -8.004904803767146637e-01
7.037000000000000810e+00 -8.002948554761983857e-01
7.038000000000000256e+00 -8.000992174563535952e-01
7.039000000000000590e+00 -7.999035663036239141e-01
7.040000000000000924e+00 -7.997079020044426390e-01
7.041000000000000369e+00 -7.995122245452329635e-01
7.042000000000000703e+00 -7.993165339124136404e-01
7.043000000000000149e+00 -7.991208300923913210e-01
7.044000000000000483e+00 -7.989251130715655513e-01
7.045000000000000817e+00 -7.987293828363259962e-01
7.046000000000000263e+00 -7.985336393730557702e-01
7.047000000000000597e+00 -7.983378826681258866e-01
7.048000000000000931e+00 -7.981421127079038058e-01
7.049000000000000377e+00 -7.979463294787446648e-01
7.050000000000000711e+00 -7.977505329669949408e-01
7.051000000000000156e+00 -7.975547231589937835e-01
7.052000000000000490e+00 -7.973589000410710170e-01
7.053000000000000824e+00 -7.971630635995461400e-01
7.054000000000000270e+00 -7.969672138207334333e-01
7.055000000000000604e+00 -7.967713506909358534e-01
7.056000000000000938e+00 -7.965754741964483632e-01
7.057000000000000384e+00 -7.963795843235565997e-01
7.058000000000000718e+00 -7.961836810585376512e-01
7.059000000000000163e+00 -7.959877643876605013e-01
7.060000000000000497e+00 -7.957918342971854742e-01
7.061000000000000831e+00 -7.955958907733625685e-01
7.062000000000000277e+00 -7.953999338024340116e-01
7.063000000000000611e+00 -7.952039633706342592e-01
7.064000000000000945e+00 -7.950079794641862208e-01
7.065000000000000391e+00 -7.948119820693059223e-01
7.066000000000000725e+00 -7.946159711722007302e-01
7.067000000000000171e+00 -7.944199467590663533e-01
7.068000000000000504e+00 -7.942239088160950589e-01
7.069000000000000838e+00 -7.940278573294641262e-01
7.070000000000000284e+00 -7.938317922853451725e-01
7.071000000000000618e+00 -7.936357136699020431e-01
7.072000000000000952e+00 -7.934396214692862603e-01
7.073000000000000398e+00 -7.932435156696426848e-01
7.074000000000000732e+00 -7.930473962571066293e-01
7.075000000000000178e+00 -7.928512632178038588e-01
7.076000000000000512e+00 -7.926551165378523667e-01
7.077000000000000846e+00 -7.924589562033609313e-01
7.078000000000000291e+00 -7.922627822004284504e-01
7.079000000000000625e+00 -7.920665945151452725e-01
7.080000000000000959e+00 -7.918703931335926427e-01
7.081000000000000405e+00 -7.916741780418431462e-01
7.082000000000000739e+00 -7.914779492259589322e-01
7.083000000000000185e+00 -7.912817066719967096e-01
7.084000000000000519e+00 -7.910854503659995318e-01
7.085000000000000853e+00 -7.908891802940051230e-01
7.086000000000000298e+00 -7.906928964420389949e-01
7.087000000000000632e+00 -7.904965987961191098e-01
7.088000000000000966e+00 -7.903002873422533270e-01
7.089000000000000412e+00 -7.901039620664428442e-01
7.090000000000000746e+00 -7.899076229546775352e-01
7.091000000000000192e+00 -7.897112699929377255e-01
7.092000000000000526e+00 -7.895149031671967466e-01
7.093000000000000860e+00 -7.893185224634168273e-01
7.094000000000000306e+00 -7.891221278675508710e-01
7.095000000000000639e+00 -7.889257193655461187e-01
7.096000000000000973e+00 -7.887292969433352674e-01
7.097000000000000419e+00 -7.885328605868452412e-01
7.098000000000000753e+00 -7.883364102819931940e-01
7.099000000000000199e+00 -7.881399460146859548e-01
7.100000000000000533e+00 -7.879434677708228030e-01
7.101000000000000867e+00 -7.877469755362905834e-01
7.102000000000000313e+00 -7.875504692969718112e-01
7.103000000000000647e+00 -7.873539490387357898e-01
7.104000000000000981e+00 -7.871574147474436067e-01
7.105000000000000426e+00 -7.869608664089465799e-01
7.106000000000000760e+00 -7.867643040090879225e-01
7.107000000000000206e+00 -7.865677275337003005e-01
7.108000000000000540e+00 -7.863711369686077202e-01
7.109000000000000874e+00 -7.861745322996240848e-01
7.110000000000000320e+00 -7.859779135125541938e-01
7.111000000000000654e+00 -7.857812805931949640e-01
7.112000000000000988e+00 -7.855846335273319880e-01
7.113000000000000433e+00 -7.853879723007404223e-01
7.114000000000000767e+00 -7.851912968991900943e-01
7.115000000000000213e+00 -7.849946073084363984e-01
7.116000000000000547e+00 -7.847979035142305104e-01
7.117000000000000881e+00 -7.846011855023096171e-01
7.118000000000000327e+00 -7.844044532584026896e-01
7.119000000000000661e+00 -7.842077067682313718e-01
7.120000000000000995e+00 -7.840109460175054279e-01
7.121000000000000441e+00 -7.838141709919242972e-01
7.122000000000000774e+00 -7.836173816771817568e-01
7.123000000000000220e+00 -7.834205780589581503e-01
7.124000000000000554e+00 -7.832237601229259383e-01
7.125000000000000888e+00 -7.830269278547487000e-01
7.126000000000000334e+00 -7.828300812400783570e-01
7.127000000000000668e+00 -7.826332202645599478e-01
7.128000000000001002e+00 -7.824363449138270754e-01
7.129000000000000448e+00 -7.822394551735020185e-01
7.130000000000000782e+00 -7.820425510292025040e-01
7.131000000000000227e+00 -7.818456324665309376e-01
7.132000000000000561e+00 -7.816486994710835079e-01
7.133000000000000895e+00 -7.814517520284472996e-01
7.134000000000000341e+00 -7.812547901241966297e-01
7.135000000000000675e+00 -7.810578137438992652e-01
7.136000000000001009e+00 -7.808608228731109824e-01
7.137000000000000455e+00 -7.806638174973786759e-01
7.138000000000000789e+00 -7.804667976022400255e-01
7.139000000000000234e+00 -7.802697631732217198e-01
7.140000000000000568e+00 -7.800727141958421207e-01
7.141000000000000902e+00 -7.798756506556084878e-01
7.142000000000000348e+00 -7.796785725380190879e-01
7.143000000000000682e+00 -7.794814798285627511e-01
7.144000000000001016e+00 -7.792843725127164278e-01
7.145000000000000462e+00 -7.790872505759515176e-01
7.146000000000000796e+00 -7.788901140037260973e-01
7.147000000000000242e+00 -7.786929627814880295e-01
7.148000000000000576e+00 -7.784957968946762952e-01
7.149000000000000909e+00 -7.782986163287209935e-01
7.150000000000000355e+00 -7.781014210690417876e-01
7.151000000000000689e+00 -7.779042111010479044e-01
7.152000000000001023e+00 -7.777069864101385788e-01
7.153000000000000469e+00 -7.775097469817032758e-01
7.154000000000000803e+00 -7.773124928011218016e-01
7.155000000000000249e+00 -7.771152238537647472e-01
7.156000000000000583e+00 -7.769179401249917127e-01
7.157000000000000917e+00 -7.767206416001515290e-01
7.158000000000000362e+00 -7.765233282645841451e-01
7.159000000000000696e+00 -7.763260001036206281e-01
7.160000000000000142e+00 -7.761286571025799441e-01
7.161000000000000476e+00 -7.759312992467721770e-01
7.162000000000000810e+00 -7.757339265214963087e-01
7.163000000000000256e+00 -7.755365389120435493e-01
7.164000000000000590e+00 -7.753391364036917865e-01
7.165000000000000924e+00 -7.751417189817119135e-01
7.166000000000000369e+00 -7.749442866313621670e-01
7.167000000000000703e+00 -7.747468393378939000e-01
7.168000000000000149e+00 -7.745493770865441441e-01
7.169000000000000483e+00 -7.743518998625429361e-01
7.170000000000000817e+00 -7.741544076511086558e-01
7.171000000000000263e+00 -7.739569004374513561e-01
7.172000000000000597e+00 -7.737593782067676562e-01
7.173000000000000931e+00 -7.735618409442472920e-01
7.174000000000000377e+00 -7.733642886350683421e-01
7.175000000000000711e+00 -7.731667212643986709e-01
7.176000000000000156e+00 -7.729691388173955957e-01
7.177000000000000490e+00 -7.727715412792078853e-01
7.178000000000000824e+00 -7.725739286349708745e-01
7.179000000000000270e+00 -7.723763008698130150e-01
7.180000000000000604e+00 -7.721786579688509899e-01
7.181000000000000938e+00 -7.719809999171898252e-01
7.182000000000000384e+00 -7.717833266999266639e-01
7.183000000000000718e+00 -7.715856383021476583e-01
7.184000000000000163e+00 -7.713879347089288574e-01
7.185000000000000497e+00 -7.711902159053339867e-01
7.186000000000000831e+00 -7.709924818764181120e-01
7.187000000000000277e+00 -7.707947326072250860e-01
7.188000000000000611e+00 -7.705969680827909896e-01
7.189000000000000945e+00 -7.703991882881374709e-01
7.190000000000000391e+00 -7.702013932082779624e-01
7.191000000000000725e+00 -7.700035828282149053e-01
7.192000000000000171e+00 -7.698057571329411930e-01
7.193000000000000504e+00 -7.696079161074385055e-01
7.194000000000000838e+00 -7.694100597366778649e-01
7.195000000000000284e+00 -7.692121880056208560e-01
7.196000000000000618e+00 -7.690143008992166296e-01
7.197000000000000952e+00 -7.688163984024064534e-01
7.198000000000000398e+00 -7.686184805001186060e-01
7.199000000000000732e+00 -7.684205471772731499e-01
7.200000000000000178e+00 -7.682225984187773804e-01
7.201000000000000512e+00 -7.680246342095284895e-01
7.202000000000000846e+00 -7.678266545344143434e-01
7.203000000000000291e+00 -7.676286593783097079e-01
7.204000000000000625e+00 -7.674306487260830201e-01
7.205000000000000959e+00 -7.672326225625875074e-01
7.206000000000000405e+00 -7.670345808726691805e-01
7.207000000000000739e+00 -7.668365236411610608e-01
7.208000000000000185e+00 -7.666384508528865105e-01
7.209000000000000519e+00 -7.664403624926586778e-01
7.210000000000000853e+00 -7.662422585452791646e-01
7.211000000000000298e+00 -7.660441389955393587e-01
7.212000000000000632e+00 -7.658460038282194349e-01
7.213000000000000966e+00 -7.656478530280884653e-01
7.214000000000000412e+00 -7.654496865799060856e-01
7.215000000000000746e+00 -7.652515044684219392e-01
7.216000000000000192e+00 -7.650533066783719027e-01
7.217000000000000526e+00 -7.648550931944820830e-01
7.218000000000000860e+00 -7.646568640014693718e-01
7.219000000000000306e+00 -7.644586190840384488e-01
7.220000000000000639e+00 -7.642603584268836681e-01
7.221000000000000973e+00 -7.640620820146882819e-01
7.222000000000000419e+00 -7.638637898321239961e-01
7.223000000000000753e+00 -7.636654818638537456e-01
7.224000000000000199e+00 -7.634671580945271430e-01
7.225000000000000533e+00 -7.632688185087840305e-01
7.226000000000000867e+00 -7.630704630912537034e-01
7.227000000000000313e+00 -7.628720918265540218e-01
7.228000000000000647e+00 -7.626737046992920765e-01
7.229000000000000981e+00 -7.624753016940635231e-01
7.230000000000000426e+00 -7.622768827954526927e-01
7.231000000000000760e+00 -7.620784479880347018e-01
7.232000000000000206e+00 -7.618799972563718992e-01
7.233000000000000540e+00 -7.616815305850169748e-01
7.234000000000000874e+00 -7.614830479585098510e-01
7.235000000000000320e+00 -7.612845493613817904e-01
7.236000000000000654e+00 -7.610860347781506219e-01
7.237000000000000988e+00 -7.608875041933242933e-01
7.238000000000000433e+00 -7.606889575913998724e-01
7.239000000000000767e+00 -7.604903949568616595e-01
7.240000000000000213e+00 -7.602918162741850727e-01
7.241000000000000547e+00 -7.600932215278330961e-01
7.242000000000000881e+00 -7.598946107022578333e-01
7.243000000000000327e+00 -7.596959837818997308e-01
7.244000000000000661e+00 -7.594973407511900199e-01
7.245000000000000995e+00 -7.592986815945460544e-01
7.246000000000000441e+00 -7.591000062963748629e-01
7.247000000000000774e+00 -7.589013148410738152e-01
7.248000000000000220e+00 -7.587026072130265142e-01
7.249000000000000554e+00 -7.585038833966077920e-01
7.250000000000000888e+00 -7.583051433761788251e-01
7.251000000000000334e+00 -7.581063871360896878e-01
7.252000000000000668e+00 -7.579076146606829045e-01
7.253000000000001002e+00 -7.577088259342853460e-01
7.254000000000000448e+00 -7.575100209412138907e-01
7.255000000000000782e+00 -7.573111996657739819e-01
7.256000000000000227e+00 -7.571123620922602937e-01
7.257000000000000561e+00 -7.569135082049561758e-01
7.258000000000000895e+00 -7.567146379881323215e-01
7.259000000000000341e+00 -7.565157514260505422e-01
7.260000000000000675e+00 -7.563168485029584387e-01
7.261000000000001009e+00 -7.561179292030927312e-01
7.262000000000000455e+00 -7.559189935106795932e-01
7.263000000000000789e+00 -7.557200414099340957e-01
7.264000000000000234e+00 -7.555210728850586532e-01
7.265000000000000568e+00 -7.553220879202443561e-01
7.266000000000000902e+00 -7.551230864996714143e-01
7.267000000000000348e+00 -7.549240686075080475e-01
7.268000000000000682e+00 -7.547250342279107072e-01
7.269000000000001016e+00 -7.545259833450254083e-01
7.270000000000000462e+00 -7.543269159429834003e-01
7.271000000000000796e+00 -7.541278320059096041e-01
7.272000000000000242e+00 -7.539287315179131754e-01
7.273000000000000576e+00 -7.537296144630931671e-01
7.274000000000000909e+00 -7.535304808255371967e-01
7.275000000000000355e+00 -7.533313305893191147e-01
7.276000000000000689e+00 -7.531321637385045564e-01
7.277000000000001023e+00 -7.529329802571447239e-01
7.278000000000000469e+00 -7.527337801292796060e-01
7.279000000000000803e+00 -7.525345633389389777e-01
7.280000000000000249e+00 -7.523353298701389580e-01
7.281000000000000583e+00 -7.521360797068851189e-01
7.282000000000000917e+00 -7.519368128331704870e-01
7.283000000000000362e+00 -7.517375292329775416e-01
7.284000000000000696e+00 -7.515382288902761054e-01
7.285000000000001030e+00 -7.513389117890223456e-01
7.286000000000000476e+00 -7.511395779131651018e-01
7.287000000000000810e+00 -7.509402272466363382e-01
7.288000000000000256e+00 -7.507408597733606914e-01
7.289000000000000590e+00 -7.505414754772473662e-01
7.290000000000000924e+00 -7.503420743421964634e-01
7.291000000000000369e+00 -7.501426563520940949e-01
7.292000000000000703e+00 -7.499432214908154926e-01
7.293000000000001037e+00 -7.497437697422226766e-01
7.294000000000000483e+00 -7.495443010901670089e-01
7.295000000000000817e+00 -7.493448155184885273e-01
7.296000000000000263e+00 -7.491453130110128367e-01
7.297000000000000597e+00 -7.489457935515557718e-01
7.298000000000000931e+00 -7.487462571239199560e-01
7.299000000000000377e+00 -7.485467037118961331e-01
7.300000000000000711e+00 -7.483471332992642777e-01
7.301000000000000156e+00 -7.481475458697908199e-01
7.302000000000000490e+00 -7.479479414072307542e-01
7.303000000000000824e+00 -7.477483198953259746e-01
7.304000000000000270e+00 -7.475486813178059409e-01
7.305000000000000604e+00 -7.473490256583920077e-01
7.306000000000000938e+00 -7.471493529007889878e-01
7.307000000000000384e+00 -7.469496630286909244e-01
7.308000000000000718e+00 -7.467499560257793156e-01
7.309000000000000163e+00 -7.465502318757238909e-01
7.310000000000000497e+00 -7.463504905621838326e-01
7.311000000000000831e+00 -7.461507320688032241e-01
7.312000000000000277e+00 -7.459509563792140474e-01
7.313000000000000611e+00 -7.457511634770379594e-01
7.314000000000000945e+00 -7.455513533458837383e-01
7.315000000000000391e+00 -7.453515259693477280e-01
7.316000000000000725e+00 -7.451516813310125054e-01
7.317000000000000171e+00 -7.449518194144510996e-01
7.318000000000000504e+00 -7.447519402032225511e-01
7.319000000000000838e+00 -7.445520436808731324e-01
7.320000000000000284e+00 -7.443521298309376810e-01
7.321000000000000618e+00 -7.441521986369376007e-01
7.322000000000000952e+00 -7.439522500823821938e-01
7.323000000000000398e+00 -7.437522841507703264e-01
7.324000000000000732e+00 -7.435523008255845445e-01
7.325000000000000178e+00 -7.433523000902988453e-01
7.326000000000000512e+00 -7.431522819283725712e-01
7.327000000000000846e+00 -7.429522463232525187e-01
7.328000000000000291e+00 -7.427521932583743824e-01
7.329000000000000625e+00 -7.425521227171598682e-01
7.330000000000000959e+00 -7.423520346830188021e-01
7.331000000000000405e+00 -7.421519291393463558e-01
7.332000000000000739e+00 -7.419518060695289297e-01
7.333000000000000185e+00 -7.417516654569386025e-01
7.334000000000000519e+00 -7.415515072849353517e-01
7.335000000000000853e+00 -7.413513315368648326e-01
7.336000000000000298e+00 -7.411511381960613765e-01
7.337000000000000632e+00 -7.409509272458449924e-01
7.338000000000000966e+00 -7.407506986695265860e-01
7.339000000000000412e+00 -7.405504524504006314e-01
7.340000000000000746e+00 -7.403501885717502784e-01
7.341000000000000192e+00 -7.401499070168473526e-01
7.342000000000000526e+00 -7.399496077689486917e-01
7.343000000000000860e+00 -7.397492908113003640e-01
7.344000000000000306e+00 -7.395489561271328949e-01
7.345000000000000639e+00 -7.393486036996668176e-01
7.346000000000000973e+00 -7.391482335121076774e-01
7.347000000000000419e+00 -7.389478455476505836e-01
7.348000000000000753e+00 -7.387474397894754352e-01
7.349000000000000199e+00 -7.385470162207510292e-01
7.350000000000000533e+00 -7.383465748246322846e-01
7.351000000000000867e+00 -7.381461155842601318e-01
7.352000000000000313e+00 -7.379456384827643989e-01
7.353000000000000647e+00 -7.377451435032613691e-01
7.354000000000000981e+00 -7.375446306288555576e-01
7.355000000000000426e+00 -7.373440998426364912e-01
7.356000000000000760e+00 -7.371435511276813735e-01
7.357000000000000206e+00 -7.369429844670550844e-01
7.358000000000000540e+00 -7.367423998438084043e-01
7.359000000000000874e+00 -7.365417972409807890e-01
7.360000000000000320e+00 -7.363411766415952631e-01
7.361000000000000654e+00 -7.361405380286656364e-01
7.362000000000000988e+00 -7.359398813851900645e-01
7.363000000000000433e+00 -7.357392066941557118e-01
7.364000000000000767e+00 -7.355385139385340887e-01
7.365000000000000213e+00 -7.353378031012854921e-01
7.366000000000000547e+00 -7.351370741653560081e-01
7.367000000000000881e+00 -7.349363271136784004e-01
7.368000000000000327e+00 -7.347355619291729978e-01
7.369000000000000661e+00 -7.345347785947471397e-01
7.370000000000000995e+00 -7.343339770932938437e-01
7.371000000000000441e+00 -7.341331574076934707e-01
7.372000000000000774e+00 -7.339323195208127260e-01
7.373000000000000220e+00 -7.337314634155064352e-01
7.374000000000000554e+00 -7.335305890746126600e-01
7.375000000000000888e+00 -7.333296964809598029e-01
7.376000000000000334e+00 -7.331287856173624995e-01
7.377000000000000668e+00 -7.329278564666189544e-01
7.378000000000001002e+00 -7.327269090115176020e-01
7.379000000000000448e+00 -7.325259432348308897e-01
7.380000000000000782e+00 -7.323249591193210506e-01
7.381000000000000227e+00 -7.321239566477316663e-01
7.382000000000000561e+00 -7.319229358027976584e-01
7.383000000000000895e+00 -7.317218965672384057e-01
7.384000000000000341e+00 -7.315208389237598530e-01
7.385000000000000675e+00 -7.313197628550542895e-01
7.386000000000001009e+00 -7.311186683438012368e-01
7.387000000000000455e+00 -7.309175553726663388e-01
7.388000000000000789e+00 -7.307164239243009174e-01
7.389000000000000234e+00 -7.305152739813445262e-01
7.390000000000000568e+00 -7.303141055264205095e-01
7.391000000000000902e+00 -7.301129185421408874e-01
7.392000000000000348e+00 -7.299117130111020257e-01
7.393000000000000682e+00 -7.297104889158886332e-01
7.394000000000001016e+00 -7.295092462390706523e-01
7.395000000000000462e+00 -7.293079849632043699e-01
7.396000000000000796e+00 -7.291067050708326391e-01
7.397000000000000242e+00 -7.289054065444834363e-01
7.398000000000000576e+00 -7.287040893666736352e-01
7.399000000000000909e+00 -7.285027535199034565e-01
7.400000000000000355e+00 -7.283013989866599092e-01
7.401000000000000689e+00 -7.281000257494177896e-01
7.402000000000001023e+00 -7.278986337906367954e-01
7.403000000000000469e+00 -7.276972230927620799e-01
7.404000000000000803e+00 -7.274957936382268064e-01
7.405000000000000249e+00 -7.272943454094488169e-01
7.406000000000000583e+00 -7.270928783888324087e-01
7.407000000000000917e+00 -7.268913925587683345e-01
7.408000000000000362e+00 -7.266898879016325807e-01
7.409000000000000696e+00 -7.264883643997882556e-01
7.410000000000001030e+00 -7.262868220355830351e-01
7.411000000000000476e+00 -7.260852607913518275e-01
7.412000000000000810e+00 -7.258836806494158855e-01
7.413000000000000256e+00 -7.256820815920803636e-01
7.414000000000000590e+00 -7.254804636016376485e-01
7.415000000000000924e+00 -7.252788266603668044e-01
7.416000000000000369e+00 -7.250771707505311303e-01
7.417000000000000703e+00 -7.248754958543814908e-01
7.418000000000001037e+00 -7.246738019541527631e-01
7.419000000000000483e+00 -7.244720890320671680e-01
7.420000000000000817e+00 -7.242703570703322713e-01
7.421000000000000263e+00 -7.240686060511410949e-01
7.422000000000000597e+00 -7.238668359566732269e-01
7.423000000000000931e+00 -7.236650467690927124e-01
7.424000000000000377e+00 -7.234632384705506070e-01
7.425000000000000711e+00 -7.232614110431833110e-01
7.426000000000001044e+00 -7.230595644691123480e-01
7.427000000000000490e+00 -7.228576987304452528e-01
7.428000000000000824e+00 -7.226558138092756822e-01
7.429000000000000270e+00 -7.224539096876827493e-01
7.430000000000000604e+00 -7.222519863477312452e-01
7.431000000000000938e+00 -7.220500437714710840e-01
7.432000000000000384e+00 -7.218480819409378579e-01
7.433000000000000718e+00 -7.216461008381521713e-01
7.434000000000001052e+00 -7.214441004451215278e-01
7.435000000000000497e+00 -7.212420807438384429e-01
7.436000000000000831e+00 -7.210400417162800002e-01
7.437000000000000277e+00 -7.208379833444107376e-01
7.438000000000000611e+00 -7.206359056101787619e-01
7.439000000000000945e+00 -7.204338084955184129e-01
7.440000000000000391e+00 -7.202316919823485986e-01
7.441000000000000725e+00 -7.200295560525746819e-01
7.442000000000000171e+00 -7.198274006880878151e-01
7.443000000000000504e+00 -7.196252258707632743e-01
7.444000000000000838e+00 -7.194230315824620137e-01
7.445000000000000284e+00 -7.192208178050301104e-01
7.446000000000000618e+00 -7.190185845202998749e-01
7.447000000000000952e+00 -7.188163317100881855e-01
7.448000000000000398e+00 -7.186140593561969325e-01
7.449000000000000732e+00 -7.184117674404140175e-01
7.450000000000000178e+00 -7.182094559445115767e-01
7.451000000000000512e+00 -7.180071248502484238e-01
7.452000000000000846e+00 -7.178047741393667192e-01
7.453000000000000291e+00 -7.176024037935949673e-01
7.454000000000000625e+00 -7.174000137946466849e-01
7.455000000000000959e+00 -7.171976041242202893e-01
7.456000000000000405e+00 -7.169951747639987660e-01
7.457000000000000739e+00 -7.167927256956513338e-01
7.458000000000000185e+00 -7.165902569008310019e-01
7.459000000000000519e+00 -7.163877683611779013e-01
7.460000000000000853e+00 -7.161852600583138440e-01
7.461000000000000298e+00 -7.159827319738489848e-01
7.462000000000000632e+00 -7.157801840893761591e-01
7.463000000000000966e+00 -7.155776163864742134e-01
7.464000000000000412e+00 -7.153750288467064511e-01
7.465000000000000746e+00 -7.151724214516214095e-01
7.466000000000000192e+00 -7.149697941827527492e-01
7.467000000000000526e+00 -7.147671470216182543e-01
7.468000000000000860e+00 -7.145644799497209432e-01
7.469000000000000306e+00 -7.143617929485481799e-01
7.470000000000000639e+00 -7.141590859995734508e-01
7.471000000000000973e+00 -7.139563590842538110e-01
7.472000000000000419e+00 -7.137536121840311054e-01
7.473000000000000753e+00 -7.135508452803327462e-01
7.474000000000000199e+00 -7.133480583545691589e-01
7.475000000000000533e+00 -7.131452513881381128e-01
7.476000000000000867e+00 -7.129424243624199464e-01
7.477000000000000313e+00 -7.127395772587798994e-01
7.478000000000000647e+00 -7.125367100585686675e-01
7.479000000000000981e+00 -7.123338227431211811e-01
7.480000000000000426e+00 -7.121309152937563836e-01
7.481000000000000760e+00 -7.119279876917786742e-01
7.482000000000000206e+00 -7.117250399184757992e-01
7.483000000000000540e+00 -7.115220719551217377e-01
7.484000000000000874e+00 -7.113190837829735935e-01
7.485000000000000320e+00 -7.111160753832732606e-01
7.486000000000000654e+00 -7.109130467372476447e-01
7.487000000000000988e+00 -7.107099978261071094e-01
7.488000000000000433e+00 -7.105069286310472521e-01
7.489000000000000767e+00 -7.103038391332481272e-01
7.490000000000000213e+00 -7.101007293138730248e-01
7.491000000000000547e+00 -7.098975991540708019e-01
7.492000000000000881e+00 -7.096944486349743286e-01
7.493000000000000327e+00 -7.094912777376999324e-01
7.494000000000000661e+00 -7.092880864433502852e-01
7.495000000000000995e+00 -7.090848747330096291e-01
7.496000000000000441e+00 -7.088816425877478844e-01
7.497000000000000774e+00 -7.086783899886200944e-01
7.498000000000000220e+00 -7.084751169166630946e-01
7.499000000000000554e+00 -7.082718233529009533e-01
7.500000000000000888e+00 -7.080685092783390866e-01
7.501000000000000334e+00 -7.078651746739680339e-01
7.502000000000000668e+00 -7.076618195207633466e-01
7.503000000000001002e+00 -7.074584437996833675e-01
7.504000000000000448e+00 -7.072550474916706742e-01
7.505000000000000782e+00 -7.070516305776526345e-01
7.506000000000000227e+00 -7.068481930385397405e-01
7.507000000000000561e+00 -7.066447348552274965e-01
7.508000000000000895e+00 -7.064412560085944204e-01
7.509000000000000341e+00 -7.062377564795037088e-01
7.510000000000000675e+00 -7.060342362488019052e-01
7.511000000000001009e+00 -7.058306952973197879e-01
7.512000000000000455e+00 -7.056271336058718147e-01
7.513000000000000789e+00 -7.054235511552565674e-01
7.514000000000000234e+00 -7.052199479262555304e-01
7.515000000000000568e+00 -7.050163238996355330e-01
7.516000000000000902e+00 -7.048126790561460853e-01
7.517000000000000348e+00 -7.046090133765205987e-01
7.518000000000000682e+00 -7.044053268414772750e-01
7.519000000000001016e+00 -7.042016194317166633e-01
7.520000000000000462e+00 -7.039978911279234364e-01
7.521000000000000796e+00 -7.037941419107657248e-01
7.522000000000000242e+00 -7.035903717608957830e-01
7.523000000000000576e+00 -7.033865806589495451e-01
7.524000000000000909e+00 -7.031827685855468468e-01
7.525000000000000355e+00 -7.029789355212890944e-01
7.526000000000000689e+00 -7.027750814467638163e-01
7.527000000000001023e+00 -7.025712063425404441e-01
7.528000000000000469e+00 -7.023673101891727555e-01
7.529000000000000803e+00 -7.021633929671972085e-01
7.530000000000000249e+00 -7.019594546571348292e-01
7.531000000000000583e+00 -7.017554952394896572e-01
7.532000000000000917e+00 -7.015515146947490788e-01
7.533000000000000362e+00 -7.013475130033828275e-01
7.534000000000000696e+00 -7.011434901458455382e-01
7.535000000000001030e+00 -7.009394461025747480e-01
7.536000000000000476e+00 -7.007353808539901197e-01
7.537000000000000810e+00 -7.005312943804969938e-01
7.538000000000000256e+00 -7.003271866624821707e-01
7.539000000000000590e+00 -7.001230576803163519e-01
7.540000000000000924e+00 -6.999189074143533640e-01
7.541000000000000369e+00 -6.997147358449290477e-01
7.542000000000000703e+00 -6.995105429523649221e-01
7.543000000000001037e+00 -6.993063287169638542e-01
7.544000000000000483e+00 -6.991020931190116139e-01
7.545000000000000817e+00 -6.988978361387792049e-01
7.546000000000000263e+00 -6.986935577565179800e-01
7.547000000000000597e+00 -6.984892579524644152e-01
7.548000000000000931e+00 -6.982849367068371116e-01
7.549000000000000377e+00 -6.980805939998365739e-01
7.550000000000000711e+00 -6.978762298116489848e-01
7.551000000000001044e+00 -6.976718441224418754e-01
7.552000000000000490e+00 -6.974674369123656792e-01
7.553000000000000824e+00 -6.972630081615535103e-01
7.554000000000000270e+00 -6.970585578501224955e-01
7.555000000000000604e+00 -6.968540859581714431e-01
7.556000000000000938e+00 -6.966495924657827299e-01
7.557000000000000384e+00 -6.964450773530213024e-01
7.558000000000000718e+00 -6.962405405999354535e-01
7.559000000000001052e+00 -6.960359821865546026e-01
7.560000000000000497e+00 -6.958314020928924037e-01
7.561000000000000831e+00 -6.956268002989456356e-01
7.562000000000000277e+00 -6.954221767846923141e-01
7.563000000000000611e+00 -6.952175315300939129e-01
7.564000000000000945e+00 -6.950128645150945861e-01
7.565000000000000391e+00 -6.948081757196206132e-01
7.566000000000000725e+00 -6.946034651235819535e-01
7.567000000000001059e+00 -6.943987327068691373e-01
7.568000000000000504e+00 -6.941939784493573740e-01
7.569000000000000838e+00 -6.939892023309036651e-01
7.570000000000000284e+00 -6.937844043313468045e-01
7.571000000000000618e+00 -6.935795844305097102e-01
7.572000000000000952e+00 -6.933747426081955378e-01
7.573000000000000398e+00 -6.931698788441910120e-01
7.574000000000000732e+00 -6.929649931182662037e-01
7.575000000000000178e+00 -6.927600854101720884e-01
7.576000000000000512e+00 -6.925551556996420999e-01
7.577000000000000846e+00 -6.923502039663932406e-01
7.578000000000000291e+00 -6.921452301901228621e-01
7.579000000000000625e+00 -6.919402343505121067e-01
7.580000000000000959e+00 -6.917352164272240200e-01
7.581000000000000405e+00 -6.915301763999037732e-01
7.582000000000000739e+00 -6.913251142481794398e-01
7.583000000000000185e+00 -6.911200299516585543e-01
7.584000000000000519e+00 -6.909149234899352177e-01
7.585000000000000853e+00 -6.907097948425824363e-01
7.586000000000000298e+00 -6.905046439891552312e-01
7.587000000000000632e+00 -6.902994709091927472e-01
7.588000000000000966e+00 -6.900942755822145891e-01
7.589000000000000412e+00 -6.898890579877220430e-01
7.590000000000000746e+00 -6.896838181052000749e-01
7.591000000000000192e+00 -6.894785559141137776e-01
7.592000000000000526e+00 -6.892732713939120348e-01
7.593000000000000860e+00 -6.890679645240244122e-01
7.594000000000000306e+00 -6.888626352838620459e-01
7.595000000000000639e+00 -6.886572836528190855e-01
7.596000000000000973e+00 -6.884519096102703628e-01
7.597000000000000419e+00 -6.882465131355732790e-01
7.598000000000000753e+00 -6.880410942080672498e-01
7.599000000000000199e+00 -6.878356528070723730e-01
7.600000000000000533e+00 -6.876301889118912047e-01
7.601000000000000867e+00 -6.874247025018088708e-01
7.602000000000000313e+00 -6.872191935560906240e-01
7.603000000000000647e+00 -6.870136620539831762e-01
7.604000000000000981e+00 -6.868081079747169193e-01
7.605000000000000426e+00 -6.866025312975019279e-01
7.606000000000000760e+00 -6.863969320015304021e-01
7.607000000000000206e+00 -6.861913100659765563e-01
7.608000000000000540e+00 -6.859856654699956202e-01
7.609000000000000874e+00 -6.857799981927241717e-01
7.610000000000000320e+00 -6.855743082132811361e-01
7.611000000000000654e+00 -6.853685955107653438e-01
7.612000000000000988e+00 -6.851628600642588607e-01
7.613000000000000433e+00 -6.849571018528233246e-01
7.614000000000000767e+00 -6.847513208555032760e-01
7.615000000000000213e+00 -6.845455170513239374e-01
7.616000000000000547e+00 -6.843396904192918795e-01
7.617000000000000881e+00 -6.841338409383944663e-01
7.618000000000000327e+00 -6.839279685876004100e-01
7.619000000000000661e+00 -6.837220733458608812e-01
7.620000000000000995e+00 -6.835161551921070666e-01
7.621000000000000441e+00 -6.833102141052509459e-01
7.622000000000000774e+00 -6.831042500641877346e-01
7.623000000000000220e+00 -6.828982630477912208e-01
7.624000000000000554e+00 -6.826922530349177620e-01
7.625000000000000888e+00 -6.824862200044037319e-01
7.626000000000000334e+00 -6.822801639350676295e-01
7.627000000000000668e+00 -6.820740848057091910e-01
7.628000000000001002e+00 -6.818679825951078355e-01
7.629000000000000448e+00 -6.816618572820241084e-01
7.630000000000000782e+00 -6.814557088452002365e-01
7.631000000000000227e+00 -6.812495372633591284e-01
7.632000000000000561e+00 -6.810433425152047082e-01
7.633000000000000895e+00 -6.808371245794215820e-01
7.634000000000000341e+00 -6.806308834346742609e-01
7.635000000000000675e+00 -6.804246190596092703e-01
7.636000000000001009e+00 -6.802183314328537067e-01
7.637000000000000455e+00 -6.800120205330147938e-01
7.638000000000000789e+00 -6.798056863386808812e-01
7.639000000000000234e+00 -6.795993288284211120e-01
7.640000000000000568e+00 -6.793929479807844229e-01
7.641000000000000902e+00 -6.791865437743018763e-01
7.642000000000000348e+00 -6.789801161874835511e-01
7.643000000000000682e+00 -6.787736651988210967e-01
7.644000000000001016e+00 -6.785671907867868446e-01
7.645000000000000462e+00 -6.783606929298319210e-01
7.646000000000000796e+00 -6.781541716063903547e-01
7.647000000000000242e+00 -6.779476267948743029e-01
7.648000000000000576e+00 -6.777410584736791588e-01
7.649000000000000909e+00 -6.775344666211776667e-01
7.650000000000000355e+00 -6.773278512157239195e-01
7.651000000000000689e+00 -6.771212122356538021e-01
7.652000000000001023e+00 -6.769145496592818834e-01
7.653000000000000469e+00 -6.767078634649030811e-01
7.654000000000000803e+00 -6.765011536307937723e-01
7.655000000000000249e+00 -6.762944201352094620e-01
7.656000000000000583e+00 -6.760876629563861151e-01
7.657000000000000917e+00 -6.758808820725393796e-01
7.658000000000000362e+00 -6.756740774618656964e-01
7.659000000000000696e+00 -6.754672491025420777e-01
7.660000000000001030e+00 -6.752603969727242195e-01
7.661000000000000476e+00 -6.750535210505491657e-01
7.662000000000000810e+00 -6.748466213141329773e-01
7.663000000000000256e+00 -6.746396977415722862e-01
7.664000000000000590e+00 -6.744327503109436295e-01
7.665000000000000924e+00 -6.742257790003032270e-01
7.666000000000000369e+00 -6.740187837876864263e-01
7.667000000000000703e+00 -6.738117646511109227e-01
7.668000000000001037e+00 -6.736047215685708744e-01
7.669000000000000483e+00 -6.733976545180427875e-01
7.670000000000000817e+00 -6.731905634774829617e-01
7.671000000000000263e+00 -6.729834484248260473e-01
7.672000000000000597e+00 -6.727763093379866000e-01
7.673000000000000931e+00 -6.725691461948597460e-01
7.674000000000000377e+00 -6.723619589733196289e-01
7.675000000000000711e+00 -6.721547476512207409e-01
7.676000000000001044e+00 -6.719475122063959249e-01
7.677000000000000490e+00 -6.717402526166583732e-01
7.678000000000000824e+00 -6.715329688598008495e-01
7.679000000000000270e+00 -6.713256609135946906e-01
7.680000000000000604e+00 -6.711183287557928034e-01
7.681000000000000938e+00 -6.709109723641261125e-01
7.682000000000000384e+00 -6.707035917163041150e-01
7.683000000000000718e+00 -6.704961867900175454e-01
7.684000000000001052e+00 -6.702887575629351558e-01
7.685000000000000497e+00 -6.700813040127056031e-01
7.686000000000000831e+00 -6.698738261169565611e-01
7.687000000000000277e+00 -6.696663238532954976e-01
7.688000000000000611e+00 -6.694587971993084530e-01
7.689000000000000945e+00 -6.692512461325609285e-01
7.690000000000000391e+00 -6.690436706305978865e-01
7.691000000000000725e+00 -6.688360706709438608e-01
7.692000000000001059e+00 -6.686284462311002930e-01
7.693000000000000504e+00 -6.684207972885498616e-01
7.694000000000000838e+00 -6.682131238207538182e-01
7.695000000000000284e+00 -6.680054258051523197e-01
7.696000000000000618e+00 -6.677977032191638740e-01
7.697000000000000952e+00 -6.675899560401868937e-01
7.698000000000000398e+00 -6.673821842455988085e-01
7.699000000000000732e+00 -6.671743878127552874e-01
7.700000000000001066e+00 -6.669665667189905722e-01
7.701000000000000512e+00 -6.667587209416180327e-01
7.702000000000000846e+00 -6.665508504579309434e-01
7.703000000000000291e+00 -6.663429552452002635e-01
7.704000000000000625e+00 -6.661350352806756359e-01
7.705000000000000959e+00 -6.659270905415856090e-01
7.706000000000000405e+00 -6.657191210051369712e-01
7.707000000000000739e+00 -6.655111266485166377e-01
7.708000000000001073e+00 -6.653031074488886532e-01
7.709000000000000519e+00 -6.650950633833957459e-01
7.710000000000000853e+00 -6.648869944291597722e-01
7.711000000000000298e+00 -6.646789005632807168e-01
7.712000000000000632e+00 -6.644707817628375812e-01
7.713000000000000966e+00 -6.642626380048877177e-01
7.714000000000000412e+00 -6.640544692664653859e-01
7.715000000000000746e+00 -6.638462755245854163e-01
7.716000000000000192e+00 -6.636380567562396582e-01
7.717000000000000526e+00 -6.634298129383993103e-01
7.718000000000000860e+00 -6.632215440480121460e-01
7.719000000000000306e+00 -6.630132500620063984e-01
7.720000000000000639e+00 -6.628049309572869863e-01
7.721000000000000973e+00 -6.625965867107377338e-01
7.722000000000000419e+00 -6.623882172992193729e-01
7.723000000000000753e+00 -6.621798226995725400e-01
7.724000000000000199e+00 -6.619714028886150015e-01
7.725000000000000533e+00 -6.617629578431436510e-01
7.726000000000000867e+00 -6.615544875399309577e-01
7.727000000000000313e+00 -6.613459919557297395e-01
7.728000000000000647e+00 -6.611374710672696109e-01
7.729000000000000981e+00 -6.609289248512587589e-01
7.730000000000000426e+00 -6.607203532843822780e-01
7.731000000000000760e+00 -6.605117563433055006e-01
7.732000000000000206e+00 -6.603031340046685571e-01
7.733000000000000540e+00 -6.600944862450913719e-01
7.734000000000000874e+00 -6.598858130411709988e-01
7.735000000000000320e+00 -6.596771143694819539e-01
7.736000000000000654e+00 -6.594683902065773262e-01
7.737000000000000988e+00 -6.592596405289868899e-01
7.738000000000000433e+00 -6.590508653132183259e-01
7.739000000000000767e+00 -6.588420645357574434e-01
7.740000000000000213e+00 -6.586332381730670704e-01
7.741000000000000547e+00 -6.584243862015879412e-01
7.742000000000000881e+00 -6.582155085977381415e-01
7.743000000000000327e+00 -6.580066053379125535e-01
7.744000000000000661e+00 -6.577976763984848541e-01
7.745000000000000995e+00 -6.575887217558050724e-01
7.746000000000000441e+00 -6.573797413862010330e-01
7.747000000000000774e+00 -6.571707352659774681e-01
7.748000000000000220e+00 -6.569617033714170162e-01
7.749000000000000554e+00 -6.567526456787793343e-01
7.750000000000000888e+00 -6.565435621643010977e-01
7.751000000000000334e+00 -6.563344528041962223e-01
7.752000000000000668e+00 -6.561253175746566413e-01
7.753000000000001002e+00 -6.559161564518497523e-01
7.754000000000000448e+00 -6.557069694119214143e-01
7.755000000000000782e+00 -6.554977564309940608e-01
7.756000000000000227e+00 -6.552885174851669214e-01
7.757000000000000561e+00 -6.550792525505177988e-01
7.758000000000000895e+00 -6.548699616030981829e-01
7.759000000000000341e+00 -6.546606446189395800e-01
7.760000000000000675e+00 -6.544513015740489603e-01
7.761000000000001009e+00 -6.542419324444100903e-01
7.762000000000000455e+00 -6.540325372059843101e-01
7.763000000000000789e+00 -6.538231158347096450e-01
7.764000000000000234e+00 -6.536136683064992514e-01
7.765000000000000568e+00 -6.534041945972464127e-01
7.766000000000000902e+00 -6.531946946828174339e-01
7.767000000000000348e+00 -6.529851685390575255e-01
7.768000000000000682e+00 -6.527756161417870295e-01
7.769000000000001016e+00 -6.525660374668040831e-01
7.770000000000000462e+00 -6.523564324898825095e-01
7.771000000000000796e+00 -6.521468011867734837e-01
7.772000000000000242e+00 -6.519371435332038667e-01
7.773000000000000576e+00 -6.517274595048774266e-01
7.774000000000000909e+00 -6.515177490774737290e-01
7.775000000000000355e+00 -6.513080122266496907e-01
7.776000000000000689e+00 -6.510982489280379149e-01
7.777000000000001023e+00 -6.508884591572472456e-01
7.778000000000000469e+00 -6.506786428898622132e-01
7.779000000000000803e+00 -6.504688001014454768e-01
7.780000000000000249e+00 -6.502589307675340491e-01
7.781000000000000583e+00 -6.500490348636417393e-01
7.782000000000000917e+00 -6.498391123652582646e-01
7.783000000000000362e+00 -6.496291632478494726e-01
7.784000000000000696e+00 -6.494191874868573411e-01
7.785000000000001030e+00 -6.492091850576995338e-01
7.786000000000000476e+00 -6.489991559357705109e-01
7.787000000000000810e+00 -6.487891000964403077e-01
7.788000000000000256e+00 -6.485790175150535353e-01
7.789000000000000590e+00 -6.483689081669328225e-01
7.790000000000000924e+00 -6.481587720273755959e-01
7.791000000000000369e+00 -6.479486090716540803e-01
7.792000000000000703e+00 -6.477384192750179626e-01
7.793000000000001037e+00 -6.475282026126919499e-01
7.794000000000000483e+00 -6.473179590598761024e-01
7.795000000000000817e+00 -6.471076885917459443e-01
7.796000000000000263e+00 -6.468973911834535739e-01
7.797000000000000597e+00 -6.466870668101262210e-01
7.798000000000000931e+00 -6.464767154468659127e-01
7.799000000000000377e+00 -6.462663370687508069e-01
7.800000000000000711e+00 -6.460559316508346361e-01
7.801000000000001044e+00 -6.458454991681461532e-01
7.802000000000000490e+00 -6.456350395956903521e-01
7.803000000000000824e+00 -6.454245529084455812e-01
7.804000000000000270e+00 -6.452140390813679849e-01
7.805000000000000604e+00 -6.450034980893870618e-01
7.806000000000000938e+00 -6.447929299074086629e-01
7.807000000000000384e+00 -6.445823345103128821e-01
7.808000000000000718e+00 -6.443717118729560545e-01
7.809000000000001052e+00 -6.441610619701684248e-01
7.810000000000000497e+00 -6.439503847767569233e-01
7.811000000000000831e+00 -6.437396802675015017e-01
7.812000000000000277e+00 -6.435289484171577978e-01
7.813000000000000611e+00 -6.433181892004576907e-01
7.814000000000000945e+00 -6.431074025921064141e-01
7.815000000000000391e+00 -6.428965885667854430e-01
7.816000000000000725e+00 -6.426857470991494958e-01
7.817000000000001059e+00 -6.424748781638293105e-01
7.818000000000000504e+00 -6.422639817354294234e-01
7.819000000000000838e+00 -6.420530577885308343e-01
7.820000000000000284e+00 -6.418421062976868985e-01
7.821000000000000618e+00 -6.416311272374272123e-01
7.822000000000000952e+00 -6.414201205822555041e-01
7.823000000000000398e+00 -6.412090863066501889e-01
7.824000000000000732e+00 -6.409980243850639248e-01
7.825000000000001066e+00 -6.407869347919245007e-01
7.826000000000000512e+00 -6.405758175016327272e-01
7.827000000000000846e+00 -6.403646724885654340e-01
7.828000000000000291e+00 -6.401534997270733607e-01
7.829000000000000625e+00 -6.399422991914818226e-01
7.830000000000000959e+00 -6.397310708560896009e-01
7.831000000000000405e+00 -6.395198146951698304e-01
7.832000000000000739e+00 -6.393085306829712211e-01
7.833000000000001073e+00 -6.390972187937146165e-01
7.834000000000000519e+00 -6.388858790015955469e-01
7.835000000000000853e+00 -6.386745112807866720e-01
7.836000000000000298e+00 -6.384631156054294543e-01
7.837000000000000632e+00 -6.382516919496429297e-01
7.838000000000000966e+00 -6.380402402875198220e-01
7.839000000000000412e+00 -6.378287605931250992e-01
7.840000000000000746e+00 -6.376172528404998596e-01
7.841000000000001080e+00 -6.374057170036575570e-01
7.842000000000000526e+00 -6.371941530565855549e-01
7.843000000000000860e+00 -6.369825609732459037e-01
7.844000000000000306e+00 -6.367709407275734534e-01
7.845000000000000639e+00 -6.365592922934778519e-01
7.846000000000000973e+00 -6.363476156448405474e-01
7.847000000000000419e+00 -6.361359107555182302e-01
7.848000000000000753e+00 -6.359241775993399459e-01
7.849000000000000199e+00 -6.357124161501094273e-01
7.850000000000000533e+00 -6.355006263816044276e-01
7.851000000000000867e+00 -6.352888082675740566e-01
7.852000000000000313e+00 -6.350769617817417778e-01
7.853000000000000647e+00 -6.348650868978054085e-01
7.854000000000000981e+00 -6.346531835894341222e-01
7.855000000000000426e+00 -6.344412518302722237e-01
7.856000000000000760e+00 -6.342292915939364839e-01
7.857000000000000206e+00 -6.340173028540164735e-01
7.858000000000000540e+00 -6.338052855840760058e-01
7.859000000000000874e+00 -6.335932397576513608e-01
7.860000000000000320e+00 -6.333811653482512849e-01
7.861000000000000654e+00 -6.331690623293587672e-01
7.862000000000000988e+00 -6.329569306744300405e-01
7.863000000000000433e+00 -6.327447703568920279e-01
7.864000000000000767e+00 -6.325325813501471162e-01
7.865000000000000213e+00 -6.323203636275687156e-01
7.866000000000000547e+00 -6.321081171625041462e-01
7.867000000000000881e+00 -6.318958419282733052e-01
7.868000000000000327e+00 -6.316835378981685567e-01
7.869000000000000661e+00 -6.314712050454550640e-01
7.870000000000000995e+00 -6.312588433433713453e-01
7.871000000000000441e+00 -6.310464527651268307e-01
7.872000000000000774e+00 -6.308340332839060816e-01
7.873000000000000220e+00 -6.306215848728633500e-01
7.874000000000000554e+00 -6.304091075051274640e-01
7.875000000000000888e+00 -6.301966011537987189e-01
7.876000000000000334e+00 -6.299840657919493214e-01
7.877000000000000668e+00 -6.297715013926260541e-01
7.878000000000001002e+00 -6.295589079288453904e-01
7.879000000000000448e+00 -6.293462853735979357e-01
7.880000000000000782e+00 -6.291336336998456513e-01
7.881000000000000227e+00 -6.289209528805220772e-01
7.882000000000000561e+00 -6.287082428885351071e-01
7.883000000000000895e+00 -6.284955036967623254e-01
7.884000000000000341e+00 -6.282827352780550045e-01
7.885000000000000675e+00 -6.280699376052354399e-01
7.886000000000001009e+00 -6.278571106510978383e-01
7.887000000000000455e+00 -6.276442543884090952e-01
7.888000000000000789e+00 -6.274313687899076841e-01
7.889000000000000234e+00 -6.272184538283041011e-01
7.890000000000000568e+00 -6.270055094762799763e-01
7.891000000000000902e+00 -6.267925357064890735e-01
7.892000000000000348e+00 -6.265795324915567344e-01
7.893000000000000682e+00 -6.263664998040811005e-01
7.894000000000001016e+00 -6.261534376166297822e-01
7.895000000000000462e+00 -6.259403459017436333e-01
7.896000000000000796e+00 -6.257272246319344200e-01
7.897000000000000242e+00 -6.255140737796857087e-01
7.898000000000000576e+00 -6.253008933174530881e-01
7.899000000000000909e+00 -6.250876832176616160e-01
7.900000000000000355e+00 -6.248744434527084834e-01
7.901000000000000689e+00 -6.246611739949641251e-01
7.902000000000001023e+00 -6.244478748167676674e-01
7.903000000000000469e+00 -6.242345458904301481e-01
7.904000000000000803e+00 -6.240211871882344052e-01
7.905000000000000249e+00 -6.238077986824340782e-01
7.906000000000000583e+00 -6.235943803452538292e-01
7.907000000000000917e+00 -6.233809321488900101e-01
7.908000000000000362e+00 -6.231674540655086636e-01
7.909000000000000696e+00 -6.229539460672475215e-01
7.910000000000001030e+00 -6.227404081262150060e-01
7.911000000000000476e+00 -6.225268402144905622e-01
7.912000000000000810e+00 -6.223132423041247696e-01
7.913000000000000256e+00 -6.220996143671376766e-01
7.914000000000000590e+00 -6.218859563755221309e-01
7.915000000000000924e+00 -6.216722683012402273e-01
7.916000000000000369e+00 -6.214585501162249725e-01
7.917000000000000703e+00 -6.212448017923791754e-01
7.918000000000001037e+00 -6.210310233015776671e-01
7.919000000000000483e+00 -6.208172146156650806e-01
7.920000000000000817e+00 -6.206033757064557399e-01
7.921000000000000263e+00 -6.203895065457355473e-01
7.922000000000000597e+00 -6.201756071052599850e-01
7.923000000000000931e+00 -6.199616773567555583e-01
7.924000000000000377e+00 -6.197477172719179084e-01
7.925000000000000711e+00 -6.195337268224135885e-01
7.926000000000001044e+00 -6.193197059798798421e-01
7.927000000000000490e+00 -6.191056547159224932e-01
7.928000000000000824e+00 -6.188915730021188333e-01
7.929000000000000270e+00 -6.186774608100151784e-01
7.930000000000000604e+00 -6.184633181111292011e-01
7.931000000000000938e+00 -6.182491448769471543e-01
7.932000000000000384e+00 -6.180349410789253151e-01
7.933000000000000718e+00 -6.178207066884905396e-01
7.934000000000001052e+00 -6.176064416770393750e-01
7.935000000000000497e+00 -6.173921460159361718e-01
7.936000000000000831e+00 -6.171778196765177471e-01
7.937000000000000277e+00 -6.169634626300880553e-01
7.938000000000000611e+00 -6.167490748479230733e-01
7.939000000000000945e+00 -6.165346563012673586e-01
7.940000000000000391e+00 -6.163202069613330503e-01
7.941000000000000725e+00 -6.161057267993047537e-01
7.942000000000001059e+00 -6.158912157863347669e-01
7.943000000000000504e+00 -6.156766738935454120e-01
7.944000000000000838e+00 -6.154621010920270363e-01
7.945000000000000284e+00 -6.152474973528402336e-01
7.946000000000000618e+00 -6.150328626470148441e-01
7.947000000000000952e+00 -6.148181969455505103e-01
7.948000000000000398e+00 -6.146035002194137897e-01
7.949000000000000732e+00 -6.143887724395422634e-01
7.950000000000001066e+00 -6.141740135768423148e-01
7.951000000000000512e+00 -6.139592236021880201e-01
7.952000000000000846e+00 -6.137444024864239234e-01
7.953000000000000291e+00 -6.135295502003619283e-01
7.954000000000000625e+00 -6.133146667147838516e-01
7.955000000000000959e+00 -6.130997520004404233e-01
7.956000000000000405e+00 -6.128848060280495114e-01
7.957000000000000739e+00 -6.126698287682994515e-01
7.958000000000001073e+00 -6.124548201918460499e-01
7.959000000000000519e+00 -6.122397802693139157e-01
7.960000000000000853e+00 -6.120247089712960165e-01
7.961000000000000298e+00 -6.118096062683542335e-01
7.962000000000000632e+00 -6.115944721310183629e-01
7.963000000000000966e+00 -6.113793065297875584e-01
7.964000000000000412e+00 -6.111641094351274450e-01
7.965000000000000746e+00 -6.109488808174738939e-01
7.966000000000001080e+00 -6.107336206472296913e-01
7.967000000000000526e+00 -6.105183288947657605e-01
7.968000000000000860e+00 -6.103030055304213830e-01
7.969000000000000306e+00 -6.100876505245040882e-01
7.970000000000000639e+00 -6.098722638472897639e-01
7.971000000000000973e+00 -6.096568454690214356e-01
7.972000000000000419e+00 -6.094413953599100431e-01
7.973000000000000753e+00 -6.092259134901349960e-01
7.974000000000001087e+00 -6.090103998298428412e-01
7.975000000000000533e+00 -6.087948543491482623e-01
7.976000000000000867e+00 -6.085792770181334133e-01
7.977000000000000313e+00 -6.083636678068482517e-01
7.978000000000000647e+00 -6.081480266853105388e-01
7.979000000000000981e+00 -6.079323536235047287e-01
7.980000000000000426e+00 -6.077166485913834126e-01
7.981000000000000760e+00 -6.075009115588673181e-01
7.982000000000001094e+00 -6.072851424958419786e-01
7.983000000000000540e+00 -6.070693413721627296e-01
7.984000000000000874e+00 -6.068535081576517110e-01
7.985000000000000320e+00 -6.066376428220975336e-01
7.986000000000000654e+00 -6.064217453352567233e-01
7.987000000000000988e+00 -6.062058156668522768e-01
7.988000000000000433e+00 -6.059898537865745505e-01
7.989000000000000767e+00 -6.057738596640811490e-01
7.990000000000000213e+00 -6.055578332689961485e-01
7.991000000000000547e+00 -6.053417745709110953e-01
7.992000000000000881e+00 -6.051256835393833411e-01
7.993000000000000327e+00 -6.049095601439380410e-01
7.994000000000000661e+00 -6.046934043540668213e-01
7.995000000000000995e+00 -6.044772161392277798e-01
7.996000000000000441e+00 -6.042609954688454854e-01
7.997000000000000774e+00 -6.040447423123118664e-01
7.998000000000000220e+00 -6.038284566389844343e-01
7.999000000000000554e+00 -6.036121384181875049e-01
8.000000000000000000e+00 -6.033957876192121983e-01
8.001000000000001222e+00 -6.031794042113159948e-01
8.002000000000000668e+00 -6.029629881637210698e-01
8.003000000000000114e+00 -6.027465394456185122e-01
8.004000000000001336e+00 -6.025300580261637728e-01
8.005000000000000782e+00 -6.023135438744784409e-01
8.006000000000000227e+00 -6.020969969596503546e-01
8.007000000000001450e+00 -6.018804172507346006e-01
8.008000000000000895e+00 -6.016638047167507386e-01
8.009000000000000341e+00 -6.014471593266847993e-01
8.009999999999999787e+00 -6.012304810494882856e-01
8.011000000000001009e+00 -6.010137698540792828e-01
8.012000000000000455e+00 -6.007970257093416810e-01
8.012999999999999901e+00 -6.005802485841231775e-01
8.014000000000001123e+00 -6.003634384472400498e-01
8.015000000000000568e+00 -6.001465952674712723e-01
8.016000000000000014e+00 -5.999297190135638447e-01
8.017000000000001236e+00 -5.997128096542280185e-01
8.018000000000000682e+00 -5.994958671581410714e-01
8.019000000000000128e+00 -5.992788914939451983e-01
8.020000000000001350e+00 -5.990618826302479549e-01
8.021000000000000796e+00 -5.988448405356217030e-01
8.022000000000000242e+00 -5.986277651786038323e-01
8.023000000000001464e+00 -5.984106565276978706e-01
8.024000000000000909e+00 -5.981935145513719299e-01
8.025000000000000355e+00 -5.979763392180581505e-01
8.025999999999999801e+00 -5.977591304961552554e-01
8.027000000000001023e+00 -5.975418883540259962e-01
8.028000000000000469e+00 -5.973246127599977084e-01
8.028999999999999915e+00 -5.971073036823636437e-01
8.030000000000001137e+00 -5.968899610893810825e-01
8.031000000000000583e+00 -5.966725849492711120e-01
8.032000000000000028e+00 -5.964551752302205134e-01
8.033000000000001251e+00 -5.962377319003808740e-01
8.034000000000000696e+00 -5.960202549278671436e-01
8.035000000000000142e+00 -5.958027442807595220e-01
8.036000000000001364e+00 -5.955851999271036812e-01
8.037000000000000810e+00 -5.953676218349064353e-01
8.038000000000000256e+00 -5.951500099721415138e-01
8.039000000000001478e+00 -5.949323643067460088e-01
8.040000000000000924e+00 -5.947146848066224845e-01
8.041000000000000369e+00 -5.944969714396347582e-01
8.041999999999999815e+00 -5.942792241736122305e-01
8.043000000000001037e+00 -5.940614429763502180e-01
8.044000000000000483e+00 -5.938436278156039583e-01
8.044999999999999929e+00 -5.936257786590956043e-01
8.046000000000001151e+00 -5.934078954745112267e-01
8.047000000000000597e+00 -5.931899782294978163e-01
8.048000000000000043e+00 -5.929720268916693904e-01
8.049000000000001265e+00 -5.927540414286002202e-01
8.050000000000000711e+00 -5.925360218078301600e-01
8.051000000000000156e+00 -5.923179679968632039e-01
8.052000000000001378e+00 -5.920998799631660425e-01
8.053000000000000824e+00 -5.918817576741673969e-01
8.054000000000000270e+00 -5.916636010972609050e-01
8.055000000000001492e+00 -5.914454101998037894e-01
8.056000000000000938e+00 -5.912271849491148590e-01
8.057000000000000384e+00 -5.910089253124775066e-01
8.057999999999999829e+00 -5.907906312571371554e-01
8.059000000000001052e+00 -5.905723027503031464e-01
8.060000000000000497e+00 -5.903539397591466287e-01
8.060999999999999943e+00 -5.901355422508026694e-01
8.062000000000001165e+00 -5.899171101923683658e-01
8.063000000000000611e+00 -5.896986435509042890e-01
8.064000000000000057e+00 -5.894801422934337065e-01
8.065000000000001279e+00 -5.892616063869422494e-01
8.066000000000000725e+00 -5.890430357983779119e-01
8.067000000000000171e+00 -5.888244304946516072e-01
8.068000000000001393e+00 -5.886057904426371667e-01
8.069000000000000838e+00 -5.883871156091686760e-01
8.070000000000000284e+00 -5.881684059610440274e-01
8.071000000000001506e+00 -5.879496614650249198e-01
8.072000000000000952e+00 -5.877308820878333062e-01
8.073000000000000398e+00 -5.875120677961538362e-01
8.073999999999999844e+00 -5.872932185566320795e-01
8.075000000000001066e+00 -5.870743343358777455e-01
8.076000000000000512e+00 -5.868554151004609087e-01
8.076999999999999957e+00 -5.866364608169144512e-01
8.078000000000001180e+00 -5.864174714517330633e-01
8.079000000000000625e+00 -5.861984469713719115e-01
8.080000000000000071e+00 -5.859793873422491917e-01
8.081000000000001293e+00 -5.857602925307444641e-01
8.082000000000000739e+00 -5.855411625031987644e-01
8.083000000000000185e+00 -5.853219972259146031e-01
8.084000000000001407e+00 -5.851027966651558554e-01
8.085000000000000853e+00 -5.848835607871479825e-01
8.086000000000000298e+00 -5.846642895580776988e-01
8.087000000000001521e+00 -5.844449829440926392e-01
8.088000000000000966e+00 -5.842256409113020243e-01
8.089000000000000412e+00 -5.840062634257762175e-01
8.089999999999999858e+00 -5.837868504535467240e-01
8.091000000000001080e+00 -5.835674019606059693e-01
8.092000000000000526e+00 -5.833479179129067438e-01
8.092999999999999972e+00 -5.831283982763635354e-01
8.094000000000001194e+00 -5.829088430168513080e-01
8.095000000000000639e+00 -5.826892521002050573e-01
8.096000000000000085e+00 -5.824696254922218097e-01
8.097000000000001307e+00 -5.822499631586585123e-01
8.098000000000000753e+00 -5.820302650652320331e-01
8.099000000000000199e+00 -5.818105311776201605e-01
8.100000000000001421e+00 -5.815907614614626020e-01
8.101000000000000867e+00 -5.813709558823567658e-01
8.102000000000000313e+00 -5.811511144058620904e-01
8.103000000000001535e+00 -5.809312369974980461e-01
8.104000000000000981e+00 -5.807113236227429143e-01
8.105000000000000426e+00 -5.804913742470371174e-01
8.105999999999999872e+00 -5.802713888357793337e-01
8.107000000000001094e+00 -5.800513673543297166e-01
8.108000000000000540e+00 -5.798313097680063422e-01
8.108999999999999986e+00 -5.796112160420886505e-01
8.110000000000001208e+00 -5.793910861418158920e-01
8.111000000000000654e+00 -5.791709200323859053e-01
8.112000000000000099e+00 -5.789507176789567833e-01
8.113000000000001322e+00 -5.787304790466464288e-01
8.114000000000000767e+00 -5.785102041005318885e-01
8.115000000000000213e+00 -5.782898928056480203e-01
8.116000000000001435e+00 -5.780695451269923790e-01
8.117000000000000881e+00 -5.778491610295195535e-01
8.118000000000000327e+00 -5.776287404781436097e-01
8.119000000000001549e+00 -5.774082834377380902e-01
8.120000000000000995e+00 -5.771877898731344603e-01
8.121000000000000441e+00 -5.769672597491246613e-01
8.121999999999999886e+00 -5.767466930304595563e-01
8.123000000000001108e+00 -5.765260896818475977e-01
8.124000000000000554e+00 -5.763054496679564931e-01
8.125000000000000000e+00 -5.760847729534129824e-01
8.126000000000001222e+00 -5.758640595028030607e-01
8.127000000000000668e+00 -5.756433092806700902e-01
8.128000000000000114e+00 -5.754225222515163551e-01
8.129000000000001336e+00 -5.752016983798028393e-01
8.130000000000000782e+00 -5.749808376299483381e-01
8.131000000000000227e+00 -5.747599399663297914e-01
8.132000000000001450e+00 -5.745390053532840602e-01
8.133000000000000895e+00 -5.743180337551038184e-01
8.134000000000000341e+00 -5.740970251360417720e-01
8.134999999999999787e+00 -5.738759794603068842e-01
8.136000000000001009e+00 -5.736548966920679282e-01
8.137000000000000455e+00 -5.734337767954498233e-01
8.137999999999999901e+00 -5.732126197345362995e-01
8.139000000000001123e+00 -5.729914254733685652e-01
8.140000000000000568e+00 -5.727701939759446415e-01
8.141000000000000014e+00 -5.725489252062223589e-01
8.142000000000001236e+00 -5.723276191281150282e-01
8.143000000000000682e+00 -5.721062757054938830e-01
8.144000000000000128e+00 -5.718848949021874128e-01
8.145000000000001350e+00 -5.716634766819813640e-01
8.146000000000000796e+00 -5.714420210086198493e-01
8.147000000000000242e+00 -5.712205278458023505e-01
8.148000000000001464e+00 -5.709989971571869383e-01
8.149000000000000909e+00 -5.707774289063879403e-01
8.150000000000000355e+00 -5.705558230569760525e-01
8.150999999999999801e+00 -5.703341795724796714e-01
8.152000000000001023e+00 -5.701124984163843390e-01
8.153000000000000469e+00 -5.698907795521314101e-01
8.153999999999999915e+00 -5.696690229431190522e-01
8.155000000000001137e+00 -5.694472285527022448e-01
8.156000000000000583e+00 -5.692253963441924469e-01
8.157000000000000028e+00 -5.690035262808570415e-01
8.158000000000001251e+00 -5.687816183259205571e-01
8.159000000000000696e+00 -5.685596724425630022e-01
8.160000000000000142e+00 -5.683376885939207535e-01
8.161000000000001364e+00 -5.681156667430873330e-01
8.162000000000000810e+00 -5.678936068531100778e-01
8.163000000000000256e+00 -5.676715088869945802e-01
8.164000000000001478e+00 -5.674493728077012467e-01
8.165000000000000924e+00 -5.672271985781459636e-01
8.166000000000000369e+00 -5.670049861612008746e-01
8.166999999999999815e+00 -5.667827355196941586e-01
8.168000000000001037e+00 -5.665604466164095854e-01
8.169000000000000483e+00 -5.663381194140846286e-01
8.169999999999999929e+00 -5.661157538754145735e-01
8.171000000000001151e+00 -5.658933499630481867e-01
8.172000000000000597e+00 -5.656709076395908253e-01
8.173000000000000043e+00 -5.654484268676024383e-01
8.174000000000001265e+00 -5.652259076095984547e-01
8.175000000000000711e+00 -5.650033498280491173e-01
8.176000000000000156e+00 -5.647807534853783729e-01
8.177000000000001378e+00 -5.645581185439684235e-01
8.178000000000000824e+00 -5.643354449661525107e-01
8.179000000000000270e+00 -5.641127327142206882e-01
8.180000000000001492e+00 -5.638899817504176015e-01
8.181000000000000938e+00 -5.636671920369414890e-01
8.182000000000000384e+00 -5.634443635359461799e-01
8.182999999999999829e+00 -5.632214962095400956e-01
8.184000000000001052e+00 -5.629985900197849169e-01
8.185000000000000497e+00 -5.627756449286963614e-01
8.185999999999999943e+00 -5.625526608982457377e-01
8.187000000000001165e+00 -5.623296378903578363e-01
8.188000000000000611e+00 -5.621065758669111512e-01
8.189000000000000057e+00 -5.618834747897382131e-01
8.190000000000001279e+00 -5.616603346206254788e-01
8.191000000000000725e+00 -5.614371553213142185e-01
8.192000000000000171e+00 -5.612139368534972972e-01
8.193000000000001393e+00 -5.609906791788236147e-01
8.194000000000000838e+00 -5.607673822588937762e-01
8.195000000000000284e+00 -5.605440460552626458e-01
8.196000000000001506e+00 -5.603206705294383472e-01
8.197000000000000952e+00 -5.600972556428822635e-01
8.198000000000000398e+00 -5.598738013570078165e-01
8.198999999999999844e+00 -5.596503076331850179e-01
8.200000000000001066e+00 -5.594267744327338088e-01
8.201000000000000512e+00 -5.592032017169279445e-01
8.201999999999999957e+00 -5.589795894469943294e-01
8.203000000000001180e+00 -5.587559375841125719e-01
8.204000000000000625e+00 -5.585322460894144303e-01
8.205000000000000071e+00 -5.583085149239855882e-01
8.206000000000001293e+00 -5.580847440488635458e-01
8.207000000000000739e+00 -5.578609334250379526e-01
8.208000000000000185e+00 -5.576370830134508294e-01
8.209000000000001407e+00 -5.574131927749987891e-01
8.210000000000000853e+00 -5.571892626705277074e-01
8.211000000000000298e+00 -5.569652926608366084e-01
8.212000000000001521e+00 -5.567412827066775538e-01
8.213000000000000966e+00 -5.565172327687533116e-01
8.214000000000000412e+00 -5.562931428077184659e-01
8.214999999999999858e+00 -5.560690127841811936e-01
8.216000000000001080e+00 -5.558448426587001556e-01
8.217000000000000526e+00 -5.556206323917851631e-01
8.217999999999999972e+00 -5.553963819438983984e-01
8.219000000000001194e+00 -5.551720912754540826e-01
8.220000000000000639e+00 -5.549477603468162545e-01
8.221000000000000085e+00 -5.547233891183012133e-01
8.222000000000001307e+00 -5.544989775501775187e-01
8.223000000000000753e+00 -5.542745256026628820e-01
8.224000000000000199e+00 -5.540500332359274971e-01
8.225000000000001421e+00 -5.538255004100915979e-01
8.226000000000000867e+00 -5.536009270852271236e-01
8.227000000000000313e+00 -5.533763132213560532e-01
8.228000000000001535e+00 -5.531516587784528483e-01
8.229000000000000981e+00 -5.529269637164396789e-01
8.230000000000000426e+00 -5.527022279951915307e-01
8.230999999999999872e+00 -5.524774515745329850e-01
8.232000000000001094e+00 -5.522526344142406618e-01
8.233000000000000540e+00 -5.520277764740390003e-01
8.233999999999999986e+00 -5.518028777136028129e-01
8.235000000000001208e+00 -5.515779380925590614e-01
8.236000000000000654e+00 -5.513529575704819718e-01
8.237000000000000099e+00 -5.511279361068989191e-01
8.238000000000001322e+00 -5.509028736612852084e-01
8.239000000000000767e+00 -5.506777701930662960e-01
8.240000000000000213e+00 -5.504526256616167901e-01
8.241000000000001435e+00 -5.502274400262620047e-01
8.242000000000000881e+00 -5.500022132462757396e-01
8.243000000000000327e+00 -5.497769452808813906e-01
8.244000000000001549e+00 -5.495516360892530594e-01
8.245000000000000995e+00 -5.493262856305120012e-01
8.246000000000000441e+00 -5.491008938637290671e-01
8.246999999999999886e+00 -5.488754607479243708e-01
8.248000000000001108e+00 -5.486499862420689544e-01
8.249000000000000554e+00 -5.484244703050800140e-01
8.250000000000000000e+00 -5.481989128958244528e-01
8.251000000000001222e+00 -5.479733139731185476e-01
8.252000000000000668e+00 -5.477476734957258397e-01
8.253000000000000114e+00 -5.475219914223586892e-01
8.254000000000001336e+00 -5.472962677116800512e-01
8.255000000000000782e+00 -5.470705023222983687e-01
8.256000000000000227e+00 -5.468446952127706817e-01
8.257000000000001450e+00 -5.466188463416042920e-01
8.258000000000000895e+00 -5.463929556672529886e-01
8.259000000000000341e+00 -5.461670231481181581e-01
8.260000000000001563e+00 -5.459410487425514491e-01
8.261000000000001009e+00 -5.457150324088487769e-01
8.262000000000000455e+00 -5.454889741052557639e-01
8.262999999999999901e+00 -5.452628737899647415e-01
8.264000000000001123e+00 -5.450367314211181924e-01
8.265000000000000568e+00 -5.448105469568016446e-01
8.266000000000000014e+00 -5.445843203550515543e-01
8.267000000000001236e+00 -5.443580515738499770e-01
8.268000000000000682e+00 -5.441317405711264543e-01
8.269000000000000128e+00 -5.439053873047584586e-01
8.270000000000001350e+00 -5.436789917325682842e-01
8.271000000000000796e+00 -5.434525538123268218e-01
8.272000000000000242e+00 -5.432260735017516717e-01
8.273000000000001464e+00 -5.429995507585063663e-01
8.274000000000000909e+00 -5.427729855402012582e-01
8.275000000000000355e+00 -5.425463778043920771e-01
8.275999999999999801e+00 -5.423197275085832603e-01
8.277000000000001023e+00 -5.420930346102241781e-01
8.278000000000000469e+00 -5.418662990667099111e-01
8.278999999999999915e+00 -5.416395208353830260e-01
8.280000000000001137e+00 -5.414126998735311336e-01
8.281000000000000583e+00 -5.411858361383868887e-01
8.282000000000000028e+00 -5.409589295871298775e-01
8.283000000000001251e+00 -5.407319801768865064e-01
8.284000000000000696e+00 -5.405049878647271155e-01
8.285000000000000142e+00 -5.402779526076668670e-01
8.286000000000001364e+00 -5.400508743626691865e-01
8.287000000000000810e+00 -5.398237530866386580e-01
8.288000000000000256e+00 -5.395965887364295721e-01
8.289000000000001478e+00 -5.393693812688394873e-01
8.290000000000000924e+00 -5.391421306406095626e-01
8.291000000000000369e+00 -5.389148368084271112e-01
8.291999999999999815e+00 -5.386874997289251565e-01
8.293000000000001037e+00 -5.384601193586802115e-01
8.294000000000000483e+00 -5.382326956542130558e-01
8.294999999999999929e+00 -5.380052285719909566e-01
8.296000000000001151e+00 -5.377777180684231162e-01
8.297000000000000597e+00 -5.375501640998643360e-01
8.298000000000000043e+00 -5.373225666226140174e-01
8.299000000000001265e+00 -5.370949255929157173e-01
8.300000000000000711e+00 -5.368672409669558165e-01
8.301000000000000156e+00 -5.366395127008649624e-01
8.302000000000001378e+00 -5.364117407507195123e-01
8.303000000000000824e+00 -5.361839250725367600e-01
8.304000000000000270e+00 -5.359560656222794872e-01
8.305000000000001492e+00 -5.357281623558534100e-01
8.306000000000000938e+00 -5.355002152291072903e-01
8.307000000000000384e+00 -5.352722241978342677e-01
8.307999999999999829e+00 -5.350441892177697500e-01
8.309000000000001052e+00 -5.348161102445924131e-01
8.310000000000000497e+00 -5.345879872339244221e-01
8.310999999999999943e+00 -5.343598201413310989e-01
8.312000000000001165e+00 -5.341316089223185903e-01
8.313000000000000611e+00 -5.339033535323373103e-01
8.314000000000000057e+00 -5.336750539267808291e-01
8.315000000000001279e+00 -5.334467100609848744e-01
8.316000000000000725e+00 -5.332183218902256661e-01
8.317000000000000171e+00 -5.329898893697244677e-01
8.318000000000001393e+00 -5.327614124546437013e-01
8.319000000000000838e+00 -5.325328911000869470e-01
8.320000000000000284e+00 -5.323043252611007192e-01
8.321000000000001506e+00 -5.320757148926733571e-01
8.322000000000000952e+00 -5.318470599497345797e-01
8.323000000000000398e+00 -5.316183603871561525e-01
8.323999999999999844e+00 -5.313896161597516654e-01
8.325000000000001066e+00 -5.311608272222753113e-01
8.326000000000000512e+00 -5.309319935294223303e-01
8.326999999999999957e+00 -5.307031150358300087e-01
8.328000000000001180e+00 -5.304741916960774573e-01
8.329000000000000625e+00 -5.302452234646837237e-01
8.330000000000000071e+00 -5.300162102961087918e-01
8.331000000000001293e+00 -5.297871521447538035e-01
8.332000000000000739e+00 -5.295580489649603928e-01
8.333000000000000185e+00 -5.293289007110101307e-01
8.334000000000001407e+00 -5.290997073371284110e-01
8.335000000000000853e+00 -5.288704687974762342e-01
8.336000000000000298e+00 -5.286411850461570916e-01
8.337000000000001521e+00 -5.284118560372162987e-01
8.338000000000000966e+00 -5.281824817246355552e-01
8.339000000000000412e+00 -5.279530620623387183e-01
8.339999999999999858e+00 -5.277235970041900259e-01
8.341000000000001080e+00 -5.274940865039930982e-01
8.342000000000000526e+00 -5.272645305154896045e-01
8.342999999999999972e+00 -5.270349289923620395e-01
8.344000000000001194e+00 -5.268052818882328348e-01
8.345000000000000639e+00 -5.265755891566615832e-01
8.346000000000000085e+00 -5.263458507511494799e-01
8.347000000000001307e+00 -5.261160666251363249e-01
8.348000000000000753e+00 -5.258862367319994124e-01
8.349000000000000199e+00 -5.256563610250549745e-01
8.350000000000001421e+00 -5.254264394575602903e-01
8.351000000000000867e+00 -5.251964719827085792e-01
8.352000000000000313e+00 -5.249664585536326644e-01
8.353000000000001535e+00 -5.247363991234048619e-01
8.354000000000000981e+00 -5.245062936450332058e-01
8.355000000000000426e+00 -5.242761420714657783e-01
8.355999999999999872e+00 -5.240459443555883778e-01
8.357000000000001094e+00 -5.238157004502258518e-01
8.358000000000000540e+00 -5.235854103081379884e-01
8.358999999999999986e+00 -5.233550738820244019e-01
8.360000000000001208e+00 -5.231246911245220899e-01
8.361000000000000654e+00 -5.228942619882049891e-01
8.362000000000000099e+00 -5.226637864255844201e-01
8.363000000000001322e+00 -5.224332643891101968e-01
8.364000000000000767e+00 -5.222026958311669631e-01
8.365000000000000213e+00 -5.219720807040790778e-01
8.366000000000001435e+00 -5.217414189601059515e-01
8.367000000000000881e+00 -5.215107105514430463e-01
8.368000000000000327e+00 -5.212799554302250948e-01
8.369000000000001549e+00 -5.210491535485215486e-01
8.370000000000000995e+00 -5.208183048583394648e-01
8.371000000000000441e+00 -5.205874093116205081e-01
8.371999999999999886e+00 -5.203564668602436161e-01
8.373000000000001108e+00 -5.201254774560248872e-01
8.374000000000000554e+00 -5.198944410507134739e-01
8.375000000000000000e+00 -5.196633575959975770e-01
8.376000000000001222e+00 -5.194322270434987843e-01
8.377000000000000668e+00 -5.192010493447741792e-01
8.378000000000000114e+00 -5.189698244513185621e-01
8.379000000000001336e+00 -5.187385523145621180e-01
8.380000000000000782e+00 -5.185072328858669755e-01
8.381000000000000227e+00 -5.182758661165333125e-01
8.382000000000001450e+00 -5.180444519577956930e-01
8.383000000000000895e+00 -5.178129903608228446e-01
8.384000000000000341e+00 -5.175814812767191020e-01
8.385000000000001563e+00 -5.173499246565235188e-01
8.386000000000001009e+00 -5.171183204512080911e-01
8.387000000000000455e+00 -5.168866686116808662e-01
8.387999999999999901e+00 -5.166549690887841662e-01
8.389000000000001123e+00 -5.164232218332940327e-01
8.390000000000000568e+00 -5.161914267959196723e-01
8.391000000000000014e+00 -5.159595839273056761e-01
8.392000000000001236e+00 -5.157276931780298002e-01
8.393000000000000682e+00 -5.154957544986030760e-01
8.394000000000000128e+00 -5.152637678394713650e-01
8.395000000000001350e+00 -5.150317331510124719e-01
8.396000000000000796e+00 -5.147996503835391424e-01
8.397000000000000242e+00 -5.145675194872946223e-01
8.398000000000001464e+00 -5.143353404124583195e-01
8.399000000000000909e+00 -5.141031131091399198e-01
8.400000000000000355e+00 -5.138708375273834950e-01
8.400999999999999801e+00 -5.136385136171656152e-01
8.402000000000001023e+00 -5.134061413283963482e-01
8.403000000000000469e+00 -5.131737206109150407e-01
8.403999999999999915e+00 -5.129412514144964241e-01
8.405000000000001137e+00 -5.127087336888461744e-01
8.406000000000000583e+00 -5.124761673836016884e-01
8.407000000000000028e+00 -5.122435524483330838e-01
8.408000000000001251e+00 -5.120108888325428653e-01
8.409000000000000696e+00 -5.117781764856628168e-01
8.410000000000000142e+00 -5.115454153570583307e-01
8.411000000000001364e+00 -5.113126053960264095e-01
8.412000000000000810e+00 -5.110797465517935567e-01
8.413000000000000256e+00 -5.108468387735186633e-01
8.414000000000001478e+00 -5.106138820102918974e-01
8.415000000000000924e+00 -5.103808762111329278e-01
8.416000000000000369e+00 -5.101478213249940330e-01
8.416999999999999815e+00 -5.099147173007564371e-01
8.418000000000001037e+00 -5.096815640872330855e-01
8.419000000000000483e+00 -5.094483616331664244e-01
8.419999999999999929e+00 -5.092151098872289561e-01
8.421000000000001151e+00 -5.089818087980259032e-01
8.422000000000000597e+00 -5.087484583140879923e-01
8.423000000000000043e+00 -5.085150583838796701e-01
8.424000000000001265e+00 -5.082816089557937733e-01
8.425000000000000711e+00 -5.080481099781519738e-01
8.426000000000000156e+00 -5.078145613992062213e-01
8.427000000000001378e+00 -5.075809631671380773e-01
8.428000000000000824e+00 -5.073473152300570499e-01
8.429000000000000270e+00 -5.071136175360028142e-01
8.430000000000001492e+00 -5.068798700329436580e-01
8.431000000000000938e+00 -5.066460726687765925e-01
8.432000000000000384e+00 -5.064122253913272420e-01
8.432999999999999829e+00 -5.061783281483497321e-01
8.434000000000001052e+00 -5.059443808875274673e-01
8.435000000000000497e+00 -5.057103835564704664e-01
8.435999999999999943e+00 -5.054763361027178048e-01
8.437000000000001165e+00 -5.052422384737365046e-01
8.438000000000000611e+00 -5.050080906169213124e-01
8.439000000000000057e+00 -5.047738924795941440e-01
8.440000000000001279e+00 -5.045396440090063050e-01
8.441000000000000725e+00 -5.043053451523342723e-01
8.442000000000000171e+00 -5.040709958566824689e-01
8.443000000000001393e+00 -5.038365960690832646e-01
8.444000000000000838e+00 -5.036021457364954212e-01
8.445000000000000284e+00 -5.033676448058053143e-01
8.446000000000001506e+00 -5.031330932238249343e-01
8.447000000000000952e+00 -5.028984909372932188e-01
8.448000000000000398e+00 -5.026638378928758311e-01
8.448999999999999844e+00 -5.024291340371646042e-01
8.450000000000001066e+00 -5.021943793166784298e-01
8.451000000000000512e+00 -5.019595736778602602e-01
8.451999999999999957e+00 -5.017247170670805501e-01
8.453000000000001180e+00 -5.014898094306345921e-01
8.454000000000000625e+00 -5.012548507147447374e-01
8.455000000000000071e+00 -5.010198408655570645e-01
8.456000000000001293e+00 -5.007847798291445995e-01
8.457000000000000739e+00 -5.005496675515037630e-01
8.458000000000000185e+00 -5.003145039785573678e-01
8.459000000000001407e+00 -5.000792890561528425e-01
8.460000000000000853e+00 -4.998440227300618433e-01
8.461000000000000298e+00 -4.996087049459811968e-01
8.462000000000001521e+00 -4.993733356495325126e-01
8.463000000000000966e+00 -4.991379147862607946e-01
8.464000000000000412e+00 -4.989024423016356069e-01
8.464999999999999858e+00 -4.986669181410509633e-01
8.466000000000001080e+00 -4.984313422498249380e-01
8.467000000000000526e+00 -4.981957145731977787e-01
8.467999999999999972e+00 -4.979600350563349598e-01
8.469000000000001194e+00 -4.977243036443256274e-01
8.470000000000000639e+00 -4.974885202821803243e-01
8.471000000000000085e+00 -4.972526849148342643e-01
8.472000000000001307e+00 -4.970167974871458338e-01
8.473000000000000753e+00 -4.967808579438954264e-01
8.474000000000000199e+00 -4.965448662297860527e-01
8.475000000000001421e+00 -4.963088222894447288e-01
8.476000000000000867e+00 -4.960727260674188122e-01
8.477000000000000313e+00 -4.958365775081799431e-01
8.478000000000001535e+00 -4.956003765561211027e-01
8.479000000000000981e+00 -4.953641231555565572e-01
8.480000000000000426e+00 -4.951278172507229680e-01
8.480999999999999872e+00 -4.948914587857787262e-01
8.482000000000001094e+00 -4.946550477048041738e-01
8.483000000000000540e+00 -4.944185839518001613e-01
8.483999999999999986e+00 -4.941820674706888794e-01
8.485000000000001208e+00 -4.939454982053144150e-01
8.486000000000000654e+00 -4.937088760994408076e-01
8.487000000000000099e+00 -4.934722010967534933e-01
8.488000000000001322e+00 -4.932354731408585269e-01
8.489000000000000767e+00 -4.929986921752815276e-01
8.490000000000000213e+00 -4.927618581434692335e-01
8.491000000000001435e+00 -4.925249709887888350e-01
8.492000000000000881e+00 -4.922880306545264206e-01
8.493000000000000327e+00 -4.920510370838885872e-01
8.494000000000001549e+00 -4.918139902200021618e-01
8.495000000000000995e+00 -4.915768900059123703e-01
8.496000000000000441e+00 -4.913397363845846688e-01
8.496999999999999886e+00 -4.911025292989030788e-01
8.498000000000001108e+00 -4.908652686916716856e-01
8.499000000000000554e+00 -4.906279545056120850e-01
8.500000000000000000e+00 -4.903905866833658256e-01
8.501000000000001222e+00 -4.901531651674925216e-01
8.502000000000000668e+00 -4.899156899004700194e-01
8.503000000000000114e+00 -4.896781608246949524e-01
8.504000000000001336e+00 -4.894405778824819642e-01
8.505000000000000782e+00 -4.892029410160627090e-01
8.506000000000000227e+00 -4.889652501675882945e-01
8.507000000000001450e+00 -4.887275052791264507e-01
8.508000000000000895e+00 -4.884897062926623068e-01
8.509000000000000341e+00 -4.882518531500985026e-01
8.510000000000001563e+00 -4.880139457932555214e-01
8.511000000000001009e+00 -4.877759841638690808e-01
8.512000000000000455e+00 -4.875379682035930751e-01
8.512999999999999901e+00 -4.872998978539986870e-01
8.514000000000001123e+00 -4.870617730565723891e-01
8.515000000000000568e+00 -4.868235937527168877e-01
8.516000000000000014e+00 -4.865853598837518446e-01
8.517000000000001236e+00 -4.863470713909129883e-01
8.518000000000000682e+00 -4.861087282153504496e-01
8.519000000000000128e+00 -4.858703302981322025e-01
8.520000000000001350e+00 -4.856318775802407894e-01
8.521000000000000796e+00 -4.853933700025734321e-01
8.522000000000000242e+00 -4.851548075059435861e-01
8.523000000000001464e+00 -4.849161900310790529e-01
8.524000000000000909e+00 -4.846775175186223139e-01
8.525000000000000355e+00 -4.844387899091313066e-01
8.526000000000001577e+00 -4.842000071430785924e-01
8.527000000000001023e+00 -4.839611691608495803e-01
8.528000000000000469e+00 -4.837222759027458019e-01
8.528999999999999915e+00 -4.834833273089814698e-01
8.530000000000001137e+00 -4.832443233196861976e-01
8.531000000000000583e+00 -4.830052638749011140e-01
8.532000000000000028e+00 -4.827661489145819718e-01
8.533000000000001251e+00 -4.825269783785988698e-01
8.534000000000000696e+00 -4.822877522067328115e-01
8.535000000000000142e+00 -4.820484703386797576e-01
8.536000000000001364e+00 -4.818091327140479607e-01
8.537000000000000810e+00 -4.815697392723579107e-01
8.538000000000000256e+00 -4.813302899530428336e-01
8.539000000000001478e+00 -4.810907846954487477e-01
8.540000000000000924e+00 -4.808512234388330198e-01
8.541000000000000369e+00 -4.806116061223650315e-01
8.541999999999999815e+00 -4.803719326851267901e-01
8.543000000000001037e+00 -4.801322030661113738e-01
8.544000000000000483e+00 -4.798924172042230984e-01
8.544999999999999929e+00 -4.796525750382781283e-01
8.546000000000001151e+00 -4.794126765070038654e-01
8.547000000000000597e+00 -4.791727215490371727e-01
8.548000000000000043e+00 -4.789327101029269840e-01
8.549000000000001265e+00 -4.786926421071329152e-01
8.550000000000000711e+00 -4.784525175000240438e-01
8.551000000000000156e+00 -4.782123362198804073e-01
8.552000000000001378e+00 -4.779720982048922817e-01
8.553000000000000824e+00 -4.777318033931589047e-01
8.554000000000000270e+00 -4.774914517226898636e-01
8.555000000000001492e+00 -4.772510431314043178e-01
8.556000000000000938e+00 -4.770105775571300000e-01
8.557000000000000384e+00 -4.767700549376043817e-01
8.557999999999999829e+00 -4.765294752104740628e-01
8.559000000000001052e+00 -4.762888383132942161e-01
8.560000000000000497e+00 -4.760481441835279215e-01
8.560999999999999943e+00 -4.758073927585481644e-01
8.562000000000001165e+00 -4.755665839756355040e-01
8.563000000000000611e+00 -4.753257177719774629e-01
8.564000000000000057e+00 -4.750847940846706918e-01
8.565000000000001279e+00 -4.748438128507193046e-01
8.566000000000000725e+00 -4.746027740070346002e-01
8.567000000000000171e+00 -4.743616774904359512e-01
8.568000000000001393e+00 -4.741205232376493051e-01
8.569000000000000838e+00 -4.738793111853072393e-01
8.570000000000000284e+00 -4.736380412699491838e-01
8.571000000000001506e+00 -4.733967134280220868e-01
8.572000000000000952e+00 -4.731553275958780835e-01
8.573000000000000398e+00 -4.729138837097759396e-01
8.573999999999999844e+00 -4.726723817058813837e-01
8.575000000000001066e+00 -4.724308215202648875e-01
8.576000000000000512e+00 -4.721892030889024983e-01
8.576999999999999957e+00 -4.719475263476763383e-01
8.578000000000001180e+00 -4.717057912323733282e-01
8.579000000000000625e+00 -4.714639976786856312e-01
8.580000000000000071e+00 -4.712221456222098759e-01
8.581000000000001293e+00 -4.709802349984487657e-01
8.582000000000000739e+00 -4.707382657428075823e-01
8.583000000000000185e+00 -4.704962377905977378e-01
8.584000000000001407e+00 -4.702541510770338329e-01
8.585000000000000853e+00 -4.700120055372338790e-01
8.586000000000000298e+00 -4.697698011062207968e-01
8.587000000000001521e+00 -4.695275377189202515e-01
8.588000000000000966e+00 -4.692852153101614854e-01
8.589000000000000412e+00 -4.690428338146767628e-01
8.589999999999999858e+00 -4.688003931671014812e-01
8.591000000000001080e+00 -4.685578933019742265e-01
8.592000000000000526e+00 -4.683153341537350522e-01
8.592999999999999972e+00 -4.680727156567273672e-01
8.594000000000001194e+00 -4.678300377451965475e-01
8.595000000000000639e+00 -4.675873003532891592e-01
8.596000000000000085e+00 -4.673445034150547905e-01
8.597000000000001307e+00 -4.671016468644441089e-01
8.598000000000000753e+00 -4.668587306353085276e-01
8.599000000000000199e+00 -4.666157546614016494e-01
8.600000000000001421e+00 -4.663727188763776010e-01
8.601000000000000867e+00 -4.661296232137909779e-01
8.602000000000000313e+00 -4.658864676070973987e-01
8.603000000000001535e+00 -4.656432519896523958e-01
8.604000000000000981e+00 -4.653999762947123031e-01
8.605000000000000426e+00 -4.651566404554330902e-01
8.605999999999999872e+00 -4.649132444048709178e-01
8.607000000000001094e+00 -4.646697880759812493e-01
8.608000000000000540e+00 -4.644262714016181848e-01
8.608999999999999986e+00 -4.641826943145356821e-01
8.610000000000001208e+00 -4.639390567473872240e-01
8.611000000000000654e+00 -4.636953586327242083e-01
8.612000000000000099e+00 -4.634515999029966138e-01
8.613000000000001322e+00 -4.632077804905532781e-01
8.614000000000000767e+00 -4.629639003276407316e-01
8.615000000000000213e+00 -4.627199593464033645e-01
8.616000000000001435e+00 -4.624759574788838701e-01
8.617000000000000881e+00 -4.622318946570216913e-01
8.618000000000000327e+00 -4.619877708126542970e-01
8.619000000000001549e+00 -4.617435858775160717e-01
8.620000000000000995e+00 -4.614993397832375388e-01
8.621000000000000441e+00 -4.612550324613464703e-01
8.621999999999999886e+00 -4.610106638432677761e-01
8.623000000000001108e+00 -4.607662338603222829e-01
8.624000000000000554e+00 -4.605217424437252349e-01
8.625000000000000000e+00 -4.602771895245899580e-01
8.626000000000001222e+00 -4.600325750339245290e-01
8.627000000000000668e+00 -4.597878989026317753e-01
8.628000000000000114e+00 -4.595431610615108298e-01
8.629000000000001336e+00 -4.592983614412560756e-01
8.630000000000000782e+00 -4.590534999724539822e-01
8.631000000000000227e+00 -4.588085765855885456e-01
8.632000000000001450e+00 -4.585635912110370693e-01
8.633000000000000895e+00 -4.583185437790702754e-01
8.634000000000000341e+00 -4.580734342198545805e-01
8.635000000000001563e+00 -4.578282624634479880e-01
8.636000000000001009e+00 -4.575830284398034187e-01
8.637000000000000455e+00 -4.573377320787657130e-01
8.637999999999999901e+00 -4.570923733100740738e-01
8.639000000000001123e+00 -4.568469520633607894e-01
8.640000000000000568e+00 -4.566014682681484582e-01
8.641000000000000014e+00 -4.563559218538543183e-01
8.642000000000001236e+00 -4.561103127497870835e-01
8.643000000000000682e+00 -4.558646408851466103e-01
8.644000000000000128e+00 -4.556189061890253966e-01
8.645000000000001350e+00 -4.553731085904076381e-01
8.646000000000000796e+00 -4.551272480181673408e-01
8.647000000000000242e+00 -4.548813244010706525e-01
8.648000000000001464e+00 -4.546353376677752522e-01
8.649000000000000909e+00 -4.543892877468272418e-01
8.650000000000000355e+00 -4.541431745666648090e-01
8.651000000000001577e+00 -4.538969980556159523e-01
8.652000000000001023e+00 -4.536507581418980362e-01
8.653000000000000469e+00 -4.534044547536183467e-01
8.653999999999999915e+00 -4.531580878187735362e-01
8.655000000000001137e+00 -4.529116572652507333e-01
8.656000000000000583e+00 -4.526651630208237131e-01
8.657000000000000028e+00 -4.524186050131570602e-01
8.658000000000001251e+00 -4.521719831698027825e-01
8.659000000000000696e+00 -4.519252974182013660e-01
8.660000000000000142e+00 -4.516785476856813308e-01
8.661000000000001364e+00 -4.514317338994600082e-01
8.662000000000000810e+00 -4.511848559866406538e-01
8.663000000000000256e+00 -4.509379138742147242e-01
8.664000000000001478e+00 -4.506909074890613209e-01
8.665000000000000924e+00 -4.504438367579452485e-01
8.666000000000000369e+00 -4.501967016075194561e-01
8.667000000000001592e+00 -4.499495019643221516e-01
8.668000000000001037e+00 -4.497022377547782446e-01
8.669000000000000483e+00 -4.494549089051978474e-01
8.669999999999999929e+00 -4.492075153417778299e-01
8.671000000000001151e+00 -4.489600569906004868e-01
8.672000000000000597e+00 -4.487125337776323719e-01
8.673000000000000043e+00 -4.484649456287256863e-01
8.674000000000001265e+00 -4.482172924696177230e-01
8.675000000000000711e+00 -4.479695742259295344e-01
8.676000000000000156e+00 -4.477217908231667653e-01
8.677000000000001378e+00 -4.474739421867199307e-01
8.678000000000000824e+00 -4.472260282418615285e-01
8.679000000000000270e+00 -4.469780489137491486e-01
8.680000000000001492e+00 -4.467300041274238631e-01
8.681000000000000938e+00 -4.464818938078080612e-01
8.682000000000000384e+00 -4.462337178797083914e-01
8.682999999999999829e+00 -4.459854762678141515e-01
8.684000000000001052e+00 -4.457371688966962897e-01
8.685000000000000497e+00 -4.454887956908076263e-01
8.685999999999999943e+00 -4.452403565744837421e-01
8.687000000000001165e+00 -4.449918514719416462e-01
8.688000000000000611e+00 -4.447432803072788876e-01
8.689000000000000057e+00 -4.444946430044745544e-01
8.690000000000001279e+00 -4.442459394873890521e-01
8.691000000000000725e+00 -4.439971696797627709e-01
8.692000000000000171e+00 -4.437483335052165856e-01
8.693000000000001393e+00 -4.434994308872514113e-01
8.694000000000000838e+00 -4.432504617492482035e-01
8.695000000000000284e+00 -4.430014260144675142e-01
8.696000000000001506e+00 -4.427523236060493250e-01
8.697000000000000952e+00 -4.425031544470118261e-01
8.698000000000000398e+00 -4.422539184602529705e-01
8.698999999999999844e+00 -4.420046155685488087e-01
8.700000000000001066e+00 -4.417552456945546546e-01
8.701000000000000512e+00 -4.415058087608018100e-01
8.701999999999999957e+00 -4.412563046897011176e-01
8.703000000000001180e+00 -4.410067334035412401e-01
8.704000000000000625e+00 -4.407570948244868281e-01
8.705000000000000071e+00 -4.405073888745797972e-01
8.706000000000001293e+00 -4.402576154757397719e-01
8.707000000000000739e+00 -4.400077745497614212e-01
8.708000000000000185e+00 -4.397578660183167343e-01
8.709000000000001407e+00 -4.395078898029544101e-01
8.710000000000000853e+00 -4.392578458250969153e-01
8.711000000000000298e+00 -4.390077340060428157e-01
8.712000000000001521e+00 -4.387575542669668316e-01
8.713000000000000966e+00 -4.385073065289177840e-01
8.714000000000000412e+00 -4.382569907128191500e-01
8.714999999999999858e+00 -4.380066067394688956e-01
8.716000000000001080e+00 -4.377561545295398648e-01
8.717000000000000526e+00 -4.375056340035765046e-01
8.717999999999999972e+00 -4.372550450819992496e-01
8.719000000000001194e+00 -4.370043876851017473e-01
8.720000000000000639e+00 -4.367536617330491366e-01
8.721000000000000085e+00 -4.365028671458801024e-01
8.722000000000001307e+00 -4.362520038435062086e-01
8.723000000000000753e+00 -4.360010717457104557e-01
8.724000000000000199e+00 -4.357500707721485567e-01
8.725000000000001421e+00 -4.354990008423480496e-01
8.726000000000000867e+00 -4.352478618757064655e-01
8.727000000000000313e+00 -4.349966537914940479e-01
8.728000000000001535e+00 -4.347453765088520328e-01
8.729000000000000981e+00 -4.344940299467908718e-01
8.730000000000000426e+00 -4.342426140241917309e-01
8.730999999999999872e+00 -4.339911286598064910e-01
8.732000000000001094e+00 -4.337395737722568034e-01
8.733000000000000540e+00 -4.334879492800323697e-01
8.733999999999999986e+00 -4.332362551014938834e-01
8.735000000000001208e+00 -4.329844911548705877e-01
8.736000000000000654e+00 -4.327326573582589431e-01
8.737000000000000099e+00 -4.324807536296254584e-01
8.738000000000001322e+00 -4.322287798868046926e-01
8.739000000000000767e+00 -4.319767360474971452e-01
8.740000000000000213e+00 -4.317246220292728087e-01
8.741000000000001435e+00 -4.314724377495681717e-01
8.742000000000000881e+00 -4.312201831256860518e-01
8.743000000000000327e+00 -4.309678580747970389e-01
8.744000000000001549e+00 -4.307154625139376081e-01
8.745000000000000995e+00 -4.304629963600101195e-01
8.746000000000000441e+00 -4.302104595297827627e-01
8.746999999999999886e+00 -4.299578519398894461e-01
8.748000000000001108e+00 -4.297051735068297407e-01
8.749000000000000554e+00 -4.294524241469668269e-01
8.750000000000000000e+00 -4.291996037765297145e-01
8.751000000000001222e+00 -4.289467123116116887e-01
8.752000000000000668e+00 -4.286937496681688109e-01
8.753000000000000114e+00 -4.284407157620226392e-01
8.754000000000001336e+00 -4.281876105088570084e-01
8.755000000000000782e+00 -4.279344338242195844e-01
8.756000000000000227e+00 -4.276811856235196996e-01
8.757000000000001450e+00 -4.274278658220317384e-01
8.758000000000000895e+00 -4.271744743348893092e-01
8.759000000000000341e+00 -4.269210110770901290e-01
8.760000000000001563e+00 -4.266674759634933589e-01
8.761000000000001009e+00 -4.264138689088179390e-01
8.762000000000000455e+00 -4.261601898276456968e-01
8.762999999999999901e+00 -4.259064386344187381e-01
8.764000000000001123e+00 -4.256526152434398913e-01
8.765000000000000568e+00 -4.253987195688709866e-01
8.766000000000000014e+00 -4.251447515247347431e-01
8.767000000000001236e+00 -4.248907110249137697e-01
8.768000000000000682e+00 -4.246365979831481785e-01
8.769000000000000128e+00 -4.243824123130393589e-01
8.770000000000001350e+00 -4.241281539280462587e-01
8.771000000000000796e+00 -4.238738227414856063e-01
8.772000000000000242e+00 -4.236194186665322992e-01
8.773000000000001464e+00 -4.233649416162204027e-01
8.774000000000000909e+00 -4.231103915034395424e-01
8.775000000000000355e+00 -4.228557682409375684e-01
8.776000000000001577e+00 -4.226010717413186124e-01
8.777000000000001023e+00 -4.223463019170433652e-01
8.778000000000000469e+00 -4.220914586804291879e-01
8.778999999999999915e+00 -4.218365419436477248e-01
8.780000000000001137e+00 -4.215815516187285672e-01
8.781000000000000583e+00 -4.213264876175549234e-01
8.782000000000000028e+00 -4.210713498518652842e-01
8.783000000000001251e+00 -4.208161382332528122e-01
8.784000000000000696e+00 -4.205608526731640096e-01
8.785000000000000142e+00 -4.203054930829003832e-01
8.786000000000001364e+00 -4.200500593736173349e-01
8.787000000000000810e+00 -4.197945514563221625e-01
8.788000000000000256e+00 -4.195389692418765581e-01
8.789000000000001478e+00 -4.192833126409946098e-01
8.790000000000000924e+00 -4.190275815642415802e-01
8.791000000000000369e+00 -4.187717759220360159e-01
8.792000000000001592e+00 -4.185158956246484152e-01
8.793000000000001037e+00 -4.182599405821987859e-01
8.794000000000000483e+00 -4.180039107046600866e-01
8.794999999999999929e+00 -4.177478059018548961e-01
8.796000000000001151e+00 -4.174916260834573012e-01
8.797000000000000597e+00 -4.172353711589895653e-01
8.798000000000000043e+00 -4.169790410378250156e-01
8.799000000000001265e+00 -4.167226356291865996e-01
8.800000000000000711e+00 -4.164661548421453863e-01
8.801000000000000156e+00 -4.162095985856218427e-01
8.802000000000001378e+00 -4.159529667683851129e-01
8.803000000000000824e+00 -4.156962592990508520e-01
8.804000000000000270e+00 -4.154394760860834479e-01
8.805000000000001492e+00 -4.151826170377962422e-01
8.806000000000000938e+00 -4.149256820623461461e-01
8.807000000000000384e+00 -4.146686710677394139e-01
8.808000000000001606e+00 -4.144115839618284780e-01
8.809000000000001052e+00 -4.141544206523101179e-01
8.810000000000000497e+00 -4.138971810467281243e-01
8.810999999999999943e+00 -4.136398650524720777e-01
8.812000000000001165e+00 -4.133824725767754615e-01
8.813000000000000611e+00 -4.131250035267168275e-01
8.814000000000000057e+00 -4.128674578092192404e-01
8.815000000000001279e+00 -4.126098353310496680e-01
8.816000000000000725e+00 -4.123521359988182589e-01
8.817000000000000171e+00 -4.120943597189788976e-01
8.818000000000001393e+00 -4.118365063978281504e-01
8.819000000000000838e+00 -4.115785759415048761e-01
8.820000000000000284e+00 -4.113205682559908927e-01
8.821000000000001506e+00 -4.110624832471093115e-01
8.822000000000000952e+00 -4.108043208205253705e-01
8.823000000000000398e+00 -4.105460808817448792e-01
8.823999999999999844e+00 -4.102877633361145526e-01
8.825000000000001066e+00 -4.100293680888217884e-01
8.826000000000000512e+00 -4.097708950448932796e-01
8.826999999999999957e+00 -4.095123441091966243e-01
8.828000000000001180e+00 -4.092537151864388822e-01
8.829000000000000625e+00 -4.089950081811642435e-01
8.830000000000000071e+00 -4.087362229977577477e-01
8.831000000000001293e+00 -4.084773595404415647e-01
8.832000000000000739e+00 -4.082184177132761049e-01
8.833000000000000185e+00 -4.079593974201592976e-01
8.834000000000001407e+00 -4.077002985648262579e-01
8.835000000000000853e+00 -4.074411210508490089e-01
8.836000000000000298e+00 -4.071818647816364267e-01
8.837000000000001521e+00 -4.069225296604332409e-01
8.838000000000000966e+00 -4.066631155903192574e-01
8.839000000000000412e+00 -4.064036224742105796e-01
8.839999999999999858e+00 -4.061440502148576104e-01
8.841000000000001080e+00 -4.058843987148466059e-01
8.842000000000000526e+00 -4.056246678765964564e-01
8.842999999999999972e+00 -4.053648576023608507e-01
8.844000000000001194e+00 -4.051049677942273330e-01
8.845000000000000639e+00 -4.048449983541154151e-01
8.846000000000000085e+00 -4.045849491837784639e-01
8.847000000000001307e+00 -4.043248201848025913e-01
8.848000000000000753e+00 -4.040646112586032679e-01
8.849000000000000199e+00 -4.038043223064310405e-01
8.850000000000001421e+00 -4.035439532293662035e-01
8.851000000000000867e+00 -4.032835039283190759e-01
8.852000000000000313e+00 -4.030229743040318890e-01
8.853000000000001535e+00 -4.027623642570768436e-01
8.854000000000000981e+00 -4.025016736878543333e-01
8.855000000000000426e+00 -4.022409024965956648e-01
8.855999999999999872e+00 -4.019800505833606707e-01
8.857000000000001094e+00 -4.017191178480382097e-01
8.858000000000000540e+00 -4.014581041903437786e-01
8.858999999999999986e+00 -4.011970095098225109e-01
8.860000000000001208e+00 -4.009358337058461785e-01
8.861000000000000654e+00 -4.006745766776126927e-01
8.862000000000000099e+00 -4.004132383241481019e-01
8.863000000000001322e+00 -4.001518185443037612e-01
8.864000000000000767e+00 -3.998903172367568315e-01
8.865000000000000213e+00 -3.996287343000100023e-01
8.866000000000001435e+00 -3.993670696323910474e-01
8.867000000000000881e+00 -3.991053231320525474e-01
8.868000000000000327e+00 -3.988434946969710571e-01
8.869000000000001549e+00 -3.985815842249479379e-01
8.870000000000000995e+00 -3.983195916136059167e-01
8.871000000000000441e+00 -3.980575167603925824e-01
8.871999999999999886e+00 -3.977953595625776106e-01
8.873000000000001108e+00 -3.975331199172527086e-01
8.874000000000000554e+00 -3.972707977213312258e-01
8.875000000000000000e+00 -3.970083928715479327e-01
8.876000000000001222e+00 -3.967459052644595752e-01
8.877000000000000668e+00 -3.964833347964420995e-01
8.878000000000000114e+00 -3.962206813636933722e-01
8.879000000000001336e+00 -3.959579448622291276e-01
8.880000000000000782e+00 -3.956951251878851883e-01
8.881000000000000227e+00 -3.954322222363165773e-01
8.882000000000001450e+00 -3.951692359029970181e-01
8.883000000000000895e+00 -3.949061660832176024e-01
8.884000000000000341e+00 -3.946430126720875120e-01
8.885000000000001563e+00 -3.943797755645335745e-01
8.886000000000001009e+00 -3.941164546552979320e-01
8.887000000000000455e+00 -3.938530498389418155e-01
8.887999999999999901e+00 -3.935895610098404385e-01
8.889000000000001123e+00 -3.933259880621848281e-01
8.890000000000000568e+00 -3.930623308899813817e-01
8.891000000000000014e+00 -3.927985893870520329e-01
8.892000000000001236e+00 -3.925347634470316427e-01
8.893000000000000682e+00 -3.922708529633703312e-01
8.894000000000000128e+00 -3.920068578293299244e-01
8.895000000000001350e+00 -3.917427779379873964e-01
8.896000000000000796e+00 -3.914786131822309279e-01
8.897000000000000242e+00 -3.912143634547601834e-01
8.898000000000001464e+00 -3.909500286480893649e-01
8.899000000000000909e+00 -3.906856086545409945e-01
8.900000000000000355e+00 -3.904211033662496333e-01
8.901000000000001577e+00 -3.901565126751610491e-01
8.902000000000001023e+00 -3.898918364730291630e-01
8.903000000000000469e+00 -3.896270746514186589e-01
8.903999999999999915e+00 -3.893622271017034286e-01
8.905000000000001137e+00 -3.890972937150662947e-01
8.906000000000000583e+00 -3.888322743824960126e-01
8.907000000000000028e+00 -3.885671689947917673e-01
8.908000000000001251e+00 -3.883019774425593984e-01
8.909000000000000696e+00 -3.880366996162106785e-01
8.910000000000000142e+00 -3.877713354059643125e-01
8.911000000000001364e+00 -3.875058847018459374e-01
8.912000000000000810e+00 -3.872403473936849583e-01
8.913000000000000256e+00 -3.869747233711174350e-01
8.914000000000001478e+00 -3.867090125235833620e-01
8.915000000000000924e+00 -3.864432147403263351e-01
8.916000000000000369e+00 -3.861773299103941626e-01
8.917000000000001592e+00 -3.859113579226389756e-01
8.918000000000001037e+00 -3.856452986657131210e-01
8.919000000000000483e+00 -3.853791520280740457e-01
8.919999999999999929e+00 -3.851129178979793566e-01
8.921000000000001151e+00 -3.848465961634888188e-01
8.922000000000000597e+00 -3.845801867124628015e-01
8.923000000000000043e+00 -3.843136894325619446e-01
8.924000000000001265e+00 -3.840471042112476030e-01
8.925000000000000711e+00 -3.837804309357793486e-01
8.926000000000000156e+00 -3.835136694932172463e-01
8.927000000000001378e+00 -3.832468197704201884e-01
8.928000000000000824e+00 -3.829798816540437856e-01
8.929000000000000270e+00 -3.827128550305416987e-01
8.930000000000001492e+00 -3.824457397861656949e-01
8.931000000000000938e+00 -3.821785358069627603e-01
8.932000000000000384e+00 -3.819112429787768770e-01
8.933000000000001606e+00 -3.816438611872489672e-01
8.934000000000001052e+00 -3.813763903178129522e-01
8.935000000000000497e+00 -3.811088302556990826e-01
8.935999999999999943e+00 -3.808411808859316072e-01
8.937000000000001165e+00 -3.805734420933283846e-01
8.938000000000000611e+00 -3.803056137625001054e-01
8.939000000000000057e+00 -3.800376957778517362e-01
8.940000000000001279e+00 -3.797696880235796879e-01
8.941000000000000725e+00 -3.795015903836719273e-01
8.942000000000000171e+00 -3.792334027419084763e-01
8.943000000000001393e+00 -3.789651249818595802e-01
8.944000000000000838e+00 -3.786967569868865402e-01
8.945000000000000284e+00 -3.784282986401403259e-01
8.946000000000001506e+00 -3.781597498245610756e-01
8.947000000000000952e+00 -3.778911104228777629e-01
8.948000000000000398e+00 -3.776223803176082527e-01
8.949000000000001620e+00 -3.773535593910585795e-01
8.950000000000001066e+00 -3.770846475253207819e-01
8.951000000000000512e+00 -3.768156446022749018e-01
8.951999999999999957e+00 -3.765465505035872074e-01
8.953000000000001180e+00 -3.762773651107103046e-01
8.954000000000000625e+00 -3.760080883048806943e-01
8.955000000000000071e+00 -3.757387199671207156e-01
8.956000000000001293e+00 -3.754692599782378237e-01
8.957000000000000739e+00 -3.751997082188213706e-01
8.958000000000000185e+00 -3.749300645692460465e-01
8.959000000000001407e+00 -3.746603289096685496e-01
8.960000000000000853e+00 -3.743905011200271415e-01
8.961000000000000298e+00 -3.741205810800424247e-01
8.962000000000001521e+00 -3.738505686692172869e-01
8.963000000000000966e+00 -3.735804637668340700e-01
8.964000000000000412e+00 -3.733102662519553472e-01
8.964999999999999858e+00 -3.730399760034233125e-01
8.966000000000001080e+00 -3.727695928998603914e-01
8.967000000000000526e+00 -3.724991168196667424e-01
8.967999999999999972e+00 -3.722285476410210348e-01
8.969000000000001194e+00 -3.719578852418790049e-01
8.970000000000000639e+00 -3.716871294999732900e-01
8.971000000000000085e+00 -3.714162802928138718e-01
8.972000000000001307e+00 -3.711453374976865227e-01
8.973000000000000753e+00 -3.708743009916516398e-01
8.974000000000000199e+00 -3.706031706515455215e-01
8.975000000000001421e+00 -3.703319463539784806e-01
8.976000000000000867e+00 -3.700606279753340111e-01
8.977000000000000313e+00 -3.697892153917695102e-01
8.978000000000001535e+00 -3.695177084792153899e-01
8.979000000000000981e+00 -3.692461071133734118e-01
8.980000000000000426e+00 -3.689744111697174089e-01
8.980999999999999872e+00 -3.687026205234928411e-01
8.982000000000001094e+00 -3.684307350497147415e-01
8.983000000000000540e+00 -3.681587546231678831e-01
8.983999999999999986e+00 -3.678866791184077223e-01
8.985000000000001208e+00 -3.676145084097582894e-01
8.986000000000000654e+00 -3.673422423713110785e-01
8.987000000000000099e+00 -3.670698808769255472e-01
8.988000000000001322e+00 -3.667974238002296716e-01
8.989000000000000767e+00 -3.665248710146161160e-01
8.990000000000000213e+00 -3.662522223932446752e-01
8.991000000000001435e+00 -3.659794778090404432e-01
8.992000000000000881e+00 -3.657066371346937017e-01
8.993000000000000327e+00 -3.654337002426586989e-01
8.994000000000001549e+00 -3.651606670051539272e-01
8.995000000000000995e+00 -3.648875372941603468e-01
8.996000000000000441e+00 -3.646143109814218297e-01
8.996999999999999886e+00 -3.643409879384452155e-01
8.998000000000001108e+00 -3.640675680364976463e-01
8.999000000000000554e+00 -3.637940511466076221e-01
9.000000000000000000e+00 -3.635204371395640011e-01
9.001000000000001222e+00 -3.632467258859159442e-01
9.002000000000000668e+00 -3.629729172559701400e-01
9.003000000000000114e+00 -3.626990111197931910e-01
9.004000000000001336e+00 -3.624250073472099487e-01
9.005000000000000782e+00 -3.621509058078020149e-01
9.006000000000000227e+00 -3.618767063709075194e-01
9.007000000000001450e+00 -3.616024089056219526e-01
9.008000000000000895e+00 -3.613280132807950018e-01
9.009000000000000341e+00 -3.610535193650321606e-01
9.010000000000001563e+00 -3.607789270266931192e-01
9.011000000000001009e+00 -3.605042361338919310e-01
9.012000000000000455e+00 -3.602294465544955138e-01
9.012999999999999901e+00 -3.599545581561225949e-01
9.014000000000001123e+00 -3.596795708061455432e-01
9.015000000000000568e+00 -3.594044843716864279e-01
9.016000000000000014e+00 -3.591292987196197939e-01
9.017000000000001236e+00 -3.588540137165693866e-01
9.018000000000000682e+00 -3.585786292289079302e-01
9.019000000000000128e+00 -3.583031451227583486e-01
9.020000000000001350e+00 -3.580275612639919891e-01
9.021000000000000796e+00 -3.577518775182261801e-01
9.022000000000000242e+00 -3.574760937508270620e-01
9.023000000000001464e+00 -3.572002098269072556e-01
9.024000000000000909e+00 -3.569242256113236422e-01
9.025000000000000355e+00 -3.566481409686806381e-01
9.026000000000001577e+00 -3.563719557633254209e-01
9.027000000000001023e+00 -3.560956698593503167e-01
9.028000000000000469e+00 -3.558192831205893580e-01
9.028999999999999915e+00 -3.555427954106207822e-01
9.030000000000001137e+00 -3.552662065927652546e-01
9.031000000000000583e+00 -3.549895165300830935e-01
9.032000000000000028e+00 -3.547127250853770453e-01
9.033000000000001251e+00 -3.544358321211896756e-01
9.034000000000000696e+00 -3.541588374998021482e-01
9.035000000000000142e+00 -3.538817410832357235e-01
9.036000000000001364e+00 -3.536045427332498714e-01
9.037000000000000810e+00 -3.533272423113400507e-01
9.038000000000000256e+00 -3.530498396787407067e-01
9.039000000000001478e+00 -3.527723346964217188e-01
9.040000000000000924e+00 -3.524947272250875119e-01
9.041000000000000369e+00 -3.522170171251793325e-01
9.042000000000001592e+00 -3.519392042568719181e-01
9.043000000000001037e+00 -3.516612884800727756e-01
9.044000000000000483e+00 -3.513832696544240686e-01
9.044999999999999929e+00 -3.511051476392992310e-01
9.046000000000001151e+00 -3.508269222938040777e-01
9.047000000000000597e+00 -3.505485934767741396e-01
9.048000000000000043e+00 -3.502701610467768290e-01
9.049000000000001265e+00 -3.499916248621084414e-01
9.050000000000000711e+00 -3.497129847807936565e-01
9.051000000000000156e+00 -3.494342406605866480e-01
9.052000000000001378e+00 -3.491553923589689745e-01
9.053000000000000824e+00 -3.488764397331480249e-01
9.054000000000000270e+00 -3.485973826400585174e-01
9.055000000000001492e+00 -3.483182209363610005e-01
9.056000000000000938e+00 -3.480389544784394107e-01
9.057000000000000384e+00 -3.477595831224036815e-01
9.058000000000001606e+00 -3.474801067240866903e-01
9.059000000000001052e+00 -3.472005251390433700e-01
9.060000000000000497e+00 -3.469208382225515419e-01
9.060999999999999943e+00 -3.466410458296105279e-01
9.062000000000001165e+00 -3.463611478149397627e-01
9.063000000000000611e+00 -3.460811440329790156e-01
9.064000000000000057e+00 -3.458010343378868923e-01
9.065000000000001279e+00 -3.455208185835427770e-01
9.066000000000000725e+00 -3.452404966235411710e-01
9.067000000000000171e+00 -3.449600683111944122e-01
9.068000000000001393e+00 -3.446795334995335636e-01
9.069000000000000838e+00 -3.443988920413024735e-01
9.070000000000000284e+00 -3.441181437889619388e-01
9.071000000000001506e+00 -3.438372885946861524e-01
9.072000000000000952e+00 -3.435563263103638687e-01
9.073000000000000398e+00 -3.432752567875956284e-01
9.074000000000001620e+00 -3.429940798776955901e-01
9.075000000000001066e+00 -3.427127954316876446e-01
9.076000000000000512e+00 -3.424314033003074131e-01
9.076999999999999957e+00 -3.421499033340005269e-01
9.078000000000001180e+00 -3.418682953829220161e-01
9.079000000000000625e+00 -3.415865792969348114e-01
9.080000000000000071e+00 -3.413047549256098545e-01
9.081000000000001293e+00 -3.410228221182254327e-01
9.082000000000000739e+00 -3.407407807237655684e-01
9.083000000000000185e+00 -3.404586305909205191e-01
9.084000000000001407e+00 -3.401763715680848343e-01
9.085000000000000853e+00 -3.398940035033574669e-01
9.086000000000000298e+00 -3.396115262445405514e-01
9.087000000000001521e+00 -3.393289396391389601e-01
9.088000000000000966e+00 -3.390462435343584713e-01
9.089000000000000412e+00 -3.387634377771068794e-01
9.089999999999999858e+00 -3.384805222139921077e-01
9.091000000000001080e+00 -3.381974966913220415e-01
9.092000000000000526e+00 -3.379143610551015864e-01
9.092999999999999972e+00 -3.376311151510356656e-01
9.094000000000001194e+00 -3.373477588245254455e-01
9.095000000000000639e+00 -3.370642919206680022e-01
9.096000000000000085e+00 -3.367807142842569879e-01
9.097000000000001307e+00 -3.364970257597809655e-01
9.098000000000000753e+00 -3.362132261914215769e-01
9.099000000000000199e+00 -3.359293154230549305e-01
9.100000000000001421e+00 -3.356452932982493809e-01
9.101000000000000867e+00 -3.353611596602642519e-01
9.102000000000000313e+00 -3.350769143520508919e-01
9.103000000000001535e+00 -3.347925572162505081e-01
9.104000000000000981e+00 -3.345080880951929458e-01
9.105000000000000426e+00 -3.342235068308974655e-01
9.105999999999999872e+00 -3.339388132650707997e-01
9.107000000000001094e+00 -3.336540072391070977e-01
9.108000000000000540e+00 -3.333690885940859272e-01
9.108999999999999986e+00 -3.330840571707726072e-01
9.110000000000001208e+00 -3.327989128096172644e-01
9.111000000000000654e+00 -3.325136553507525572e-01
9.112000000000000099e+00 -3.322282846339955076e-01
9.113000000000001322e+00 -3.319428004988453362e-01
9.114000000000000767e+00 -3.316572027844810755e-01
9.115000000000000213e+00 -3.313714913297633458e-01
9.116000000000001435e+00 -3.310856659732324125e-01
9.117000000000000881e+00 -3.307997265531065212e-01
9.118000000000000327e+00 -3.305136729072826740e-01
9.119000000000001549e+00 -3.302275048733353535e-01
9.120000000000000995e+00 -3.299412222885139689e-01
9.121000000000000441e+00 -3.296548249897447436e-01
9.121999999999999886e+00 -3.293683128136276062e-01
9.123000000000001108e+00 -3.290816855964375787e-01
9.124000000000000554e+00 -3.287949431741210016e-01
9.125000000000000000e+00 -3.285080853822972546e-01
9.126000000000001222e+00 -3.282211120562572026e-01
9.127000000000000668e+00 -3.279340230309608084e-01
9.128000000000000114e+00 -3.276468181410387981e-01
9.129000000000001336e+00 -3.273594972207906628e-01
9.130000000000000782e+00 -3.270720601041828268e-01
9.131000000000000227e+00 -3.267845066248489805e-01
9.132000000000001450e+00 -3.264968366160895807e-01
9.133000000000000895e+00 -3.262090499108692421e-01
9.134000000000000341e+00 -3.259211463418175136e-01
9.135000000000001563e+00 -3.256331257412276581e-01
9.136000000000001009e+00 -3.253449879410545975e-01
9.137000000000000455e+00 -3.250567327729160239e-01
9.137999999999999901e+00 -3.247683600680900118e-01
9.139000000000001123e+00 -3.244798696575140751e-01
9.140000000000000568e+00 -3.241912613717852221e-01
9.141000000000000014e+00 -3.239025350411590676e-01
9.142000000000001236e+00 -3.236136904955478899e-01
9.143000000000000682e+00 -3.233247275645202978e-01
9.144000000000000128e+00 -3.230356460773003979e-01
9.145000000000001350e+00 -3.227464458627676835e-01
9.146000000000000796e+00 -3.224571267494535931e-01
9.147000000000000242e+00 -3.221676885655441747e-01
9.148000000000001464e+00 -3.218781311388760336e-01
9.149000000000000909e+00 -3.215884542969372206e-01
9.150000000000000355e+00 -3.212986578668651783e-01
9.151000000000001577e+00 -3.210087416754480727e-01
9.152000000000001023e+00 -3.207187055491195204e-01
9.153000000000000469e+00 -3.204285493139628627e-01
9.153999999999999915e+00 -3.201382727957064467e-01
9.155000000000001137e+00 -3.198478758197249028e-01
9.156000000000000583e+00 -3.195573582110354249e-01
9.157000000000000028e+00 -3.192667197943008794e-01
9.158000000000001251e+00 -3.189759603938256416e-01
9.159000000000000696e+00 -3.186850798335549850e-01
9.160000000000000142e+00 -3.183940779370761365e-01
9.161000000000001364e+00 -3.181029545276161663e-01
9.162000000000000810e+00 -3.178117094280393240e-01
9.163000000000000256e+00 -3.175203424608488700e-01
9.164000000000001478e+00 -3.172288534481845779e-01
9.165000000000000924e+00 -3.169372422118216237e-01
9.166000000000000369e+00 -3.166455085731708641e-01
9.167000000000001592e+00 -3.163536523532771150e-01
9.168000000000001037e+00 -3.160616733728172090e-01
9.169000000000000483e+00 -3.157695714521008834e-01
9.169999999999999929e+00 -3.154773464110684489e-01
9.171000000000001151e+00 -3.151849980692904007e-01
9.172000000000000597e+00 -3.148925262459660868e-01
9.173000000000000043e+00 -3.145999307599227079e-01
9.174000000000001265e+00 -3.143072114296154851e-01
9.175000000000000711e+00 -3.140143680731243836e-01
9.176000000000000156e+00 -3.137214005081554458e-01
9.177000000000001378e+00 -3.134283085520388479e-01
9.178000000000000824e+00 -3.131350920217264577e-01
9.179000000000000270e+00 -3.128417507337933889e-01
9.180000000000001492e+00 -3.125482845044358915e-01
9.181000000000000938e+00 -3.122546931494694089e-01
9.182000000000000384e+00 -3.119609764843288002e-01
9.183000000000001606e+00 -3.116671343240675074e-01
9.184000000000001052e+00 -3.113731664833548352e-01
9.185000000000000497e+00 -3.110790727764770613e-01
9.185999999999999943e+00 -3.107848530173346613e-01
9.187000000000001165e+00 -3.104905070194428074e-01
9.188000000000000611e+00 -3.101960345959279830e-01
9.189000000000000057e+00 -3.099014355595295367e-01
9.190000000000001279e+00 -3.096067097225982390e-01
9.191000000000000725e+00 -3.093118568970928406e-01
9.192000000000000171e+00 -3.090168768945819044e-01
9.193000000000001393e+00 -3.087217695262417516e-01
9.194000000000000838e+00 -3.084265346028544630e-01
9.195000000000000284e+00 -3.081311719348078237e-01
9.196000000000001506e+00 -3.078356813320949348e-01
9.197000000000000952e+00 -3.075400626043104935e-01
9.198000000000000398e+00 -3.072443155606527920e-01
9.199000000000001620e+00 -3.069484400099214416e-01
9.200000000000001066e+00 -3.066524357605150963e-01
9.201000000000000512e+00 -3.063563026204324524e-01
9.201999999999999957e+00 -3.060600403972698613e-01
9.203000000000001180e+00 -3.057636488982206080e-01
9.204000000000000625e+00 -3.054671279300729680e-01
9.205000000000000071e+00 -3.051704772992109294e-01
9.206000000000001293e+00 -3.048736968116115276e-01
9.207000000000000739e+00 -3.045767862728441799e-01
9.208000000000000185e+00 -3.042797454880702412e-01
9.209000000000001407e+00 -3.039825742620408944e-01
9.210000000000000853e+00 -3.036852723990962621e-01
9.211000000000000298e+00 -3.033878397031647411e-01
9.212000000000001521e+00 -3.030902759777621136e-01
9.213000000000000966e+00 -3.027925810259889938e-01
9.214000000000000412e+00 -3.024947546505311058e-01
9.215000000000001634e+00 -3.021967966536580619e-01
9.216000000000001080e+00 -3.018987068372208094e-01
9.217000000000000526e+00 -3.016004850026526296e-01
9.217999999999999972e+00 -3.013021309509665291e-01
9.219000000000001194e+00 -3.010036444827539626e-01
9.220000000000000639e+00 -3.007050253981846666e-01
9.221000000000000085e+00 -3.004062734970052717e-01
9.222000000000001307e+00 -3.001073885785373041e-01
9.223000000000000753e+00 -2.998083704416761863e-01
9.224000000000000199e+00 -2.995092188848915704e-01
9.225000000000001421e+00 -2.992099337062251729e-01
9.226000000000000867e+00 -2.989105147032881660e-01
9.227000000000000313e+00 -2.986109616732624539e-01
9.228000000000001535e+00 -2.983112744128985638e-01
9.229000000000000981e+00 -2.980114527185124262e-01
9.230000000000000426e+00 -2.977114963859882057e-01
9.230999999999999872e+00 -2.974114052107740269e-01
9.232000000000001094e+00 -2.971111789878821963e-01
9.233000000000000540e+00 -2.968108175118858716e-01
9.233999999999999986e+00 -2.965103205769215045e-01
9.235000000000001208e+00 -2.962096879766845658e-01
9.236000000000000654e+00 -2.959089195044288245e-01
9.237000000000000099e+00 -2.956080149529666801e-01
9.238000000000001322e+00 -2.953069741146671645e-01
9.239000000000000767e+00 -2.950057967814532778e-01
9.240000000000000213e+00 -2.947044827448024318e-01
9.241000000000001435e+00 -2.944030317957451182e-01
9.242000000000000881e+00 -2.941014437248627988e-01
9.243000000000000327e+00 -2.937997183222872954e-01
9.244000000000001549e+00 -2.934978553776994570e-01
9.245000000000000995e+00 -2.931958546803279386e-01
9.246000000000000441e+00 -2.928937160189472588e-01
9.246999999999999886e+00 -2.925914391818781324e-01
9.248000000000001108e+00 -2.922890239569848614e-01
9.249000000000000554e+00 -2.919864701316736144e-01
9.250000000000000000e+00 -2.916837774928926486e-01
9.251000000000001222e+00 -2.913809458271305886e-01
9.252000000000000668e+00 -2.910779749204142619e-01
9.253000000000000114e+00 -2.907748645583083658e-01
9.254000000000001336e+00 -2.904716145259140792e-01
9.255000000000000782e+00 -2.901682246078666760e-01
9.256000000000000227e+00 -2.898646945883360804e-01
9.257000000000001450e+00 -2.895610242510241461e-01
9.258000000000000895e+00 -2.892572133791635469e-01
9.259000000000000341e+00 -2.889532617555171656e-01
9.260000000000001563e+00 -2.886491691623762623e-01
9.261000000000001009e+00 -2.883449353815583094e-01
9.262000000000000455e+00 -2.880405601944073801e-01
9.262999999999999901e+00 -2.877360433817922614e-01
9.264000000000001123e+00 -2.874313847241044551e-01
9.265000000000000568e+00 -2.871265840012570680e-01
9.266000000000000014e+00 -2.868216409926839239e-01
9.267000000000001236e+00 -2.865165554773378975e-01
9.268000000000000682e+00 -2.862113272336887504e-01
9.269000000000000128e+00 -2.859059560397236854e-01
9.270000000000001350e+00 -2.856004416729449602e-01
9.271000000000000796e+00 -2.852947839103674443e-01
9.272000000000000242e+00 -2.849889825285188416e-01
9.273000000000001464e+00 -2.846830373034383577e-01
9.274000000000000909e+00 -2.843769480106735359e-01
9.275000000000000355e+00 -2.840707144252811456e-01
9.276000000000001577e+00 -2.837643363218239068e-01
9.277000000000001023e+00 -2.834578134743701017e-01
9.278000000000000469e+00 -2.831511456564920759e-01
9.278999999999999915e+00 -2.828443326412648506e-01
9.280000000000001137e+00 -2.825373742012641798e-01
9.281000000000000583e+00 -2.822302701085653842e-01
9.282000000000000028e+00 -2.819230201347425191e-01
9.283000000000001251e+00 -2.816156240508666531e-01
9.284000000000000696e+00 -2.813080816275035922e-01
9.285000000000000142e+00 -2.810003926347137138e-01
9.286000000000001364e+00 -2.806925568420500783e-01
9.287000000000000810e+00 -2.803845740185561541e-01
9.288000000000000256e+00 -2.800764439327658728e-01
9.289000000000001478e+00 -2.797681663527007423e-01
9.290000000000000924e+00 -2.794597410458692366e-01
9.291000000000000369e+00 -2.791511677792654633e-01
9.292000000000001592e+00 -2.788424463193671099e-01
9.293000000000001037e+00 -2.785335764321339447e-01
9.294000000000000483e+00 -2.782245578830069843e-01
9.294999999999999929e+00 -2.779153904369064398e-01
9.296000000000001151e+00 -2.776060738582306620e-01
9.297000000000000597e+00 -2.772966079108538096e-01
9.298000000000000043e+00 -2.769869923581256277e-01
9.299000000000001265e+00 -2.766772269628692826e-01
9.300000000000000711e+00 -2.763673114873791414e-01
9.301000000000000156e+00 -2.760572456934205499e-01
9.302000000000001378e+00 -2.757470293422276675e-01
9.303000000000000824e+00 -2.754366621945015248e-01
9.304000000000000270e+00 -2.751261440104091904e-01
9.305000000000001492e+00 -2.748154745495826057e-01
9.306000000000000938e+00 -2.745046535711153646e-01
9.307000000000000384e+00 -2.741936808335629361e-01
9.308000000000001606e+00 -2.738825560949406657e-01
9.309000000000001052e+00 -2.735712791127205556e-01
9.310000000000000497e+00 -2.732598496438328195e-01
9.310999999999999943e+00 -2.729482674446615520e-01
9.312000000000001165e+00 -2.726365322710450623e-01
9.313000000000000611e+00 -2.723246438782718770e-01
9.314000000000000057e+00 -2.720126020210824058e-01
9.315000000000001279e+00 -2.717004064536650554e-01
9.316000000000000725e+00 -2.713880569296548417e-01
9.317000000000000171e+00 -2.710755532021328351e-01
9.318000000000001393e+00 -2.707628950236238285e-01
9.319000000000000838e+00 -2.704500821460936177e-01
9.320000000000000284e+00 -2.701371143209500558e-01
9.321000000000001506e+00 -2.698239912990395561e-01
9.322000000000000952e+00 -2.695107128306448718e-01
9.323000000000000398e+00 -2.691972786654854843e-01
9.324000000000001620e+00 -2.688836885527152720e-01
9.325000000000001066e+00 -2.685699422409191239e-01
9.326000000000000512e+00 -2.682560394781134949e-01
9.326999999999999957e+00 -2.679419800117437411e-01
9.328000000000001180e+00 -2.676277635886831763e-01
9.329000000000000625e+00 -2.673133899552297410e-01
9.330000000000000071e+00 -2.669988588571062804e-01
9.331000000000001293e+00 -2.666841700394577130e-01
9.332000000000000739e+00 -2.663693232468495320e-01
9.333000000000000185e+00 -2.660543182232664727e-01
9.334000000000001407e+00 -2.657391547121110142e-01
9.335000000000000853e+00 -2.654238324561994933e-01
9.336000000000000298e+00 -2.651083511977641582e-01
9.337000000000001521e+00 -2.647927106784485618e-01
9.338000000000000966e+00 -2.644769106393061731e-01
9.339000000000000412e+00 -2.641609508207998780e-01
9.340000000000001634e+00 -2.638448309627990374e-01
9.341000000000001080e+00 -2.635285508045789316e-01
9.342000000000000526e+00 -2.632121100848169304e-01
9.342999999999999972e+00 -2.628955085415937143e-01
9.344000000000001194e+00 -2.625787459123894441e-01
9.345000000000000639e+00 -2.622618219340814294e-01
9.346000000000000085e+00 -2.619447363429446285e-01
9.347000000000001307e+00 -2.616274888746484284e-01
9.348000000000000753e+00 -2.613100792642541470e-01
9.349000000000000199e+00 -2.609925072462151441e-01
9.350000000000001421e+00 -2.606747725543737682e-01
9.351000000000000867e+00 -2.603568749219591361e-01
9.352000000000000313e+00 -2.600388140815866334e-01
9.353000000000001535e+00 -2.597205897652560824e-01
9.354000000000000981e+00 -2.594022017043476347e-01
9.355000000000000426e+00 -2.590836496296228253e-01
9.356000000000001648e+00 -2.587649332712214645e-01
9.357000000000001094e+00 -2.584460523586587510e-01
9.358000000000000540e+00 -2.581270066208255498e-01
9.358999999999999986e+00 -2.578077957859853386e-01
9.360000000000001208e+00 -2.574884195817722099e-01
9.361000000000000654e+00 -2.571688777351889277e-01
9.362000000000000099e+00 -2.568491699726062061e-01
9.363000000000001322e+00 -2.565292960197595451e-01
9.364000000000000767e+00 -2.562092556017475653e-01
9.365000000000000213e+00 -2.558890484430305645e-01
9.366000000000001435e+00 -2.555686742674289080e-01
9.367000000000000881e+00 -2.552481327981194204e-01
9.368000000000000327e+00 -2.549274237576354407e-01
9.369000000000001549e+00 -2.546065468678644361e-01
9.370000000000000995e+00 -2.542855018500442266e-01
9.371000000000000441e+00 -2.539642884247638177e-01
9.371999999999999886e+00 -2.536429063119604033e-01
9.373000000000001108e+00 -2.533213552309163674e-01
9.374000000000000554e+00 -2.529996349002578415e-01
9.375000000000000000e+00 -2.526777450379543155e-01
9.376000000000001222e+00 -2.523556853613143081e-01
9.377000000000000668e+00 -2.520334555869842563e-01
9.378000000000000114e+00 -2.517110554309477388e-01
9.379000000000001336e+00 -2.513884846085219782e-01
9.380000000000000782e+00 -2.510657428343558983e-01
9.381000000000000227e+00 -2.507428298224290697e-01
9.382000000000001450e+00 -2.504197452860486561e-01
9.383000000000000895e+00 -2.500964889378484157e-01
9.384000000000000341e+00 -2.497730604897856199e-01
9.385000000000001563e+00 -2.494494596531399433e-01
9.386000000000001009e+00 -2.491256861385102161e-01
9.387000000000000455e+00 -2.488017396558142025e-01
9.387999999999999901e+00 -2.484776199142841868e-01
9.389000000000001123e+00 -2.481533266224677792e-01
9.390000000000000568e+00 -2.478288594882227247e-01
9.391000000000000014e+00 -2.475042182187168482e-01
9.392000000000001236e+00 -2.471794025204259726e-01
9.393000000000000682e+00 -2.468544120991303659e-01
9.394000000000000128e+00 -2.465292466599141863e-01
9.395000000000001350e+00 -2.462039059071626235e-01
9.396000000000000796e+00 -2.458783895445592893e-01
9.397000000000000242e+00 -2.455526972750854131e-01
9.398000000000001464e+00 -2.452268288010169550e-01
9.399000000000000909e+00 -2.449007838239212753e-01
9.400000000000000355e+00 -2.445745620446575508e-01
9.401000000000001577e+00 -2.442481631633727779e-01
9.402000000000001023e+00 -2.439215868794992470e-01
9.403000000000000469e+00 -2.435948328917543482e-01
9.403999999999999915e+00 -2.432679008981362134e-01
9.405000000000001137e+00 -2.429407905959230507e-01
9.406000000000000583e+00 -2.426135016816697298e-01
9.407000000000000028e+00 -2.422860338512068390e-01
9.408000000000001251e+00 -2.419583867996380200e-01
9.409000000000000696e+00 -2.416305602213363601e-01
9.410000000000000142e+00 -2.413025538099443923e-01
9.411000000000001364e+00 -2.409743672583705698e-01
9.412000000000000810e+00 -2.406460002587865465e-01
9.413000000000000256e+00 -2.403174525026266495e-01
9.414000000000001478e+00 -2.399887236805840762e-01
9.415000000000000924e+00 -2.396598134826084248e-01
9.416000000000000369e+00 -2.393307215979051383e-01
9.417000000000001592e+00 -2.390014477149314809e-01
9.418000000000001037e+00 -2.386719915213948995e-01
9.419000000000000483e+00 -2.383423527042509149e-01
9.419999999999999929e+00 -2.380125309497003461e-01
9.421000000000001151e+00 -2.376825259431875059e-01
9.422000000000000597e+00 -2.373523373693970928e-01
9.423000000000000043e+00 -2.370219649122529137e-01
9.424000000000001265e+00 -2.366914082549143594e-01
9.425000000000000711e+00 -2.363606670797742948e-01
9.426000000000000156e+00 -2.360297410684580044e-01
9.427000000000001378e+00 -2.356986299018193065e-01
9.428000000000000824e+00 -2.353673332599378609e-01
9.429000000000000270e+00 -2.350358508221185860e-01
9.430000000000001492e+00 -2.347041822668881061e-01
9.431000000000000938e+00 -2.343723272719914208e-01
9.432000000000000384e+00 -2.340402855143916272e-01
9.433000000000001606e+00 -2.337080566702655904e-01
9.434000000000001052e+00 -2.333756404150022778e-01
9.435000000000000497e+00 -2.330430364232004281e-01
9.435999999999999943e+00 -2.327102443686659972e-01
9.437000000000001165e+00 -2.323772639244097438e-01
9.438000000000000611e+00 -2.320440947626434824e-01
9.439000000000000057e+00 -2.317107365547799447e-01
9.440000000000001279e+00 -2.313771889714286156e-01
9.441000000000000725e+00 -2.310434516823929030e-01
9.442000000000000171e+00 -2.307095243566693321e-01
9.443000000000001393e+00 -2.303754066624436048e-01
9.444000000000000838e+00 -2.300410982670881288e-01
9.445000000000000284e+00 -2.297065988371603806e-01
9.446000000000001506e+00 -2.293719080383997133e-01
9.447000000000000952e+00 -2.290370255357238316e-01
9.448000000000000398e+00 -2.287019509932281813e-01
9.449000000000001620e+00 -2.283666840741822857e-01
9.450000000000001066e+00 -2.280312244410265254e-01
9.451000000000000512e+00 -2.276955717553705572e-01
9.451999999999999957e+00 -2.273597256779911202e-01
9.453000000000001180e+00 -2.270236858688277348e-01
9.454000000000000625e+00 -2.266874519869812310e-01
9.455000000000000071e+00 -2.263510236907106121e-01
9.456000000000001293e+00 -2.260144006374313064e-01
9.457000000000000739e+00 -2.256775824837106703e-01
9.458000000000000185e+00 -2.253405688852673783e-01
9.459000000000001407e+00 -2.250033594969678696e-01
9.460000000000000853e+00 -2.246659539728225463e-01
9.461000000000000298e+00 -2.243283519659846070e-01
9.462000000000001521e+00 -2.239905531287473273e-01
9.463000000000000966e+00 -2.236525571125395073e-01
9.464000000000000412e+00 -2.233143635679250560e-01
9.465000000000001634e+00 -2.229759721445989384e-01
9.466000000000001080e+00 -2.226373824913847055e-01
9.467000000000000526e+00 -2.222985942562310802e-01
9.467999999999999972e+00 -2.219596070862103476e-01
9.469000000000001194e+00 -2.216204206275148858e-01
9.470000000000000639e+00 -2.212810345254537514e-01
9.471000000000000085e+00 -2.209414484244516808e-01
9.472000000000001307e+00 -2.206016619680443991e-01
9.473000000000000753e+00 -2.202616747988758727e-01
9.474000000000000199e+00 -2.199214865586972267e-01
9.475000000000001421e+00 -2.195810968883623038e-01
9.476000000000000867e+00 -2.192405054278247223e-01
9.477000000000000313e+00 -2.188997118161360722e-01
9.478000000000001535e+00 -2.185587156914423346e-01
9.479000000000000981e+00 -2.182175166909801345e-01
9.480000000000000426e+00 -2.178761144510758252e-01
9.481000000000001648e+00 -2.175345086071415468e-01
9.482000000000001094e+00 -2.171926987936708964e-01
9.483000000000000540e+00 -2.168506846442385672e-01
9.483999999999999986e+00 -2.165084657914958799e-01
9.485000000000001208e+00 -2.161660418671673412e-01
9.486000000000000654e+00 -2.158234125020485894e-01
9.487000000000000099e+00 -2.154805773260035917e-01
9.488000000000001322e+00 -2.151375359679607580e-01
9.489000000000000767e+00 -2.147942880559099710e-01
9.490000000000000213e+00 -2.144508332169005327e-01
9.491000000000001435e+00 -2.141071710770373615e-01
9.492000000000000881e+00 -2.137633012614776895e-01
9.493000000000000327e+00 -2.134192233944284811e-01
9.494000000000001549e+00 -2.130749370991436575e-01
9.495000000000000995e+00 -2.127304419979196559e-01
9.496000000000000441e+00 -2.123857377120939305e-01
9.497000000000001663e+00 -2.120408238620413444e-01
9.498000000000001108e+00 -2.116957000671696454e-01
9.499000000000000554e+00 -2.113503659459185779e-01
9.500000000000000000e+00 -2.110048211157550535e-01
9.501000000000001222e+00 -2.106590651931712077e-01
9.502000000000000668e+00 -2.103130977936794044e-01
9.503000000000000114e+00 -2.099669185318112363e-01
9.504000000000001336e+00 -2.096205270211130844e-01
9.505000000000000782e+00 -2.092739228741424540e-01
9.506000000000000227e+00 -2.089271057024661704e-01
9.507000000000001450e+00 -2.085800751166560496e-01
9.508000000000000895e+00 -2.082328307262853173e-01
9.509000000000000341e+00 -2.078853721399267496e-01
9.510000000000001563e+00 -2.075376989651486481e-01
9.511000000000001009e+00 -2.071898108085105938e-01
9.512000000000000455e+00 -2.068417072755616704e-01
9.512999999999999901e+00 -2.064933879708362452e-01
9.514000000000001123e+00 -2.061448524978512498e-01
9.515000000000000568e+00 -2.057961004591013499e-01
9.516000000000000014e+00 -2.054471314560577799e-01
9.517000000000001236e+00 -2.050979450891638189e-01
9.518000000000000682e+00 -2.047485409578305715e-01
9.519000000000000128e+00 -2.043989186604350528e-01
9.520000000000001350e+00 -2.040490777943161638e-01
9.521000000000000796e+00 -2.036990179557709724e-01
9.522000000000000242e+00 -2.033487387400514657e-01
9.523000000000001464e+00 -2.029982397413617468e-01
9.524000000000000909e+00 -2.026475205528527612e-01
9.525000000000000355e+00 -2.022965807666210480e-01
9.526000000000001577e+00 -2.019454199737040767e-01
9.527000000000001023e+00 -2.015940377640759729e-01
9.528000000000000469e+00 -2.012424337266460750e-01
9.528999999999999915e+00 -2.008906074492534943e-01
9.530000000000001137e+00 -2.005385585186645614e-01
9.531000000000000583e+00 -2.001862865205680519e-01
9.532000000000000028e+00 -1.998337910395734662e-01
9.533000000000001251e+00 -1.994810716592063105e-01
9.534000000000000696e+00 -1.991281279619036837e-01
9.535000000000000142e+00 -1.987749595290125570e-01
9.536000000000001364e+00 -1.984215659407851939e-01
9.537000000000000810e+00 -1.980679467763743762e-01
9.538000000000000256e+00 -1.977141016138316554e-01
9.539000000000001478e+00 -1.973600300301027732e-01
9.540000000000000924e+00 -1.970057316010232207e-01
9.541000000000000369e+00 -1.966512059013159064e-01
9.542000000000001592e+00 -1.962964525045868824e-01
9.543000000000001037e+00 -1.959414709833206814e-01
9.544000000000000483e+00 -1.955862609088782900e-01
9.544999999999999929e+00 -1.952308218514918481e-01
9.546000000000001151e+00 -1.948751533802615954e-01
9.547000000000000597e+00 -1.945192550631517359e-01
9.548000000000000043e+00 -1.941631264669869683e-01
9.549000000000001265e+00 -1.938067671574486839e-01
9.550000000000000711e+00 -1.934501766990698313e-01
9.551000000000000156e+00 -1.930933546552332514e-01
9.552000000000001378e+00 -1.927363005881660984e-01
9.553000000000000824e+00 -1.923790140589360653e-01
9.554000000000000270e+00 -1.920214946274484136e-01
9.555000000000001492e+00 -1.916637418524415881e-01
9.556000000000000938e+00 -1.913057552914820547e-01
9.557000000000000384e+00 -1.909475345009625791e-01
9.558000000000001606e+00 -1.905890790360968146e-01
9.559000000000001052e+00 -1.902303884509147225e-01
9.560000000000000497e+00 -1.898714622982601019e-01
9.560999999999999943e+00 -1.895123001297858989e-01
9.562000000000001165e+00 -1.891529014959498212e-01
9.563000000000000611e+00 -1.887932659460101192e-01
9.564000000000000057e+00 -1.884333930280223945e-01
9.565000000000001279e+00 -1.880732822888353528e-01
9.566000000000000725e+00 -1.877129332740853362e-01
9.567000000000000171e+00 -1.873523455281937145e-01
9.568000000000001393e+00 -1.869915185943624991e-01
9.569000000000000838e+00 -1.866304520145688761e-01
9.570000000000000284e+00 -1.862691453295629573e-01
9.571000000000001506e+00 -1.859075980788628679e-01
9.572000000000000952e+00 -1.855458098007484458e-01
9.573000000000000398e+00 -1.851837800322607142e-01
9.574000000000001620e+00 -1.848215083091950262e-01
9.575000000000001066e+00 -1.844589941660971233e-01
9.576000000000000512e+00 -1.840962371362598049e-01
9.576999999999999957e+00 -1.837332367517177378e-01
9.578000000000001180e+00 -1.833699925432435984e-01
9.579000000000000625e+00 -1.830065040403426324e-01
9.580000000000000071e+00 -1.826427707712504345e-01
9.581000000000001293e+00 -1.822787922629267310e-01
9.582000000000000739e+00 -1.819145680410511612e-01
9.583000000000000185e+00 -1.815500976300198077e-01
9.584000000000001407e+00 -1.811853805529400618e-01
9.585000000000000853e+00 -1.808204163316258772e-01
9.586000000000000298e+00 -1.804552044865942173e-01
9.587000000000001521e+00 -1.800897445370599481e-01
9.588000000000000966e+00 -1.797240360009308147e-01
9.589000000000000412e+00 -1.793580783948040824e-01
9.590000000000001634e+00 -1.789918712339616802e-01
9.591000000000001080e+00 -1.786254140323643991e-01
9.592000000000000526e+00 -1.782587063026491725e-01
9.592999999999999972e+00 -1.778917475561229145e-01
9.594000000000001194e+00 -1.775245373027589113e-01
9.595000000000000639e+00 -1.771570750511912429e-01
9.596000000000000085e+00 -1.767893603087113130e-01
9.597000000000001307e+00 -1.764213925812623818e-01
9.598000000000000753e+00 -1.760531713734341808e-01
9.599000000000000199e+00 -1.756846961884596936e-01
9.600000000000001421e+00 -1.753159665282097157e-01
9.601000000000000867e+00 -1.749469818931874421e-01
9.602000000000000313e+00 -1.745777417825245537e-01
9.603000000000001535e+00 -1.742082456939764989e-01
9.604000000000000981e+00 -1.738384931239166931e-01
9.605000000000000426e+00 -1.734684835673327985e-01
9.606000000000001648e+00 -1.730982165178210075e-01
9.607000000000001094e+00 -1.727276914675811570e-01
9.608000000000000540e+00 -1.723569079074128152e-01
9.608999999999999986e+00 -1.719858653267090365e-01
9.610000000000001208e+00 -1.716145632134525034e-01
9.611000000000000654e+00 -1.712430010542091985e-01
9.612000000000000099e+00 -1.708711783341251567e-01
9.613000000000001322e+00 -1.704990945369206368e-01
9.614000000000000767e+00 -1.701267491448837932e-01
9.615000000000000213e+00 -1.697541416388680113e-01
9.616000000000001435e+00 -1.693812714982853018e-01
9.617000000000000881e+00 -1.690081382011010269e-01
9.618000000000000327e+00 -1.686347412238298760e-01
9.619000000000001549e+00 -1.682610800415301477e-01
9.620000000000000995e+00 -1.678871541277975332e-01
9.621000000000000441e+00 -1.675129629547619237e-01
9.622000000000001663e+00 -1.671385059930811656e-01
9.623000000000001108e+00 -1.667637827119349270e-01
9.624000000000000554e+00 -1.663887925790212552e-01
9.625000000000000000e+00 -1.660135350605500548e-01
9.626000000000001222e+00 -1.656380096212381747e-01
9.627000000000000668e+00 -1.652622157243038847e-01
9.628000000000000114e+00 -1.648861528314615466e-01
9.629000000000001336e+00 -1.645098204029167288e-01
9.630000000000000782e+00 -1.641332178973598788e-01
9.631000000000000227e+00 -1.637563447719618259e-01
9.632000000000001450e+00 -1.633792004823679811e-01
9.633000000000000895e+00 -1.630017844826922024e-01
9.634000000000000341e+00 -1.626240962255126044e-01
9.635000000000001563e+00 -1.622461351618655345e-01
9.636000000000001009e+00 -1.618679007412387738e-01
9.637000000000000455e+00 -1.614893924115679558e-01
9.637999999999999901e+00 -1.611106096192296555e-01
9.639000000000001123e+00 -1.607315518090368933e-01
9.640000000000000568e+00 -1.603522184242315574e-01
9.641000000000000014e+00 -1.599726089064807955e-01
9.642000000000001236e+00 -1.595927226958705203e-01
9.643000000000000682e+00 -1.592125592308991366e-01
9.644000000000000128e+00 -1.588321179484727674e-01
9.645000000000001350e+00 -1.584513982838993695e-01
9.646000000000000796e+00 -1.580703996708815173e-01
9.647000000000000242e+00 -1.576891215415129610e-01
9.648000000000001464e+00 -1.573075633262709383e-01
9.649000000000000909e+00 -1.569257244540104845e-01
9.650000000000000355e+00 -1.565436043519593534e-01
9.651000000000001577e+00 -1.561612024457122716e-01
9.652000000000001023e+00 -1.557785181592234725e-01
9.653000000000000469e+00 -1.553955509148021996e-01
9.653999999999999915e+00 -1.550123001331057959e-01
9.655000000000001137e+00 -1.546287652331348461e-01
9.656000000000000583e+00 -1.542449456322252666e-01
9.657000000000000028e+00 -1.538608407460441696e-01
9.658000000000001251e+00 -1.534764499885828137e-01
9.659000000000000696e+00 -1.530917727721496646e-01
9.660000000000000142e+00 -1.527068085073663151e-01
9.661000000000001364e+00 -1.523215566031594914e-01
9.662000000000000810e+00 -1.519360164667554192e-01
9.663000000000000256e+00 -1.515501875036738832e-01
9.664000000000001478e+00 -1.511640691177220386e-01
9.665000000000000924e+00 -1.507776607109868328e-01
9.666000000000000369e+00 -1.503909616838301488e-01
9.667000000000001592e+00 -1.500039714348823106e-01
9.668000000000001037e+00 -1.496166893610345605e-01
9.669000000000000483e+00 -1.492291148574339532e-01
9.669999999999999929e+00 -1.488412473174765271e-01
9.671000000000001151e+00 -1.484530861328004492e-01
9.672000000000000597e+00 -1.480646306932794365e-01
9.673000000000000043e+00 -1.476758803870168724e-01
9.674000000000001265e+00 -1.472868346003392837e-01
9.675000000000000711e+00 -1.468974927177886525e-01
9.676000000000000156e+00 -1.465078541221174757e-01
9.677000000000001378e+00 -1.461179181942807714e-01
9.678000000000000824e+00 -1.457276843134295563e-01
9.679000000000000270e+00 -1.453371518569047116e-01
9.680000000000001492e+00 -1.449463202002303497e-01
9.681000000000000938e+00 -1.445551887171059036e-01
9.682000000000000384e+00 -1.441637567794008257e-01
9.683000000000001606e+00 -1.437720237571469828e-01
9.684000000000001052e+00 -1.433799890185312731e-01
9.685000000000000497e+00 -1.429876519298896309e-01
9.685999999999999943e+00 -1.425950118557006985e-01
9.687000000000001165e+00 -1.422020681585769442e-01
9.688000000000000611e+00 -1.418088201992585562e-01
9.689000000000000057e+00 -1.414152673366077528e-01
9.690000000000001279e+00 -1.410214089275996230e-01
9.691000000000000725e+00 -1.406272443273164918e-01
9.692000000000000171e+00 -1.402327728889404823e-01
9.693000000000001393e+00 -1.398379939637459934e-01
9.694000000000000838e+00 -1.394429069010926225e-01
9.695000000000000284e+00 -1.390475110484184207e-01
9.696000000000001506e+00 -1.386518057512325930e-01
9.697000000000000952e+00 -1.382557903531074495e-01
9.698000000000000398e+00 -1.378594641956719935e-01
9.699000000000001620e+00 -1.374628266186044279e-01
9.700000000000001066e+00 -1.370658769596238280e-01
9.701000000000000512e+00 -1.366686145544845077e-01
9.701999999999999957e+00 -1.362710387369669707e-01
9.703000000000001180e+00 -1.358731488388717490e-01
9.704000000000000625e+00 -1.354749441900099105e-01
9.705000000000000071e+00 -1.350764241181981462e-01
9.706000000000001293e+00 -1.346775879492493888e-01
9.707000000000000739e+00 -1.342784350069651522e-01
9.708000000000000185e+00 -1.338789646131292588e-01
9.709000000000001407e+00 -1.334791760874993460e-01
9.710000000000000853e+00 -1.330790687477981793e-01
9.711000000000000298e+00 -1.326786419097076841e-01
9.712000000000001521e+00 -1.322778948868601756e-01
9.713000000000000966e+00 -1.318768269908303925e-01
9.714000000000000412e+00 -1.314754375311283363e-01
9.715000000000001634e+00 -1.310737258151909168e-01
9.716000000000001080e+00 -1.306716911483735422e-01
9.717000000000000526e+00 -1.302693328339434575e-01
9.717999999999999972e+00 -1.298666501730706968e-01
9.719000000000001194e+00 -1.294636424648200335e-01
9.720000000000000639e+00 -1.290603090061435421e-01
9.721000000000000085e+00 -1.286566490918719663e-01
9.722000000000001307e+00 -1.282526620147069751e-01
9.723000000000000753e+00 -1.278483470652121978e-01
9.724000000000000199e+00 -1.274437035318058964e-01
9.725000000000001421e+00 -1.270387307007525557e-01
9.726000000000000867e+00 -1.266334278561535576e-01
9.727000000000000313e+00 -1.262277942799404640e-01
9.728000000000001535e+00 -1.258218292518654691e-01
9.729000000000000981e+00 -1.254155320494929893e-01
9.730000000000000426e+00 -1.250089019481919750e-01
9.731000000000001648e+00 -1.246019382211267651e-01
9.732000000000001094e+00 -1.241946401392485244e-01
9.733000000000000540e+00 -1.237870069712870141e-01
9.733999999999999986e+00 -1.233790379837419598e-01
9.735000000000001208e+00 -1.229707324408741281e-01
9.736000000000000654e+00 -1.225620896046964170e-01
9.737000000000000099e+00 -1.221531087349658623e-01
9.738000000000001322e+00 -1.217437890891743257e-01
9.739000000000000767e+00 -1.213341299225393355e-01
9.740000000000000213e+00 -1.209241304879961204e-01
9.741000000000001435e+00 -1.205137900361881453e-01
9.742000000000000881e+00 -1.201031078154579795e-01
9.743000000000000327e+00 -1.196920830718386369e-01
9.744000000000001549e+00 -1.192807150490448331e-01
9.745000000000000995e+00 -1.188690029884626742e-01
9.746000000000000441e+00 -1.184569461291421211e-01
9.747000000000001663e+00 -1.180445437077870113e-01
9.748000000000001108e+00 -1.176317949587454004e-01
9.749000000000000554e+00 -1.172186991140012069e-01
9.750000000000000000e+00 -1.168052554031645540e-01
9.751000000000001222e+00 -1.163914630534622907e-01
9.752000000000000668e+00 -1.159773212897285549e-01
9.753000000000000114e+00 -1.155628293343956281e-01
9.754000000000001336e+00 -1.151479864074845677e-01
9.755000000000000782e+00 -1.147327917265948960e-01
9.756000000000000227e+00 -1.143172445068960097e-01
9.757000000000001450e+00 -1.139013439611172018e-01
9.758000000000000895e+00 -1.134850892995373367e-01
9.759000000000000341e+00 -1.130684797299763983e-01
9.760000000000001563e+00 -1.126515144577849292e-01
9.761000000000001009e+00 -1.122341926858338862e-01
9.762000000000000455e+00 -1.118165136145058136e-01
9.763000000000001677e+00 -1.113984764416844214e-01
9.764000000000001123e+00 -1.109800803627440935e-01
9.765000000000000568e+00 -1.105613245705411030e-01
9.766000000000000014e+00 -1.101422082554024823e-01
9.767000000000001236e+00 -1.097227306051167806e-01
9.768000000000000682e+00 -1.093028908049229614e-01
9.769000000000000128e+00 -1.088826880375011047e-01
9.770000000000001350e+00 -1.084621214829619568e-01
9.771000000000000796e+00 -1.080411903188361888e-01
9.772000000000000242e+00 -1.076198937200647243e-01
9.773000000000001464e+00 -1.071982308589880944e-01
9.774000000000000909e+00 -1.067762009053354194e-01
9.775000000000000355e+00 -1.063538030262150685e-01
9.776000000000001577e+00 -1.059310363861032667e-01
9.777000000000001023e+00 -1.055079001468334221e-01
9.778000000000000469e+00 -1.050843934675863706e-01
9.778999999999999915e+00 -1.046605155048789954e-01
9.780000000000001137e+00 -1.042362654125536525e-01
9.781000000000000583e+00 -1.038116423417667633e-01
9.782000000000000028e+00 -1.033866454409794744e-01
9.783000000000001251e+00 -1.029612738559454177e-01
9.784000000000000696e+00 -1.025355267296998718e-01
9.785000000000000142e+00 -1.021094032025494924e-01
9.786000000000001364e+00 -1.016829024120607522e-01
9.787000000000000810e+00 -1.012560234930486303e-01
9.788000000000000256e+00 -1.008287655775659264e-01
9.789000000000001478e+00 -1.004011277948920755e-01
9.790000000000000924e+00 -9.997310927152089355e-02
9.791000000000000369e+00 -9.954470913115065489e-02
9.792000000000001592e+00 -9.911592649467190763e-02
9.793000000000001037e+00 -9.868676048015558033e-02
9.794000000000000483e+00 -9.825721020284261531e-02
9.794999999999999929e+00 -9.782727477513147862e-02
9.796000000000001151e+00 -9.739695330656729377e-02
9.797000000000000597e+00 -9.696624490382908801e-02
9.798000000000000043e+00 -9.653514867071925909e-02
9.799000000000001265e+00 -9.610366370815129344e-02
9.800000000000000711e+00 -9.567178911413724840e-02
9.801000000000000156e+00 -9.523952398377720507e-02
9.802000000000001378e+00 -9.480686740924625100e-02
9.803000000000000824e+00 -9.437381847978251748e-02
9.804000000000000270e+00 -9.394037628167568876e-02
9.805000000000001492e+00 -9.350653989825456758e-02
9.806000000000000938e+00 -9.307230840987440468e-02
9.807000000000000384e+00 -9.263768089390539417e-02
9.808000000000001606e+00 -9.220265642471985046e-02
9.809000000000001052e+00 -9.176723407367984309e-02
9.810000000000000497e+00 -9.133141290912519250e-02
9.810999999999999943e+00 -9.089519199636025837e-02
9.812000000000001165e+00 -9.045857039764194918e-02
9.813000000000000611e+00 -9.002154717216651059e-02
9.814000000000000057e+00 -8.958412137605753500e-02
9.815000000000001279e+00 -8.914629206235280545e-02
9.816000000000000725e+00 -8.870805828099107004e-02
9.817000000000000171e+00 -8.826941907879987115e-02
9.818000000000001393e+00 -8.783037349948233374e-02
9.819000000000000838e+00 -8.739092058360366233e-02
9.820000000000000284e+00 -8.695105936857895623e-02
9.821000000000001506e+00 -8.651078888865917915e-02
9.822000000000000952e+00 -8.607010817491837773e-02
9.823000000000000398e+00 -8.562901625524044213e-02
9.824000000000001620e+00 -8.518751215430547807e-02
9.825000000000001066e+00 -8.474559489357640085e-02
9.826000000000000512e+00 -8.430326349128562657e-02
9.826999999999999957e+00 -8.386051696242162456e-02
9.828000000000001180e+00 -8.341735431871498407e-02
9.829000000000000625e+00 -8.297377456862460587e-02
9.830000000000000071e+00 -8.252977671732436571e-02
9.831000000000001293e+00 -8.208535976668908385e-02
9.832000000000000739e+00 -8.164052271528020321e-02
9.833000000000000185e+00 -8.119526455833254996e-02
9.834000000000001407e+00 -8.074958428773999775e-02
9.835000000000000853e+00 -8.030348089204074336e-02
9.836000000000000298e+00 -7.985695335640410897e-02
9.837000000000001521e+00 -7.941000066261544310e-02
9.838000000000000966e+00 -7.896262178906202078e-02
9.839000000000000412e+00 -7.851481571071913801e-02
9.840000000000001634e+00 -7.806658139913498495e-02
9.841000000000001080e+00 -7.761791782241601878e-02
9.842000000000000526e+00 -7.716882394521279442e-02
9.842999999999999972e+00 -7.671929872870507372e-02
9.844000000000001194e+00 -7.626934113058705944e-02
9.845000000000000639e+00 -7.581895010505194932e-02
9.846000000000000085e+00 -7.536812460277807213e-02
9.847000000000001307e+00 -7.491686357091335846e-02
9.848000000000000753e+00 -7.446516595305936737e-02
9.849000000000000199e+00 -7.401303068925774165e-02
9.850000000000001421e+00 -7.356045671597366553e-02
9.851000000000000867e+00 -7.310744296608104320e-02
9.852000000000000313e+00 -7.265398836884695566e-02
9.853000000000001535e+00 -7.220009184991658946e-02
9.854000000000000981e+00 -7.174575233129666663e-02
9.855000000000000426e+00 -7.129096873134083134e-02
9.856000000000001648e+00 -7.083573996473357948e-02
9.857000000000001094e+00 -7.038006494247391054e-02
9.858000000000000540e+00 -6.992394257186007600e-02
9.858999999999999986e+00 -6.946737175647342555e-02
9.860000000000001208e+00 -6.901035139616229497e-02
9.861000000000000654e+00 -6.855288038702556097e-02
9.862000000000000099e+00 -6.809495762139691766e-02
9.863000000000001322e+00 -6.763658198782830644e-02
9.864000000000000767e+00 -6.717775237107320718e-02
9.865000000000000213e+00 -6.671846765207077590e-02
9.866000000000001435e+00 -6.625872670792884445e-02
9.867000000000000881e+00 -6.579852841190705903e-02
9.868000000000000327e+00 -6.533787163340071258e-02
9.869000000000001549e+00 -6.487675523792346688e-02
9.870000000000000995e+00 -6.441517808709029680e-02
9.871000000000000441e+00 -6.395313903860104510e-02
9.872000000000001663e+00 -6.349063694622265885e-02
9.873000000000001108e+00 -6.302767065977231409e-02
9.874000000000000554e+00 -6.256423902510022117e-02
9.875000000000000000e+00 -6.210034088407197922e-02
9.876000000000001222e+00 -6.163597507455128438e-02
9.877000000000000668e+00 -6.117114043038206217e-02
9.878000000000000114e+00 -6.070583578137116881e-02
9.879000000000001336e+00 -6.024005995327061380e-02
9.880000000000000782e+00 -5.977381176775923427e-02
9.881000000000000227e+00 -5.930709004242532001e-02
9.882000000000001450e+00 -5.883989359074831560e-02
9.883000000000000895e+00 -5.837222122208047398e-02
9.884000000000000341e+00 -5.790407174162904430e-02
9.885000000000001563e+00 -5.743544395043768958e-02
9.886000000000001009e+00 -5.696633664536786962e-02
9.887000000000000455e+00 -5.649674861908073054e-02
9.888000000000001677e+00 -5.602667866001827951e-02
9.889000000000001123e+00 -5.555612555238435835e-02
9.890000000000000568e+00 -5.508508807612626235e-02
9.891000000000000014e+00 -5.461356500691566529e-02
9.892000000000001236e+00 -5.414155511612952359e-02
9.893000000000000682e+00 -5.366905717083075150e-02
9.894000000000000128e+00 -5.319606993374939585e-02
9.895000000000001350e+00 -5.272259216326305453e-02
9.896000000000000796e+00 -5.224862261337724634e-02
9.897000000000000242e+00 -5.177416003370618330e-02
9.898000000000001464e+00 -5.129920316945304343e-02
9.899000000000000909e+00 -5.082375076138988951e-02
9.900000000000000355e+00 -5.034780154583828882e-02
9.901000000000001577e+00 -4.987135425464903071e-02
9.902000000000001023e+00 -4.939440761518185813e-02
9.903000000000000469e+00 -4.891696035028574724e-02
9.904000000000001691e+00 -4.843901117827825037e-02
9.905000000000001137e+00 -4.796055881292490830e-02
9.906000000000000583e+00 -4.748160196341943973e-02
9.907000000000000028e+00 -4.700213933436224456e-02
9.908000000000001251e+00 -4.652216962574035053e-02
9.909000000000000696e+00 -4.604169153290572913e-02
9.910000000000000142e+00 -4.556070374655520061e-02
9.911000000000001364e+00 -4.507920495270880540e-02
9.912000000000000810e+00 -4.459719383268862664e-02
9.913000000000000256e+00 -4.411466906309768204e-02
9.914000000000001478e+00 -4.363162931579833009e-02
9.915000000000000924e+00 -4.314807325789048187e-02
9.916000000000000369e+00 -4.266399955169040276e-02
9.917000000000001592e+00 -4.217940685470852186e-02
9.918000000000001037e+00 -4.169429381962755365e-02
9.919000000000000483e+00 -4.120865909428068907e-02
9.919999999999999929e+00 -4.072250132162907182e-02
9.921000000000001151e+00 -4.023581913973994784e-02
9.922000000000000597e+00 -3.974861118176362118e-02
9.923000000000000043e+00 -3.926087607591160350e-02
9.924000000000001265e+00 -3.877261244543361157e-02
9.925000000000000711e+00 -3.828381890859459263e-02
9.926000000000000156e+00 -3.779449407865215910e-02
9.927000000000001378e+00 -3.730463656383349591e-02
9.928000000000000824e+00 -3.681424496731179608e-02
9.929000000000000270e+00 -3.632331788718358434e-02
9.930000000000001492e+00 -3.583185391644487516e-02
9.931000000000000938e+00 -3.533985164296749720e-02
9.932000000000000384e+00 -3.484730964947583415e-02
9.933000000000001606e+00 -3.435422651352271900e-02
9.934000000000001052e+00 -3.386060080746536305e-02
9.935000000000000497e+00 -3.336643109844160404e-02
9.935999999999999943e+00 -3.287171594834539107e-02
9.937000000000001165e+00 -3.237645391380265802e-02
9.938000000000000611e+00 -3.188064354614644769e-02
9.939000000000000057e+00 -3.138428339139268802e-02
9.940000000000001279e+00 -3.088737199021525381e-02
9.941000000000000725e+00 -3.038990787792085826e-02
9.942000000000000171e+00 -2.989188958442432625e-02
9.943000000000001393e+00 -2.939331563422323962e-02
9.944000000000000838e+00 -2.889418454637249917e-02
9.945000000000000284e+00 -2.839449483445900119e-02
9.946000000000001506e+00 -2.789424500657594272e-02
9.947000000000000952e+00 -2.739343356529691867e-02
9.948000000000000398e+00 -2.689205900765029647e-02
9.949000000000001620e+00 -2.639011982509297666e-02
9.950000000000001066e+00 -2.588761450348400425e-02
9.951000000000000512e+00 -2.538454152305848893e-02
9.951999999999999957e+00 -2.488089935840099437e-02
9.953000000000001180e+00 -2.437668647841886166e-02
9.954000000000000625e+00 -2.387190134631531763e-02
9.955000000000000071e+00 -2.336654241956260397e-02
9.956000000000001293e+00 -2.286060814987486353e-02
9.957000000000000739e+00 -2.235409698318066921e-02
9.958000000000000185e+00 -2.184700735959588247e-02
9.959000000000001407e+00 -2.133933771339588392e-02
9.960000000000000853e+00 -2.083108647298767546e-02
9.961000000000000298e+00 -2.032225206088231206e-02
9.962000000000001521e+00 -1.981283289366660150e-02
9.963000000000000966e+00 -1.930282738197485609e-02
9.964000000000000412e+00 -1.879223393046061327e-02
9.965000000000001634e+00 -1.828105093776804038e-02
9.966000000000001080e+00 -1.776927679650305847e-02
9.967000000000000526e+00 -1.725690989320470894e-02
9.967999999999999972e+00 -1.674394860831590962e-02
9.969000000000001194e+00 -1.623039131615430439e-02
9.970000000000000639e+00 -1.571623638488273134e-02
9.971000000000000085e+00 -1.520148217647987292e-02
9.972000000000001307e+00 -1.468612704671040312e-02
9.973000000000000753e+00 -1.417016934509499580e-02
9.974000000000000199e+00 -1.365360741488039729e-02
9.975000000000001421e+00 -1.313643959300909124e-02
9.976000000000000867e+00 -1.261866421008875534e-02
9.977000000000000313e+00 -1.210027959036185860e-02
9.978000000000001535e+00 -1.158128405167474333e-02
9.979000000000000981e+00 -1.106167590544659442e-02
9.980000000000000426e+00 -1.054145345663840168e-02
9.981000000000001648e+00 -1.002061500372158388e-02
9.982000000000001094e+00 -9.499158838646409864e-03
9.983000000000000540e+00 -8.977083246810357159e-03
9.983999999999999986e+00 -8.454386507026210446e-03
9.985000000000001208e+00 -7.931066891489963952e-03
9.986000000000000654e+00 -7.407122665748508764e-03
9.987000000000000099e+00 -6.882552088667268954e-03
9.988000000000001322e+00 -6.357353412397494241e-03
9.989000000000000767e+00 -5.831524882343373101e-03
9.990000000000000213e+00 -5.305064737129086896e-03
9.991000000000001435e+00 -4.777971208565510997e-03
9.992000000000000881e+00 -4.250242521616777111e-03
9.993000000000000327e+00 -3.721876894366700755e-03
9.994000000000001549e+00 -3.192872537984899062e-03
9.995000000000000995e+00 -2.663227656692771558e-03
9.996000000000000441e+00 -2.132940447729290978e-03
9.997000000000001663e+00 -1.602009101316539084e-03
9.998000000000001108e+00 -1.070431800625071825e-03
9.999000000000000554e+00 -5.382067217390776315e-04
1.000000000000000000e+01 -5.332033621316240420e-06

